A Neuromodulable Current-Mode Silicon Neuron for Robust and Adaptive Neuromorphic Systems

Neuromorphic engineering makes use of mixed-signal analog and digital circuits to directly emulate the computational principles of biological brains. Such electronic systems offer a high degree of adaptability, robustness, and energy efficiency across a wide range of tasks, from edge computing to robotics. Within this context, we investigate a key feature of biological neurons: their ability to carry out robust and reliable computation by adapting their input responses and spiking patterns to context through neuromodulation. Achieving analogous levels of robustness and adaptation in neuromorphic circuits through modulatory mechanisms is a largely unexplored path. We present a novel current-mode neuron design that supports robust neuromodulation with minimal model complexity, compatible with standard CMOS technologies. We first introduce a mathematical model of the circuit and provide tools to analyze and tune the neuron behavior; we then demonstrate both theoretically and experimentally the biologically plausible neuromodulation adaptation capabilities of the circuit over a wide range of parameters. All theoretical predictions were verified in experiments on a low-power 180 nm CMOS implementation of the proposed neuron circuit. Due to the analog underlying feedback structure, the proposed adaptive neuromodulable neuron exhibits a high degree of robustness, flexibility, and scalability across operating ranges of currents and temperatures, making it a perfect candidate for real-world neuromorphic applications.

==> Figures/DPIblock.tikz <==
\begin{tikzpicture}

    \coordinate (low_pass) at (0,0);
    % \pic (low_pass_box) at (low_pass) {lowpass block=1cm};
    \node[fblock] (filt) {$\dfrac{G}{\tau s + 1}$};
    
    \draw [signal] ([xshift=-0.5cm]filt.west) node[left] {$I_\text{in}$} -- (filt.west);
    
    \draw [signal] (filt.east) -- ([xshift=0.5cm] filt.east) node[right] {$I_\text{out}$};
\end{tikzpicture}

==> Figures/Plot_data/IVcurves.csv <==
Iin,FastIV1,FastIV2,SlowIV1,SlowIV2,USlowIV1,USlowIV2
0.000,-3.141E-12,-3.141E-12,-6.282E-12,-6.282E-12,-6.282E-12,-6.282E-12
6.000E-12,2.857E-12,2.857E-12,5.714E-12,5.714E-12,11.71E-12,11.71E-12
12.00E-12,8.855E-12,8.855E-12,17.71E-12,17.71E-12,29.71E-12,29.71E-12
18.00E-12,14.85E-12,14.85E-12,29.70E-12,29.70E-12,47.70E-12,47.70E-12
24.00E-12,20.85E-12,20.85E-12,41.70E-12,41.70E-12,65.70E-12,65.70E-12
30.00E-12,26.85E-12,26.85E-12,53.69E-12,53.69E-12,83.69E-12,83.69E-12
36.00E-12,32.84E-12,32.84E-12,65.69E-12,65.69E-12,101.7E-12,101.7E-12
42.00E-12,38.84E-12,38.84E-12,77.68E-12,77.68E-12,119.7E-12,119.7E-12
48.00E-12,44.84E-12,44.84E-12,89.67E-12,89.67E-12,137.7E-12,137.7E-12
54.00E-12,50.83E-12,50.83E-12,101.7E-12,101.7E-12,155.7E-12,155.7E-12
60.00E-12,56.83E-12,56.83E-12,113.6E-12,113.6E-12,173.6E-12,173.6E-12
66.00E-12,62.83E-12,62.83E-12,125.6E-12,125.6E-12,191.6E-12,191.6E-12
72.00E-12,68.82E-12,68.82E-12,137.6E-12,137.6E-12,209.6E-12,209.6E-12
78.00E-12,74.81E-12,74.81E-12,149.6E-12,149.6E-12,227.6E-12,227.6E-12
84.00E-12,80.80E-12,80.80E-12,161.5E-12,161.5E-12,245.5E-12,245.5E-12
90.00E-12,86.79E-12,86.79E-12,171.6E-12,171.7E-12,261.6E-12,261.7E-12
96.00E-12,92.77E-12,92.77E-12,177.7E-12,178.4E-12,273.7E-12,274.4E-12
102.0E-12,98.72E-12,98.72E-12,181.9E-12,184.6E-12,283.9E-12,286.6E-12
108.0E-12,104.0E-12,104.0E-12,183.8E-12,190.0E-12,291.8E-12,298.0E-12
114.0E-12,105.4E-12,105.4E-12,179.3E-12,191.3E-12,293.3E-12,305.3E-12
120.0E-12,105.5E-12,105.5E-12,170.2E-12,191.4E-12,290.2E-12,311.4E-12
126.0E-12,105.3E-12,105.3E-12,154.9E-12,191.1E-12,280.9E-12,317.1E-12
132.0E-12,104.7E-12,104.7E-12,126.9E-12,190.4E-12,258.9E-12,322.4E-12
138.0E-12,104.0E-12,104.0E-12,55.89E-12,189.6E-12,193.9E-12,327.6E-12
144.0E-12,103.0E-12,103.0E-12,-13.50E-12,188.5E-12,130.5E-12,332.5E-12
150.0E-12,101.8E-12,101.8E-12,-11.74E-12,187.1E-12,138.3E-12,337.1E-12
156.0E-12,100.4E-12,100.4E-12,-8.188E-12,185.6E-12,147.8E-12,341.6E-12
162.0E-12,98.77E-12,98.77E-12,-3.927E-12,183.8E-12,158.1E-12,345.8E-12
168.0E-12,96.93E-12,96.93E-12,182.1E-15,181.9E-12,168.2E-12,349.9E-12
174.0E-12,94.85E-12,94.85E-12,4.083E-12,179.6E-12,178.1E-12,353.6E-12
180.0E-12,92.54E-12,92.54E-12,7.752E-12,177.2E-12,187.8E-12,357.2E-12
186.0E-12,89.98E-12,89.98E-12,11.17E-12,174.5E-12,197.2E-12,360.5E-12
192.0E-12,87.15E-12,87.15E-12,14.34E-12,171.5E-12,206.3E-12,363.5E-12
198.0E-12,84.05E-12,84.05E-12,17.23E-12,168.3E-12,215.2E-12,366.3E-12
204.0E-12,80.67E-12,80.67E-12,19.83E-12,164.7E-12,223.8E-12,368.7E-12
210.0E-12,76.97E-12,76.97E-12,22.13E-12,160.9E-12,232.1E-12,370.9E-12
216.0E-12,72.96E-12,72.96E-12,24.11E-12,156.7E-12,240.1E-12,372.7E-12
222.0E-12,68.59E-12,68.59E-12,25.74E-12,152.2E-12,247.7E-12,374.2E-12
228.0E-12,63.86E-12,63.86E-12,27.01E-12,147.3E-12,255.0E-12,375.3E-12
234.0E-12,58.74E-12,58.74E-12,27.88E-12,142.0E-12,261.9E-12,376.0E-12
240.0E-12,53.19E-12,53.19E-12,28.33E-12,136.3E-12,268.3E-12,376.3E-12
246.0E-12,47.18E-12,47.18E-12,28.32E-12,130.1E-12,274.3E-12,376.1E-12
252.0E-12,40.68E-12,40.68E-12,27.81E-12,123.5E-12,279.8E-12,375.5E-12
258.0E-12,33.62E-12,33.62E-12,26.75E-12,116.2E-12,284.7E-12,374.2E-12
264.0E-12,25.96E-12,25.96E-12,25.09E-12,108.4E-12,289.1E-12,372.4E-12
270.0E-12,17.63E-12,17.63E-12,22.76E-12,99.93E-12,292.8E-12,369.9E-12
276.0E-12,8.558E-12,8.558E-12,19.68E-12,90.69E-12,295.7E-12,366.7E-12
282.0E-12,-1.365E-12,-1.365E-12,15.75E-12,80.61E-12,297.8E-12,362.6E-12
288.0E-12,-12.25E-12,-12.25E-12,10.86E-12,69.56E-12,298.9E-12,357.6E-12
294.0E-12,-24.25E-12,-24.25E-12,4.863E-12,57.41E-12,298.9E-12,351.4E-12
300.0E-12,-37.55E-12,-37.55E-12,-2.438E-12,43.95E-12,297.6E-12,344.0E-12
306.0E-12,-52.39E-12,-52.39E-12,-11.28E-12,28.97E-12,294.7E-12,335.0E-12
312.0E-12,-69.09E-12,-69.09E-12,-21.98E-12,12.13E-12,290.0E-12,324.1E-12
318.0E-12,-88.06E-12,-88.06E-12,-34.95E-12,-6.969E-12,283.1E-12,311.0E-12
324.0E-12,-109.9E-12,-109.9E-12,-50.77E-12,-28.89E-12,273.2E-12,295.1E-12
330.0E-12,-135.3E-12,-135.3E-12,-70.22E-12,-54.39E-12,259.8E-12,275.6E-12
336.0E-12,-165.5E-12,-165.5E-12,-94.36E-12,-84.39E-12,241.6E-12,251.6E-12
342.0E-12,-201.6E-12,-201.6E-12,-124.5E-12,-119.5E-12,217.5E-12,222.5E-12
348.0E-12,-244.7E-12,-244.7E-12,-161.6E-12,-159.2E-12,186.4E-12,188.8E-12
354.0E-12,-291.8E-12,-291.8E-12,-202.7E-12,-201.8E-12,151.3E-12,152.2E-12
360.0E-12,-326.9E-12,-326.9E-12,-231.8E-12,-231.2E-12,128.2E-12,128.8E-12
366.0E-12,-334.2E-12,-334.2E-12,-233.1E-12,-232.6E-12,132.9E-12,133.4E-12
372.0E-12,-332.3E-12,-332.3E-12,-225.2E-12,-224.8E-12,146.8E-12,147.2E-12
378.0E-12,-327.7E-12,-327.7E-12,-214.6E-12,-214.2E-12,163.4E-12,163.8E-12
384.0E-12,-322.0E-12,-322.0E-12,-202.9E-12,-202.5E-12,181.1E-12,181.5E-12
390.0E-12,-316.2E-12,-316.2E-12,-191.1E-12,-190.7E-12,198.9E-12,199.3E-12
396.0E-12,-310.2E-12,-310.2E-12,-179.2E-12,-178.8E-12,216.8E-12,217.2E-12
402.0E-12,-304.3E-12,-304.3E-12,-167.2E-12,-166.8E-12,234.8E-12,235.2E-12
408.0E-12,-298.3E-12,-298.3E-12,-155.2E-12,-154.9E-12,252.8E-12,253.1E-12
414.0E-12,-292.4E-12,-292.4E-12,-143.3E-12,-142.9E-12,270.7E-12,271.1E-12
420.0E-12,-286.4E-12,-286.4E-12,-131.3E-12,-130.9E-12,288.7E-12,289.1E-12
426.0E-12,-280.4E-12,-280.4E-12,-119.3E-12,-119.0E-12,306.7E-12,307.0E-12
432.0E-12,-274.4E-12,-274.4E-12,-107.3E-12,-107.0E-12,324.7E-12,325.0E-12
438.0E-12,-268.4E-12,-268.4E-12,-95.36E-12,-95.01E-12,342.6E-12,343.0E-12
444.0E-12,-262.5E-12,-262.5E-12,-83.37E-12,-83.03E-12,360.6E-12,361.0E-12
450.0E-12,-256.5E-12,-256.5E-12,-71.38E-12,-71.04E-12,378.6E-12,379.0E-12
456.0E-12,-250.5E-12,-250.5E-12,-59.39E-12,-59.06E-12,396.6E-12,396.9E-12
462.0E-12,-244.5E-12,-244.5E-12,-47.40E-12,-47.07E-12,414.6E-12,414.9E-12
468.0E-12,-238.5E-12,-238.5E-12,-35.41E-12,-35.08E-12,432.6E-12,432.9E-12
474.0E-12,-232.5E-12,-232.5E-12,-23.42E-12,-23.09E-12,450.6E-12,450.9E-12
480.0E-12,-226.5E-12,-226.5E-12,-11.43E-12,-11.11E-12,468.6E-12,468.9E-12
486.0E-12,-220.5E-12,-220.5E-12,561.2E-15,884.9E-15,486.6E-12,486.9E-12
492.0E-12,-214.5E-12,-214.5E-12,12.55E-12,12.88E-12,504.6E-12,504.9E-12
498.0E-12,-208.5E-12,-208.5E-12,24.55E-12,24.87E-12,522.5E-12,522.9E-12
504.0E-12,-202.5E-12,-202.5E-12,36.54E-12,36.86E-12,540.5E-12,540.9E-12
510.0E-12,-196.5E-12,-196.5E-12,48.53E-12,48.85E-12,558.5E-12,558.9E-12
516.0E-12,-190.6E-12,-190.6E-12,60.53E-12,60.84E-12,576.5E-12,576.8E-12
522.0E-12,-184.6E-12,-184.6E-12,72.52E-12,72.84E-12,594.5E-12,594.8E-12
528.0E-12,-178.6E-12,-178.6E-12,84.52E-12,84.83E-12,612.5E-12,612.8E-12
534.0E-12,-172.6E-12,-172.6E-12,96.51E-12,96.82E-12,630.5E-12,630.8E-12
540.0E-12,-166.6E-12,-166.6E-12,108.5E-12,108.8E-12,648.5E-12,648.8E-12
546.0E-12,-160.6E-12,-160.6E-12,120.5E-12,120.8E-12,666.5E-12,666.8E-12
552.0E-12,-154.6E-12,-154.6E-12,132.5E-12,132.8E-12,684.5E-12,684.8E-12
558.0E-12,-148.6E-12,-148.6E-12,144.5E-12,144.8E-12,702.5E-12,702.8E-12
564.0E-12,-142.6E-12,-142.6E-12,156.5E-12,156.8E-12,720.5E-12,720.8E-12
570.0E-12,-136.6E-12,-136.6E-12,168.5E-12,168.8E-12,738.5E-12,738.8E-12
576.0E-12,-130.6E-12,-130.6E-12,180.5E-12,180.8E-12,756.5E-12,756.8E-12
582.0E-12,-124.6E-12,-124.6E-12,192.5E-12,192.8E-12,774.5E-12,774.8E-12
588.0E-12,-118.6E-12,-118.6E-12,204.5E-12,204.8E-12,792.5E-12,792.8E-12
594.0E-12,-112.6E-12,-112.6E-12,216.5E-12,216.8E-12,810.5E-12,810.8E-12
600.0E-12,-106.6E-12,-106.6E-12,228.5E-12,228.8E-12,828.5E-12,828.8E-12


==> Figures/Plot_data/Traces_IV.csv <==
X1,Y1,X2,Y2
0,7.184073303921522e-11,0,7.184063298927852e-11
0.0005,7.184073988680369e-11,0.0005,7.184068639718371e-11
0.0015,7.184074305422181e-11,0.0015,7.184071886134048e-11
0.0035,7.184074317157728e-11,0.00296732473044138,7.184072834228979e-11
0.00675,7.18407408458463e-11,0.005665454895489078,7.184071206530182e-11
0.01,7.184073972828414e-11,0.01,7.184069428275557e-11
0.01015722430261453,7.315590324828912e-11,0.01017956879323451,7.34849885932222e-11
0.01037093880051442,7.612366542970521e-11,0.01039690094845264,7.661782356142964e-11
0.01056167395279837,7.966415938727444e-11,0.01054132583139163,7.930799578472402e-11
0.01071014943704641,8.273692394742161e-11,0.01066623984976429,8.185887010609081e-11
0.010858472321396,8.586044399071607e-11,0.01083623885262893,8.540905882230152e-11
0.01103599619093066,8.946305265517396e-11,0.01098748755112849,8.849562805037586e-11
0.01118465505828775,9.22852581178428e-11,0.01115915678287407,9.179362490096287e-11
0.01133674961537015,9.495110290643815e-11,0.01130215116124221,9.433719488071947e-11
0.01148188339843474,9.726196987593257e-11,0.01144434823193714,9.664429202214771e-11
0.01159470102007491,9.897566525102417e-11,0.01157768784488907,9.869986730596563e-11
0.01170420755981192,1.005023001932834e-10,0.01168151185678297,1.001702370314372e-10
0.0118096383187637,1.019202391610329e-10,0.01178348886291643,1.015545385123297e-10
0.01189927603943554,1.030487763620671e-10,0.01188388029469132,1.028317782296958e-10
0.01199147277209106,1.041510648634725e-10,0.01197198032676119,1.038968857873336e-10
0.0120802749331507,1.052207066363574e-10,0.01206085982625109,1.049761108290955e-10
0.01216117200823349,1.061354604788594e-10,0.01214435354169598,1.059282184450525e-10
0.01223762717077668,1.069697206313537e-10,0.01222137617174837,1.067769973703312e-10
0.01231133110824617,1.077520492455264e-10,0.01229522882853297,1.075695037986643e-10
0.01238419883774665,1.085087870305078e-10,0.01236780375985668,1.083319992076378e-10
0.01245712752182488,1.093221458603395e-10,0.01244164666199524,1.091602140731568e-10
0.01253163926088897,1.100841332543262e-10,0.01251668341067633,1.099282593605659e-10
0.01260419568405221,1.108143406426664e-10,0.01258960211100757,1.106614823108123e-10
0.01267602735034497,1.115302528202815e-10,0.01266161960570047,1.113781748225735e-10
0.01274918956306407,1.122976180991004e-10,0.01273451827916957,1.121300245971005e-10
0.01282523953485401,1.13058989740831e-10,0.01281000230106657,1.128826756724516e-10
0.01290244238648841,1.138320763787923e-10,0.01288837205019792,1.136704042307931e-10
0.01297476185548463,1.14569184443584e-10,0.01296075004456539,1.14411751647887e-10
0.01304171774505695,1.152738593487159e-10,0.01303016257979262,1.151862564505667e-10
0.01311406710965948,1.161269925164232e-10,0.01309974153401043,1.159590481274004e-10
0.01318971803532267,1.170340563413864e-10,0.01317458565722496,1.168304995453547e-10
0.01327006157643233,1.180892902531645e-10,0.01325442950520605,1.17838667892325e-10
0.01333802986891201,1.190841966252564e-10,0.01333120890889551,1.189768310906655e-10
0.01341493633173975,1.204297788923444e-10,0.01340926252068069,1.202406528225184e-10
0.01347920130279204,1.21683896149789e-10,0.01347946433751114,1.215268944077934e-10
0.0135256817108168,1.226993725597729e-10,0.01353065604797974,1.226299213143439e-10
0.01358932987516396,1.243317460865795e-10,0.01359567629948657,1.241600391441284e-10
0.01369825933928872,1.277576574832861e-10,0.01365050433017688,1.256074804285642e-10
0.01378001828031528,1.309595906726319e-10,0.01371644199155941,1.27667911602704e-10
0.01385577672707028,1.346597289502169e-10,0.01381477374323222,1.312840275939412e-10
0.013936833439702,1.394488649809761e-10,0.01389149616627617,1.347129074641546e-10
0.01401634788470643,1.453003292554541e-10,0.01395450465785606,1.379881849915233e-10
0.0140830497253571,1.513744872552258e-10,0.01401226851455507,1.415669546858858e-10
0.01413434148616621,1.569703812431512e-10,0.01406779618216133,1.455179342151418e-10
0.01417529989473646,1.6214555763545e-10,0.01413630909659578,1.51312934711407e-10
0.01420957266590176,1.670404842325161e-10,0.01419060719748244,1.567709083088341e-10
0.01424640586880594,1.729599525547441e-10,0.01423170939945324,1.614939311000239e-10
0.01428032209045571,1.79095172442484e-10,0.01426317217480966,1.654456205651122e-10
0.01431914836060504,1.870453082996374e-10,0.01428712056051311,1.687873588479524e-10
0.01435192177354131,1.946440445102205e-10,0.01431387142453961,1.726921895098671e-10
0.01438474460621454,2.032151121849146e-10,0.01434588305729178,1.77879388838825e-10
0.01441456852169771,2.119866243426893e-10,0.01438080918793275,1.840634938200477e-10
0.01444253260508484,2.212257360497387e-10,0.01441595677997195,1.909709001177738e-10
0.01446649524600255,2.300708414011302e-10,0.01444647537889647,1.976055504960849e-10
0.01449053429479613,2.399749544052848e-10,0.01447530799461669,2.045018485661421e-10
0.01451641205142453,2.520363437379035e-10,0.01450978813238261,2.136919031324368e-10
0.01453791038304568,2.633983391611508e-10,0.01453906282299084,2.224465211001644e-10
0.01455996465162783,2.76620991263648e-10,0.01457887232677509,2.360997089430667e-10
0.01457712578917144,2.882501696460983e-10,0.01460694842795932,2.472197898088175e-10
0.01459456218787914,3.015493621933526e-10,0.0146278328223455,2.564721094583803e-10
0.01460763011281427,3.126944738916299e-10,0.0146488670922361,2.668230638422409e-10
0.01462139210347534,3.257631498441166e-10,0.01467066511932412,2.788830030320146e-10
0.01463359109788286,3.387251109383839e-10,0.01468757692858243,2.893716538683732e-10
0.01464427699890858,3.51361503734301e-10,0.01470588757845941,3.021040877918713e-10
0.01465370850414443,3.637021192618004e-10,0.01471968746931722,3.128372716101578e-10
0.01466205777138814,3.75721917467642e-10,0.01473421318359569,3.254318504400419e-10
0.0146694815659376,3.87412677111235e-10,0.01474682460825055,3.376722052809621e-10
0.01467614219562111,3.988199944102444e-10,0.0147580018789414,3.497480041850853e-10
0.01468218515135774,4.100124018761211e-10,0.01476794668917877,3.616534447034576e-10
0.01468773030702352,4.210577489589941e-10,0.01477670609035915,3.732101650267925e-10
0.01469290588093699,4.31944395564367e-10,0.01478448132790088,3.844461479808809e-10
0.01469781997560765,4.432209518960773e-10,0.01479145733115201,3.954221219260901e-10
0.01470255450671436,4.544295508537634e-10,0.01479776994522298,4.061719803377299e-10
0.01470723070839711,4.663499655180134e-10,0.01480359056622524,4.168383705829573e-10
0.0147119612776852,4.787921790821669e-10,0.01480902026733476,4.273530874213272e-10
0.01471689494598789,4.922350425355912e-10,0.01481417684412357,4.382394631435193e-10
0.01472221892231497,5.07126937103548e-10,0.01481915393392444,4.490800198650297e-10
0.01472815307943413,5.239774443805883e-10,0.01482408084105762,4.606163251253729e-10
0.01473462499708939,5.423849369156734e-10,0.01482907088338946,4.725041000968255e-10
0.01474107221759033,5.605072437599686e-10,0.01483431292120705,4.857201870955446e-10
0.01474929677899262,5.830142047852009e-10,0.01483997252054696,5.001506308747364e-10
0.01475879247779563,6.078853441681327e-10,0.01484571960804677,5.149574136729082e-10
0.01477085504078528,6.375496392489169e-10,0.01485073016741896,5.277005781433224e-10
0.014782069383865,6.631331848381688e-10,0.01485835652299249,5.471665831937546e-10
0.01479866919111484,6.976994313962546e-10,0.01486722857440958,5.688611825720948e-10
0.01481231927243836,7.233442023051741e-10,0.01487784301662117,5.933993242169713e-10
0.0148246652419221,7.445385675012486e-10,0.0148863740761828,6.118657848678213e-10
0.01482767120613558,7.493880195511371e-10,0.01489343870519314,6.261099337865461e-10
0.01483368313456254,7.585941716563497e-10,0.01490445477478482,6.471829766427209e-10
0.0148358058122718,7.618380356655104e-10,0.01491939406540249,6.726666872516136e-10
0.0148380735458541,7.649965458054087e-10,0.01493436559962711,6.95044752351661e-10
0.01484036504616299,7.679870126932636e-10,0.01494960696151918,7.14760535181151e-10
0.01484305782339496,7.711871636633235e-10,0.01495282584877605,7.185033111528669e-10
0.01484553441992676,7.738245249881937e-10,0.01495698699745801,7.231361539624338e-10
0.01484793915892925,7.761269549279919e-10,0.01495924936326236,7.255020707083421e-10
0.01485071661546847,7.787088115551334e-10,0.01496179450697012,7.279839074184583e-10
0.01485413486220725,7.814469577361487e-10,0.01496409521989851,7.300374815284141e-10
0.01485889544397807,7.849020001115924e-10,0.01496710963066463,7.323938022217719e-10
0.0148670577127536,7.902302403679101e-10,0.0149697792200664,7.341467811954567e-10
0.01487916071651497,7.97495030422961e-10,0.01497228978373727,7.355274380537341e-10
0.01489277747944986,8.046917716006607e-10,0.01497510758892891,7.368215404725385e-10
0.01490845230557759,8.118835632707246e-10,0.01497853569344895,7.382238914922509e-10
0.01493046018395056,8.201962428524665e-10,0.01498328992925576,7.396950194788531e-10
0.01495861064895718,8.267469723463529e-10,0.01499115104881088,7.415414107719238e-10
0.01497930532447859,8.287109028058037e-10,0.01499557552440544,7.423386898091935e-10
0.015,8.284316747865386e-10,0.015,7.430101547607342e-10
0.01500693019677953,8.277434154145438e-10,0.01500636511630184,7.437076162031627e-10
0.01501976641168164,8.260390422248798e-10,0.01501222997219033,7.442496934825432e-10
0.01503375557157086,8.234777551558424e-10,0.01502108460455944,7.448276794870904e-10
0.01505222905454153,8.190611085670304e-10,0.01503219386730026,7.451549170140566e-10
0.01508444836947527,8.090349054101969e-10,0.01504281991956999,7.450934166782307e-10
0.01514646543676893,7.848503392564971e-10,0.01505650476428344,7.445525763252313e-10
0.0152157835477581,7.536906702082057e-10,0.01507100951867639,7.434943686357253e-10
0.01523149383211512,7.462641279146487e-10,0.01508517302296848,7.420394674381227e-10
0.01526291440082915,7.312104467683275e-10,0.01510099736335184,7.40001421591667e-10
0.01526979085834235,7.280096473125822e-10,0.01512048251951545,7.369919073677187e-10
0.01528083249254656,7.226878984137032e-10,0.01514332786656259,7.329053134128262e-10
0.01528923670918066,7.184358053162879e-10,0.01516810242234427,7.278780526991384e-10
0.01529714002885091,7.14219818348773e-10,0.01519779923304485,7.211729081530069e-10
0.01530484247463608,7.098987427543049e-10,0.01525680308517725,7.06827598290624e-10
0.01531259844152374,7.053642004667447e-10,0.01534472236192697,6.827639855217511e-10
0.01532092948765485,7.003403000763123e-10,0.01543330022077353,6.569142656984638e-10
0.01533067693537259,6.947250833750147e-10,0.01551710312976853,6.320143790854508e-10
0.01534300841042467,6.873099291404877e-10,0.01559261677938519,6.098624493847071e-10
0.01535985278567878,6.772217277448231e-10,0.01565976093627811,5.907388705305632e-10
0.01538571430008927,6.628019080907265e-10,0.01572008898667736,5.742423023628324e-10
0.0154287047764943,6.40299785326382e-10,0.0157778823902173,5.590805965460868e-10
0.01549082864938424,6.11398581087403e-10,0.01582555569101969,5.469863151536572e-10
0.01557136184473255,5.79094971089488e-10,0.01587401340104469,5.35472984373655e-10
0.01567756168370895,5.433134141883922e-10,0.01591937823190201,5.24977728947434e-10
0.01581560270191485,5.054432339747307e-10,0.01596535146083896,5.150320345818634e-10
0.0160106422784451,4.639492044282604e-10,0.01601360242412477,5.049121294564634e-10
0.01626634878349302,4.248255304248866e-10,0.01605828409903037,4.962085617085247e-10
0.01656450790660557,3.940711888978934e-10,0.01611082636128,4.86311686519819e-10
0.01671135123095861,3.834002030353211e-10,0.01617809417750337,4.746894070870678e-10
0.01686812421306239,3.742119186874313e-10,0.01625089381259037,4.628633068063244e-10
0.01699822879736627,3.681166010512345e-10,0.01634425598906135,4.493932875038056e-10
0.01711168358975178,3.633817578274868e-10,0.01643973626350863,4.36981082409149e-10
0.01723375315271441,3.589583843595612e-10,0.01652352145593118,4.271495352882907e-10
0.01741454264221426,3.531999856334446e-10,0.01660584808610615,4.18682938464234e-10
0.01760123237309944,3.48326091096098e-10,0.01669005174834315,4.107041629135659e-10
0.01773496487175308,3.453234054333799e-10,0.01678525044965566,4.02805949050909e-10
0.01786196877316842,3.427385977517488e-10,0.01687683447800702,3.958867445330032e-10
0.01799327976258134,3.402601796150205e-10,0.01696895952836764,3.897062678275113e-10
0.01812914444628858,3.378063647599545e-10,0.01705506726296874,3.843065664781108e-10
0.01826406359919582,3.340108054676551e-10,0.01709308907665418,3.820375859214635e-10
0.01835437117213946,3.276219745171339e-10,0.01713353169349401,3.794831246177143e-10
0.01840752209358059,3.18830990219263e-10,0.0171660794686926,3.772794700723199e-10
0.01846020883613615,3.013821253787386e-10,0.01720183265637217,3.747245040179953e-10
0.01850310307742518,2.793202159208185e-10,0.01723772078968206,3.722581848910397e-10
0.01856019441347334,2.40501036728001e-10,0.0172676717474902,3.702099493636183e-10
0.01860644353757591,2.0445702951098e-10,0.01730312132376181,3.679268075472675e-10
0.01865496318484444,1.657118025634648e-10,0.01734641631703919,3.653784857058294e-10
0.01871633922751467,1.200650126805318e-10,0.01742109958709163,3.616717959120128e-10
0.01878145260723121,8.038120449505509e-11,0.0175505398175128,3.563030119961171e-10
0.01883700193095544,5.516452417480763e-11,0.01767746448185468,3.521068260637998e-10
0.01888190918836149,4.023952289171266e-11,0.01779095103455152,3.489301824623801e-10
0.01892149431191784,3.048889459049491e-11,0.01790458850214251,3.461767227678893e-10
0.01896214005882837,2.31303220111522e-11,0.01802088071962712,3.436744211148023e-10
0.01897410747581549,2.137667618497538e-11,0.01814338605815377,3.412568591049458e-10
0.01898880517701506,1.944671717333636e-11,0.01827591647790398,3.389370626776897e-10
0.01899833646201934,1.832073364453264e-11,0.01840928587355911,3.362916426353173e-10
0.01900787773714041,1.728158954937939e-11,0.01855737361885784,3.302182517493922e-10
0.01901837414984922,1.622584616323329e-11,0.01861298809688549,3.246357757304459e-10
0.01903111831839188,1.505607211428494e-11,0.01867770486870789,3.08671807898859e-10
0.01904143178593075,1.419381911617562e-11,0.01872673525725895,2.863587909119982e-10
0.01905312590164742,1.330282577090334e-11,0.01877291410228699,2.572072987688959e-10
0.01907296026911655,1.197625271607379e-11,0.01882439427984001,2.183435789486188e-10
0.01910653091814679,1.017166387471784e-11,0.01886876936522042,1.826208360597108e-10
0.01915820543422006,8.195838845403992e-12,0.01892290192391862,1.401827139531612e-10
0.01922503543040098,6.577427854534983e-12,0.01898775880708326,9.595573558742796e-11
0.01931944685229289,5.297661757507106e-12,0.01904841821416224,6.412416836554065e-11
0.01945571138015286,4.435745613339978e-12,0.01909721198325461,4.539982575363065e-11
0.01962080482671148,4.050182027519986e-12,0.0191381693947734,3.381410402036417e-11
0.01982011983929059,4.053076198900922e-12,0.01917811873916824,2.547319910277068e-11
0.01997554310230279,4.422644072340944e-12,0.01920248273015344,2.153684343983559e-11
0.02012113769973408,5.34633109992968e-12,0.01921683490204706,1.955881543483323e-11
0.02027141259550703,7.718690994211203e-12,0.01922768065003283,1.821708339259441e-11
0.02040946158402704,1.302977160450622e-11,0.01923961134984542,1.688241837999353e-11
0.0205188769915155,2.172853699620703e-11,0.01924926970910378,1.589229004476262e-11
0.02060488904231346,3.295707580999941e-11,0.01925962691899585,1.491151912590954e-11
0.02067870275983693,4.602777180623206e-11,0.01926978478744636,1.402670379435758e-11
0.02074916072134609,6.079280082076404e-11,0.01928081686312075,1.314837521276079e-11
0.02082625457512863,7.798595660138803e-11,0.01929746256220755,1.19686306545809e-11
0.02093448018367701,1.008404043646513e-10,0.01932329692745428,1.043588334085003e-11
0.02102330675887596,1.163875478939581e-10,0.01937173569085085,8.316131284833578e-12
0.02109975202520595,1.267536271438817e-10,0.01943379079795149,6.572803251004811e-12
0.0211624861662335,1.332310744592701e-10,0.01951750655243666,5.220109687949492e-12
0.02120644563052507,1.367927990529496e-10,0.01961264710980672,4.405056570825496e-12
0.02125855887325931,1.401655418727576e-10,0.01969838006037041,4.000028733659214e-12
0.02129963503909592,1.422572046711099e-10,0.01977363055218664,3.782569800703275e-12
0.02133971418166691,1.439593541318868e-10,0.01980532356472297,3.716163459243325e-12
0.02139030633166385,1.456588367142719e-10,0.01983016987189877,3.672106324145355e-12
0.0214260077911152,1.4663312715881e-10,0.01984850852493258,3.643520042516475e-12
0.02145870806649677,1.474612541622658e-10,0.01986641279248171,3.618487256355308e-12
0.02149414877627549,1.482846842284397e-10,0.01988379323737682,3.59669136616274e-12
0.02153550069281459,1.493096915369297e-10,0.01990907553428957,3.569245303543817e-12
0.02159671004370171,1.513614953671022e-10,0.01992790946874554,3.551416769829547e-12
0.02164420979369223,1.538921050631012e-10,0.01994594713739994,3.536272281953466e-12
0.02168917482929382,1.572481764403907e-10,0.01996730329982571,3.520065838810489e-12
0.02173650683084159,1.622552989370322e-10,0.01999282985037112,3.503568630139614e-12
0.02178997405881132,1.696006870629185e-10,0.0200295609388877,3.484143997048196e-12
0.0218581911452015,1.812903430256999e-10,0.02008086708471318,3.466324982682603e-12
0.02194992541428628,2.007308363157806e-10,0.02017382258816209,3.458283581619603e-12
0.02203517909378342,2.238634175202032e-10,0.02029824450445308,3.492647507831739e-12
0.02213380758916494,2.614118699921042e-10,0.02041957086952614,3.580074725703264e-12
0.02219012560594185,2.919454817907846e-10,0.02055327391633159,3.75945567530226e-12
0.02223761718610682,3.273683084483083e-10,0.02071129305827442,4.155278183784912e-12
0.02226647688081913,3.560964759855497e-10,0.02089828993989999,5.125770253502004e-12
0.02229971521786486,4.011269266221173e-10,0.02109053436467292,7.36346224565448e-12
0.02231470903350244,4.270142407439007e-10,0.02125957066954998,1.154241104765756e-11
0.02233006710044836,4.572549181379305e-10,0.02140009848933658,1.781415553168961e-11
0.02234370830626387,4.862644023211888e-10,0.02151877759152973,2.576887123963412e-11
0.0223563409776314,5.135508074076119e-10,0.02162589178601952,3.496576021317763e-11
0.02237047091650559,5.429641751456953e-10,0.0217324004454363,4.525267404528509e-11
0.02238645469908985,5.735580330109088e-10,0.02185354309019891,5.692000482632548e-11
0.02240732104800397,6.083851629933052e-10,0.02201159477925775,6.992834988275067e-11
0.02243523784177876,6.460613299187844e-10,0.02213753104715114,7.749079586206248e-11
0.02245573860898708,6.675086348770056e-10,0.02225827325141078,8.239816789145548e-11
0.02246466190578901,6.752319343870777e-10,0.02239023572584859,8.575245913634541e-11
0.02246799312979626,6.778638394700071e-10,0.02252832314453844,8.77894149206024e-11
0.02247261709629169,6.812983732548433e-10,0.02268246268841597,8.9076544105839e-11
0.02247530555028773,6.831337370665426e-10,0.02286040445833256,9.007232149403402e-11
0.02247829454734207,6.849740844498393e-10,0.02307976053567247,9.098220698261086e-11
0.02248092018182245,6.863846327619943e-10,0.02335387654993158,9.206462640728278e-11
0.02248424027666158,6.878358596606492e-10,0.02375205151045437,9.354125416614994e-11
0.02248725102099997,6.888154209708079e-10,0.02450162881972871,9.605732774970747e-11
0.02249006170828666,6.894626747531663e-10,0.02559670524223021,9.906699268249609e-11
0.02249319855826396,6.899359951696685e-10,0.02686783361479224,1.019006866151846e-10
0.02249704746283527,6.902488026513222e-10,0.02815709525991235,1.043779376819069e-10
0.02250246273473093,6.903450574461721e-10,0.02943296127234536,1.06462301898194e-10
0.0225119629545618,6.899424059961516e-10,0.03054564285257297,1.080771421608472e-10
0.02253096339422355,6.876733399066767e-10,0.03157770210953938,1.095404449053578e-10
0.02255738014201171,6.824502668813134e-10,0.03242712340846837,1.107687084562401e-10
0.02258847111779515,6.740282926133633e-10,0.03325692359949327,1.122270959029228e-10
0.02262506043871295,6.623753957277729e-10,0.03407745115571452,1.141739312016203e-10
0.02267176480954308,6.453328386703593e-10,0.03512545209615566,1.176983621392896e-10
0.02273382261527809,6.212448401119799e-10,0.03649769212170027,1.252022304336612e-10
0.02282575261947152,5.857287161764134e-10,0.03780674114068486,1.375553830282098e-10
0.02295561783339943,5.397944262404598e-10,0.0390349005665102,1.604441493753924e-10
0.02311880348010258,4.913183312848498e-10,0.03926822849544812,1.671381213216949e-10
0.02332617335848144,4.437662612257879e-10,0.03973488435332395,1.875091081362517e-10
0.02355883081866268,4.051072936658096e-10,0.03985362028751394,1.951042178650502e-10
0.02368011755198119,3.899203122470355e-10,0.0400910921558939,2.173939762994839e-10
0.02381310597451664,3.763193619062679e-10,0.04019836658352821,2.328641616436301e-10
0.023919604890417,3.670511463638936e-10,0.04036520230015946,2.757987104760537e-10
0.02400159263593963,3.609439742709511e-10,0.04039778072119531,2.8840576433721e-10
0.02408406335104522,3.552010417161211e-10,0.04046293756326703,3.234069824948158e-10
0.02418070040835936,3.4918714104569e-10,0.04048875322022188,3.427201378933302e-10
0.02428595455311598,3.432876819361163e-10,0.04052411815843637,3.782084318666595e-10
0.02440097507074117,3.375240150114512e-10,0.04054228865130432,4.020566906058135e-10
0.02450239065559443,3.331365265694621e-10,0.04056160312157574,4.324021599281715e-10
0.02459593644694135,3.294579083549171e-10,0.04057794745841448,4.61427622897527e-10
0.02468986486176357,3.259907501750331e-10,0.04059158070343817,4.867803517244547e-10
0.02478551753521455,3.222997956542735e-10,0.0406060869406475,5.133574823496721e-10
0.02487725104396646,3.144980869322563e-10,0.04062212781232031,5.409018693390994e-10
0.02490981919791443,3.085007693691255e-10,0.04064152719888933,5.70646389647051e-10
0.02494512502983942,2.961310302253578e-10,0.04066482834691395,6.009161976442575e-10
0.02497397876044684,2.799820637915933e-10,0.04068941598981816,6.2674542533583e-10
0.02500817893998625,2.543335119634387e-10,0.04070994790482312,6.4387868446766e-10
0.02503769323571067,2.283582499764917e-10,0.04071744006547123,6.491478802908095e-10
0.02506685087823296,2.00936250024341e-10,0.04072062973415852,6.512311649099409e-10
0.02510328607417582,1.662801797235787e-10,0.04072700907153311,6.550372224211352e-10
0.02515199068560695,1.227296524163418e-10,0.04072991159440906,6.565963708655695e-10
0.02521385564663894,7.740122297179984e-11,0.04073279667640564,6.579409717628833e-10
0.02526831820240011,4.902619657512062e-11,0.04073591351811063,6.591504845679487e-10
0.02531140283925261,3.358381133906757e-11,0.04073947303950631,6.601861642805849e-10
0.02534925719089617,2.408138189559788e-11,0.04074262919836299,6.608102507757387e-10
0.02538772196068025,1.735754389923909e-11,0.04074582212549391,6.612013817438853e-10
0.02539900802610822,1.581955937033007e-11,0.0407496024491355,6.614317996296575e-10
0.02541429041385582,1.399908821305021e-11,0.04075453783791682,6.614725816875014e-10
0.0254233575162049,1.305171077182413e-11,0.04076226822829072,6.611769292945621e-10
0.02543257581131087,1.217741899666701e-11,0.04077772900903853,6.598675985139632e-10
0.02544242362528086,1.132678275014982e-11,0.04080319974059714,6.564686182518722e-10
0.02545545657112821,1.031860059122246e-11,0.04083423603576285,6.508611111576867e-10
0.02546534431820046,9.636321642325833e-12,0.04087084834547521,6.427888398052997e-10
0.02547628719159373,8.95962790919865e-12,0.04091588138173526,6.31796858417045e-10
0.02549534918563571,7.949657876114842e-12,0.04097496998816333,6.158979736241007e-10
0.02552567754259685,6.704321793663989e-12,0.04106097709882063,5.916616182306747e-10
0.02557435421158896,5.372174181345079e-12,0.04121003952222892,5.503223076521879e-10
0.02563968086507665,4.374897669293017e-12,0.0413985733809375,5.03087270020158e-10
0.0256969855863165,3.90377182809857e-12,0.04158770358436515,4.633870562301451e-10
0.0257456950008722,3.658244072181502e-12,0.04175779818430635,4.345994461131272e-10
0.02579725196976299,3.48491092158343e-12,0.04189946947625026,4.151850331954748e-10
0.02584963869845731,3.362945609780879e-12,0.04203954348014072,3.994880653351671e-10
0.02590911337219656,3.269451787964694e-12,0.04220137137477804,3.847551046922407e-10
0.02597546707221247,3.208191790519132e-12,0.04234905151447077,3.737611148292928e-10
0.0260321207591371,3.182324684962532e-12,0.04245573359697111,3.668354378946471e-10
0.02608345580294855,3.172165950306262e-12,0.04254996160606005,3.613446453789483e-10
0.02613792301180749,3.169897273531944e-12,0.04264544225559972,3.560921883835785e-10
0.02619913148095495,3.173626084524196e-12,0.04275669817131799,3.506070400791587e-10
0.02627378569883569,3.183886474462584e-12,0.04289311276152491,3.445554524407518e-10
0.02637328501442649,3.205522272434973e-12,0.04301785925800162,3.398138976769015e-10
0.02653009352640044,3.262772387888665e-12,0.04312417537666217,3.361580803709238e-10
0.02672806055959007,3.418184001579772e-12,0.04322943305260055,3.328174523967854e-10
0.02686800639202818,3.663801416778125e-12,0.04333680578795387,3.296310904236498e-10
0.0269971137412222,4.134447779059508e-12,0.04344227420332192,3.255959695014436e-10
0.0271397160734998,5.305254893284262e-12,0.04354748154441043,3.114555959358291e-10
0.02734339935162344,1.041837057920829e-11,0.04357756689962995,3.026753001349391e-10
0.02743302784373731,1.581949782839873e-11,0.04360793396000436,2.889743549134442e-10
0.0275275425823652,2.540550588463174e-11,0.04363931157028159,2.691697380067766e-10
0.02760944024956654,3.775184142753356e-11,0.04367563539787047,2.407083122770128e-10
0.02767991330543802,5.113329908966534e-11,0.04370598090100721,2.142311690249922e-10
0.0277538946383935,6.671756148733834e-11,0.04373988301700938,1.835718492404295e-10
0.02784509767471473,8.579750854806543e-11,0.04378652993651131,1.423304955133198e-10
0.02795155432360382,1.050667209367899e-10,0.04384807241056643,9.474571079831443e-11
0.02803039268967961,1.160610236376034e-10,0.04390795043207694,5.982565742731549e-11
0.02810753420143761,1.240400191733792e-10,0.04395531565518598,4.040548120813039e-11
0.02817169640062408,1.288350944143303e-10,0.04399452887497832,2.898428150125622e-11
0.02822095411495939,1.315527267148507e-10,0.04403406328499827,2.082223824400933e-11
0.02827750350774747,1.338812856502241e-10,0.04405740888529,1.722855387463973e-11
0.02832513261764188,1.35319956021483e-10,0.04407136500227628,1.543333428752689e-11
0.02837252442590978,1.363813203851956e-10,0.04408176302497102,1.425008704778857e-11
0.02842649858487824,1.372593191286531e-10,0.04409315844808729,1.309188618758945e-11
0.02846749275228466,1.377550025327412e-10,0.04410248881819127,1.223214949934156e-11
0.02850850710622311,1.381971192480896e-10,0.04411256970447374,1.138337459848251e-11
0.0285518571601847,1.38613953789162e-10,0.04412237837755523,1.063262022256747e-11
0.02860469000925173,1.392156769978718e-10,0.04413306607059444,9.89449570260665e-12
0.02868014139232505,1.406004970162135e-10,0.04414917797567049,8.92102009320162e-12
0.02873850318447186,1.424236864569444e-10,0.04417435509986389,7.683733149963109e-12
0.02879475097771649,1.449726493365601e-10,0.04422149014174269,6.066090853338516e-12
0.02885387732757472,1.487420048895472e-10,0.04428153400620528,4.857036897205337e-12
0.02892077018889815,1.54204657339792e-10,0.04434466434419054,4.159995610774797e-12
0.029007656273039,1.629167726048524e-10,0.04440846636373415,3.766770494610841e-12
0.0291279516511421,1.776956717428255e-10,0.04447543833334533,3.524884537339688e-12
0.02924431672168114,1.959449909253281e-10,0.04451701086136241,3.421986764894147e-12
0.02937705798240633,2.247457782372529e-10,0.04454485239062329,3.366417931923571e-12
0.02949856040235297,2.663726907763748e-10,0.04456578977448142,3.330679894996265e-12
0.02956146757063567,2.995515764484666e-10,0.04458664154216079,3.299791312637732e-12
0.02960428566005678,3.311408819859243e-10,0.04460474516137966,3.276632088183762e-12
0.02963315634749946,3.595940655544238e-10,0.04462633333679125,3.253245674156292e-12
0.02966607720289616,4.044677395117251e-10,0.04464697327874849,3.234911558703219e-12
0.02968083925257823,4.302454968398635e-10,0.04466611875828064,3.221172073420411e-12
0.0296957887588466,4.599153645708695e-10,0.04468717513789488,3.209002601369401e-12
0.02970925742121357,4.886251182456701e-10,0.04471178009200629,3.198362738492654e-12
0.02972204893557741,5.161783436387378e-10,0.04474369229937201,3.188688944198109e-12
0.02973630941992094,5.456505699601367e-10,0.04479223414919951,3.180432026505455e-12
0.02975257633893697,5.764434381499091e-10,0.04485648626194182,3.177434795493565e-12
0.02977426793855543,6.12061530125146e-10,0.04493035707677565,3.181045752971315e-12
0.02980102652519983,6.476101897192725e-10,0.04501841975081187,3.191496685907893e-12
0.02982134610321693,6.68726995070465e-10,0.04512848393134727,3.211331488798486e-12
0.02982917592288184,6.755274413535885e-10,0.04527876430142073,3.250276046733349e-12
0.02983239700736214,6.781087717693022e-10,0.04557120254485533,3.391274437346376e-12
0.0298369030219042,6.815137461974827e-10,0.04579969400209246,3.632736653191301e-12
0.02983959766034609,6.833897179508405e-10,0.04599499525925758,4.056873851338619e-12
0.02984255438308767,6.852494397125749e-10,0.04622479385139308,5.158185225860653e-12
0.02984516945110345,6.866886059908761e-10,0.04636366831362239,6.483636153017412e-12
0.02984852034391141,6.881927606746163e-10,0.04657014076625462,1.033209280629075e-11
0.0298515342520546,6.892060065603298e-10,0.04673791743865708,1.631009036163348e-11
0.02985434475165985,6.898843858884366e-10,0.04687042696510681,2.358506391979443e-11
0.02985748910113534,6.903962108172929e-10,0.04699180586685216,3.219803830055928e-11
0.02986135365795126,6.907607754841821e-10,0.04711018053148887,4.170069992102591e-11
0.02986681091854444,6.909377101670058e-10,0.04724271123187335,5.23256947996507e-11
0.02987646004896203,6.906893207660488e-10,0.04741634455633979,6.420750646974199e-11
0.02989575830979723,6.887499719437762e-10,0.04755419560035588,7.104081850411186e-11
0.0299223312953999,6.840611116526313e-10,0.04768569933363803,7.538369124718433e-11
0.02995354188323069,6.763726947159847e-10,0.04783117337417615,7.829123021051388e-11
0.02999031359118928,6.65578184651946e-10,0.04798217298890242,7.985152165501657e-11
0.03003730887121516,6.494966296951384e-10,0.04815210721360599,8.079188433465582e-11
0.03004904859836194,6.45281236194226e-10,0.04834303382278213,8.135111646025074e-11
0.03006506799365885,6.395086476985064e-10,0.04857400053481611,8.194917861581119e-11
0.0300747237513732,6.358578814772693e-10,0.04887614566275308,8.295832451350353e-11
0.03008475581654778,6.319455414339905e-10,0.0492682019150092,8.440746381982915e-11
0.03009474333149226,6.278789301887524e-10,0.0499311211020878,8.691455248764046e-11
0.03010618087519646,6.229926048039942e-10,0.05087160543309263,9.007098116430539e-11
0.03011696516175329,6.184114033145892e-10,0.05206977848870652,9.363969418158469e-11
0.03012779225604871,6.135428948191934e-10,0.05293044239247213,9.603296481899149e-11
0.03014041210875901,6.077342450182795e-10,0.05371126908978814,9.818458427418844e-11
0.03015610130960653,6.006676874320564e-10,0.05453997012265204,1.003779034728349e-10
0.03017814605526245,5.906399458200323e-10,0.05582502775108313,1.033150735693685e-10
0.03021541844342071,5.745154863061558e-10,0.0569877044907915,1.055105094714884e-10
0.03028542865727879,5.465845296307689e-10,0.05817774432302032,1.074116420382163e-10
0.0303767577633172,5.148895783259422e-10,0.05919238168410275,1.088699688211799e-10
0.03050023654985953,4.791394579236272e-10,0.06026507686973384,1.103821938611361e-10
0.03066228060219583,4.416709699952163e-10,0.06124800903984495,1.120368745963146e-10
0.0308883063108209,4.026247612340525e-10,0.06207584912230946,1.138784541351404e-10
0.03099355483370198,3.885666498269104e-10,0.06296303227258235,1.166732033998705e-10
0.03110933518392381,3.754636838295907e-10,0.06446999618853463,1.243508211325004e-10
0.03120544153913448,3.659364251929704e-10,0.06581663411096417,1.364767797982095e-10
0.03128019989739535,3.5948682539563e-10,0.06706507983637267,1.582429087304115e-10
0.03135572221718307,3.533061719381439e-10,0.06731003774486363,1.6469225845223e-10
0.03144356057164188,3.46808947581873e-10,0.06779995356184557,1.841103725773785e-10
0.03154440795870731,3.400372493622113e-10,0.06792640213335394,1.913849716557807e-10
0.03165344481756635,3.335154193861589e-10,0.06817929927637068,2.126456939743359e-10
0.03174675815458453,3.286544230958523e-10,0.06829474971717994,2.275215282366692e-10
0.03183253503666903,3.245301257567284e-10,0.06847443879280123,2.68974711800127e-10
0.03191952040872287,3.205533156732705e-10,0.06850950425153865,2.811627859424083e-10
0.03200694655599979,3.161959936815438e-10,0.0685796351690135,3.150719049593135e-10
0.0320874493678338,3.052788787038021e-10,0.06859870797628939,3.273784701008883e-10
0.03211289617465519,2.980887479907214e-10,0.06863644578762126,3.58667405982626e-10
0.03213918342636879,2.860105408638908e-10,0.06865728845252084,3.815402882612796e-10
0.03216400782514673,2.694469572599401e-10,0.06868041312826455,4.134420127147365e-10
0.03218897723061136,2.485125890820803e-10,0.06870012422774457,4.462424684018185e-10
0.0322126702761094,2.260501332102015e-10,0.06871471861834408,4.728965441484367e-10
0.03223844696404359,2.001873781760535e-10,0.06872836862970888,4.982566609876045e-10
0.03227048082246085,1.67731027202948e-10,0.06874351753729667,5.253537202847512e-10
0.03231494332843314,1.251791611977204e-10,0.06876053233037262,5.532907912193138e-10
0.03237229404000001,7.976340463034776e-11,0.06878305004909846,5.854434110926294e-10
0.03242711618599892,4.911707907648553e-11,0.06881269319866035,6.196209551580511e-10
0.03247084552712036,3.282427170645668e-11,0.06883460190818283,6.392383623555424e-10
0.03250862816889067,2.324019336567303e-11,0.06884668000455597,6.481066133211072e-10
0.03254632180691056,1.669998314871389e-11,0.06885039829717951,6.505568586813949e-10
0.03255689104577357,1.527817523752972e-11,0.06885783488242658,6.549716786214696e-10
0.0325780295234996,1.287150671486494e-11,0.06886072574791975,6.565112924717707e-10
0.03258716155391386,1.199465090213397e-11,0.06886366089885176,6.578541323717646e-10
0.03259638345294697,1.119376662926717e-11,0.06886682662463195,6.590530491859044e-10
0.0326066688661951,1.038411304503784e-11,0.06887041164325726,6.600625332852381e-10
0.03261898943206846,9.517596484065327e-12,0.06887358203340155,6.606623318495889e-10
0.03262887253186395,8.897719679183077e-12,0.06887680171651019,6.610325083003144e-10
0.03264019797079715,8.264315116889163e-12,0.06888062514489376,6.612404039130613e-10
0.0326597944657939,7.333673425204216e-12,0.06888565028797508,6.612532086451728e-10
0.03269451388730541,6.094445410043866e-12,0.06889362180843438,6.609078638929212e-10
0.03274536355881344,4.934898295664546e-12,0.06890956484935297,6.594835224253644e-10
0.03281252655428969,4.10532111667316e-12,0.0689354055959522,6.559280274179132e-10
0.03286754971015847,3.74303042140803e-12,0.0689667269034034,6.50158495810638e-10
0.0329273557028316,3.503587180544165e-12,0.06900375625271961,6.418868389594771e-10
0.03297180549213054,3.372908199383303e-12,0.06904941884924311,6.306681924131577e-10
0.03300924208826066,3.284788048721693e-12,0.0691095799993738,6.144083994335502e-10
0.03305166605006968,3.211353799029458e-12,0.06919773639525013,5.895368803756208e-10
0.0330928419197631,3.165411916041066e-12,0.06935247884524307,5.468053863784645e-10
0.03313161778176135,3.141666535550654e-12,0.06954164572814635,4.999132578684854e-10
0.03317130825789617,3.131993497695977e-12,0.06973023788276306,4.608966502881916e-10
0.03321145789655538,3.130958296456185e-12,0.06989802847078204,4.32934156093387e-10
0.03325618687884847,3.133699025914407e-12,0.07003855929452639,4.139540388409363e-10
0.03331206742585261,3.138803737581383e-12,0.07017957106575097,3.983809362226519e-10
0.03338463085021473,3.146456052174362e-12,0.07034597527926278,3.83486925570978e-10
0.03348978554603076,3.160160361290521e-12,0.07049043646043776,3.729012875228002e-10
0.03363949569096386,3.187800715998954e-12,0.07059416187051032,3.662389883362076e-10
0.03381756225637898,3.241701738178864e-12,0.07068817953191661,3.60801373873857e-10
0.03398318651801659,3.333699012254085e-12,0.07078471348688035,3.555370255569612e-10
0.0341268208137664,3.48768977265272e-12,0.0708998618296505,3.499242082576252e-10
0.03425938371656438,3.767409547048323e-12,0.07103737793545341,3.439123606321866e-10
0.03439446303282025,4.356040147682268e-12,0.07115919707549338,3.39347345064005e-10
0.0345530714151291,5.998137620110474e-12,0.07126482318705207,3.357558081121133e-10
0.03469156872908314,9.506285914984517e-12,0.07137007490776132,3.32439725491709e-10
0.03479500493098982,1.487448535341677e-11,0.07147759259364551,3.292236894506418e-10
0.03489038836357031,2.336797581743225e-11,0.07158326007788125,3.248688434665792e-10
0.0349736017854588,3.435352384506215e-11,0.07165118556530958,3.186709456161836e-10
0.03504885285082678,4.702275807980769e-11,0.07168892344319464,3.114010232390279e-10
0.03512587819851984,6.165286293041977e-11,0.07172699426078612,2.975874378447218e-10
0.03521809674522164,7.934600868535256e-11,0.07175852863794602,2.800331353902846e-10
0.03533074554918508,9.840699991855232e-11,0.07180450184404982,2.458206217800745e-10
0.03541633273942307,1.097133053351329e-10,0.07183874763302886,2.162003056345482e-10
0.03549326624641998,1.172859536624659e-10,0.07187265448383533,1.855279659772331e-10
0.03555295384589078,1.216383755840863e-10,0.07191885438617181,1.444960952084562e-10
0.0356125468305233,1.248766835157297e-10,0.07197681027516374,9.893105479520864e-11
0.03567550593286976,1.273480705271805e-10,0.07203644766230062,6.287790524893183e-11
0.03573711940715366,1.290314690267871e-10,0.0720849178185785,4.214793344452066e-11
0.03578963716678026,1.300204539458501e-10,0.07212469610385117,3.008313451433619e-11
0.03584863722351455,1.307682891933673e-10,0.07216368043987911,2.167992456199802e-11
0.03590395766118068,1.31212590009382e-10,0.07220556717808116,1.547270837536632e-11
0.03595253399007287,1.314581754948457e-10,0.07221297710445471,1.461272125087096e-11
0.03600275971856667,1.316234431925648e-10,0.07222681409019442,1.317314119047854e-11
0.03605932579525094,1.317602803820687e-10,0.07223778434839455,1.216223757935326e-11
0.03612980521896762,1.319163133985331e-10,0.07224326947749461,1.169303478109927e-11
0.03621172152998686,1.319560425053952e-10,0.07225266718817909,1.094425967070528e-11
0.03628375041852006,1.314095259845811e-10,0.07226275120626287,1.021499160554856e-11
0.03635955012481325,1.294633814362345e-10,0.07227678114755652,9.31520409582054e-12
0.0364397157763191,1.255189437595715e-10,0.07229754725898199,8.196454861327478e-12
0.03654841014439344,1.182658189311919e-10,0.07233907948183294,6.554824010746641e-12
0.03662468276679744,1.127118826167371e-10,0.07239417912978573,5.210825821261172e-12
0.03669820063636833,1.075463837761328e-10,0.07245844449882097,4.339953486581136e-12
0.03678785577454367,1.019124957877044e-10,0.07252095071374431,3.874981113025095e-12
0.03688943697626437,9.659909840515097e-11,0.07258788369162274,3.588931914362655e-12
0.03701790793435233,9.138931760700554e-11,0.07265166340206539,3.419745826074578e-12
0.03713123825753001,8.793550378007324e-11,0.07267834579279418,3.366573855357164e-12
0.03715894050954099,8.721300108474928e-11,0.07270925185941934,3.315328304158087e-12
0.03721434501356297,8.594229413528828e-11,0.07273172061841809,3.284394906378687e-12
0.03724913047065737,8.520790642853711e-11,0.07275038685455011,3.262630784468977e-12
0.03728182367120537,8.455553299682362e-11,0.07277802984911728,3.236332915742676e-12
0.03732463723366898,8.374594309640418e-11,0.07279876072475591,3.22113731446934e-12
0.03736400720975283,8.304197302281667e-11,0.07281860693467636,3.209534651080685e-12
0.03740028786097309,8.246936940041855e-11,0.07284205978276712,3.19896362702956e-12
0.03744572517493396,8.175236481187772e-11,0.07287036397759979,3.189758653756413e-12
0.03753659980285571,8.041490108813903e-11,0.07291213974214115,3.18146947871656e-12
0.0377022693241624,7.836117305616326e-11,0.0729730306897215,3.176955567462521e-12
0.03794606682198072,7.59521002113074e-11,0.07304431617782182,3.178880777128206e-12
0.03823097696471438,7.396151542143596e-11,0.07312902810259087,3.187614209302591e-12
0.03856731237868503,7.258745568553443e-11,0.07323222789144028,3.204576724431634e-12
0.03896442457397835,7.213182625202529e-11,0.073369215756922,3.236564254183658e-12
0.03943212423411623,7.276990580616265e-11,0.0735980923996427,3.323713235291707e-12
0.03998285106732327,7.460964655268543e-11,0.07384874787527144,3.516636127757527e-12
0.04062967948602891,7.745007287945729e-11,0.07404805719900469,3.835319047655979e-12
0.04132924836290123,8.06577348549549e-11,0.07425778852742017,4.535729419317291e-12
0.0420231048951757,8.356408885796011e-11,0.07456392957638168,7.308511147951756e-12
0.04268668431981241,8.58919131438641e-11,0.07471942546075376,1.056699484097045e-11
0.04344118257619787,8.825737531728492e-11,0.07487838720555948,1.63283912933069e-11
0.04409082256623549,9.012725629595774e-11,0.07501682466821878,2.399653631964327e-11
0.04479141239278923,9.220615305835746e-11,0.07513512978919265,3.246506546964803e-11
0.04543203322484111,9.430955307821344e-11,0.07525367298100304,4.200527539894588e-11
0.04612643757909715,9.677039598737352e-11,0.07538749893167355,5.271669400025578e-11
0.04698958549633055,9.998425234944205e-11,0.07555897671780226,6.438335563468414e-11
0.04815459468054255,1.045686365339994e-10,0.07569606695653082,7.113424555058137e-11
0.04861531532821954,1.064768506069584e-10,0.07582796257307912,7.545625874739902e-11
0.04910026348789709,1.085675150101544e-10,0.07597340153102228,7.833372584694796e-11
0.04955703531317662,1.10719849608748e-10,0.07612463107613147,7.987785033672753e-11
0.04995155972298502,1.127672676952265e-10,0.07629490440086238,8.080691727442118e-11
0.05042901188522977,1.158825441752782e-10,0.07648635654648596,8.136147616317779e-11
0.05082005146927801,1.195783387049387e-10,0.07671818649829693,8.195951874598927e-11
0.05111460538738155,1.238735785245395e-10,0.0770219182333759,8.294887627499289e-11
0.05147101853122581,1.330039326709544e-10,0.0774147850187238,8.441282895400655e-11
0.05181430433848332,1.51376661157034e-10,0.07808170818736415,8.69320554607159e-11
0.0520740828546856,1.814045402722075e-10,0.07892675202859505,8.980674014684774e-11
0.05221029178308395,2.106353496293199e-10,0.08014578244393906,9.341570349216751e-11
0.0523606794839263,2.760668244673592e-10,0.08100265262269644,9.580553283449636e-11
0.05238704702646485,2.938706660873016e-10,0.08177292025175996,9.798163967661407e-11
0.05243978211154196,3.429648551235371e-10,0.08261674119499937,1.001733727115051e-10
0.05245847621059802,3.668091563925123e-10,0.08389696511207363,1.031400137630281e-10
0.05248349165172576,4.075223624652535e-10,0.08548287686750906,1.061245915228404e-10
0.05249710947080263,4.352237472156175e-10,0.08667091422989763,1.079228404965402e-10
0.05251105786477815,4.680120038356882e-10,0.08770014532530165,1.093700956535571e-10
0.05252335699178271,4.998219157546506e-10,0.08892591310319854,1.112157886976604e-10
0.05253461463388857,5.30011082575738e-10,0.089856552830387,1.130107280661565e-10
0.05254718304410407,5.632533368915065e-10,0.09066651137480744,1.151401509939314e-10
0.05256091154125006,5.976100893855123e-10,0.09169401401713775,1.191297329969971e-10
0.05257720247464968,6.347716171841995e-10,0.09293348410450872,1.266980164313211e-10
0.05260152857460641,6.825980128809619e-10,0.09428762847975823,1.407923149804892e-10
0.0526233839127184,7.178402540329804e-10,0.09505550580588581,1.539848650686308e-10
0.05262777944579029,7.238232693532041e-10,0.09556694390996616,1.674736752130655e-10
0.05263657051193407,7.353960656585377e-10,0.09589310287836969,1.803147026412913e-10
0.05263862800407529,7.378931349982956e-10,0.09614383456941221,1.949457827804013e-10
0.05264228590090787,7.420336674630154e-10,0.09634115628755034,2.125148005598923e-10
0.052645049544467,7.448488245168634e-10,0.09649575725779339,2.341401849678201e-10
0.05264755232084183,7.47129657389067e-10,0.09660749437963191,2.587344654898223e-10
0.052650302899596,7.492984001828841e-10,0.09668482626514552,2.845969280778632e-10
0.0526528477439409,7.50994515529171e-10,0.09673927073379907,3.110563722063532e-10
0.05265548428301271,7.524770387173657e-10,0.09677889161081732,3.37989970531092e-10
0.05265860157559878,7.540730483991769e-10,0.09680856422456477,3.652419280157524e-10
0.0526626768718995,7.556740555857113e-10,0.09684032898558813,4.052981198147163e-10
0.05266885649049386,7.5757550603297e-10,0.09685585650962177,4.29881749311836e-10
0.05268026475485058,7.600042358547387e-10,0.09687116072114181,4.569315184988085e-10
0.05270074425921521,7.620028254383749e-10,0.09688529780004933,4.832013603683786e-10
0.05272738174900218,7.612297178793134e-10,0.09689953245401443,5.094302471781439e-10
0.05275809000001964,7.567130958981151e-10,0.09691536277522866,5.369356688844609e-10
0.05279435418546122,7.476106238922775e-10,0.0969342216607112,5.663839244544676e-10
0.05284101315300071,7.320695377468044e-10,0.09696401558097303,6.051081687298803e-10
0.0529035381817357,7.074855929174204e-10,0.09698868147712877,6.302008148363355e-10
0.0529793654947126,6.757516857929949e-10,0.09700924261960443,6.466795644720399e-10
0.05299600036253147,6.686747434164444e-10,0.09701356856599086,6.496181821628264e-10
0.05302927009816922,6.543847119507961e-10,0.09702222045876371,6.548769946538369e-10
0.0530351009556309,6.519980421517216e-10,0.09702508389945447,6.564726882856465e-10
0.05304386754228669,6.482237277763882e-10,0.09702820398955583,6.579497592877557e-10
0.05305240284440697,6.443971664815256e-10,0.09703130228961721,6.591775934227991e-10
0.05306211144634127,6.39814776477207e-10,0.09703510567571087,6.603096420443332e-10
0.05307007906931327,6.358737200092269e-10,0.09703836634586585,6.609611860188929e-10
0.05307844545126551,6.315897278962816e-10,0.0970415248528791,6.613487848626767e-10
0.0530878707046709,6.268782979325395e-10,0.09704525384038344,6.615759000128233e-10
0.05309920012273649,6.209881732413651e-10,0.09705002111813817,6.616143280402876e-10
0.05311414280228364,6.131835381426922e-10,0.09705737960894818,6.613332738619628e-10
0.05313656387251106,6.021164874752232e-10,0.09707209659056822,6.600912817896234e-10
0.05317422635241967,5.844415493281313e-10,0.09709707595342794,6.567613154633752e-10
0.05323426242519236,5.591833392694639e-10,0.09712778037553803,6.512540412356053e-10
0.0533118121762574,5.311642903123411e-10,0.09716393620263135,6.433399180065103e-10
0.05341491285670555,5.001033941421616e-10,0.09720825912079614,6.32544107132429e-10
0.05354795498066956,4.67564544704063e-10,0.09726609993830412,6.168462932828398e-10
0.05372741812377001,4.333674551440214e-10,0.09734958225845408,5.9353189326928e-10
0.05398561426273501,3.976126860101132e-10,0.09749217442224808,5.538540196058993e-10
0.05410374885281233,3.854024135307385e-10,0.09767835190124036,5.0670893853832e-10
0.05423184060768901,3.743508505043316e-10,0.09786767849451485,4.663239198659118e-10
0.05433716360170236,3.664837661473682e-10,0.09804075207487915,4.365173195237118e-10
0.05442347384365092,3.608932771834923e-10,0.09818406284026299,4.165559370629324e-10
0.05451478582717961,3.553984982261167e-10,0.09832334752018873,4.0069324458389e-10
0.05462699099715765,3.49422642169827e-10,0.09848053480015463,3.86114060254459e-10
0.05473823623461525,3.441481064192047e-10,0.09863212072972326,3.746370381992296e-10
0.05485235494985777,3.393622356549329e-10,0.09874242827148673,3.67338151831294e-10
0.05495693863277998,3.354532759680625e-10,0.09883546961084504,3.618665090782517e-10
0.05505817032728604,3.322473227975815e-10,0.09892987991909916,3.56642824670462e-10
0.0551555693334565,3.292320206577473e-10,0.09904055666315434,3.511490435096609e-10
0.05525824806013933,3.256218906812788e-10,0.09917618701600468,3.450772336806104e-10
0.05536328970978704,3.164735613981423e-10,0.09930385822106194,3.401766059948305e-10
0.05539663247551412,3.099446278972611e-10,0.09941124432815951,3.364537336329222e-10
0.05543226264420752,2.972589609982445e-10,0.09951680629379134,3.33083270787418e-10
0.05546327853595847,2.801204379272795e-10,0.09962429761826459,3.299030574534741e-10
0.05550586386008795,2.485374196275626e-10,0.09972968352000525,3.260186596820149e-10
0.05553796665567462,2.208266615442038e-10,0.09983586916792417,3.137570022010797e-10
0.05556976898681248,1.919622240354245e-10,0.09986677128422415,3.05948286905645e-10
0.05561319638167827,1.528282615732175e-10,0.09989838507010754,2.92895259242008e-10
0.05566954389677981,1.06920863868271e-10,0.09993007385685211,2.739378391510323e-10
0.0557316024211961,6.738267619565834e-11,0.09997491821095696,2.392026672945337e-10
0.05578224264591535,4.45850414077402e-11,0.1000065891384899,2.114192661274141e-10
0.05582292696349608,3.16597111350591e-11,0.1000402476032469,1.8093154519241e-10
0.05586150634321986,2.292927289431564e-11,0.1000870154803879,1.397385679427134e-10
0.05590186412245451,1.656954468022487e-11,0.1001474415292929,9.340778707973001e-11
0.05591050773803416,1.549579579165465e-11,0.1002067075783492,5.916183302808087e-11
0.05592245986353035,1.415742298998597e-11,0.1002538132285248,4.002066145135037e-11
0.05593450824348725,1.296379719231732e-11,0.1002929031463635,2.873505151104255e-11
0.05594429165809338,1.208825502520796e-11,0.1003326115302833,2.061717742194073e-11
0.05595664092677906,1.109240128851733e-11,0.1003547205687322,1.723223288836343e-11
0.05596700044508882,1.034376762187749e-11,0.1003687963811149,1.542168824189067e-11
0.05597858975112695,9.593906020523117e-12,0.1003790888647807,1.425067382501422e-11
0.05599836917737745,8.498955018117983e-12,0.1003903841165217,1.310174496301393e-11
0.05603181136098123,7.0781943796276e-12,0.1003997033323501,1.224193441329486e-11
0.05608358289255747,5.634152644341033e-12,0.1004097080281506,1.139817844470408e-11
0.0561431707986554,4.668197677369406e-12,0.1004194973553049,1.064726691580604e-11
0.05620552979406032,4.094803495796285e-12,0.1004301418183652,9.910280106821883e-12
0.05628232985213565,3.702976364348081e-12,0.1004461134722374,8.941981945879471e-12
0.05636569096994323,3.468753357716047e-12,0.1004709416681799,7.714747323198914e-12
0.05644300233956252,3.339945694347855e-12,0.1005178959260684,6.089714918665559e-12
0.05652821134978955,3.258328001507865e-12,0.1005776116442601,4.874463641780833e-12
0.05659531275469907,3.226711369266626e-12,0.1006407501343022,4.169189335703064e-12
0.05666136929582535,3.214954897404649e-12,0.1007043773201777,3.772668331314592e-12
0.05672655929180546,3.216228389559579e-12,0.1007712753795895,3.528541112359887e-12
0.05679696070059437,3.227695711613319e-12,0.1008142358515222,3.421726587053829e-12
0.05688198345712893,3.253546214060947e-12,0.1008420929161954,3.366133992265063e-12
0.05699672689117213,3.312988156187742e-12,0.1008631932495022,3.330145056267528e-12
0.05713938191799722,3.453757835940771e-12,0.1008842195850993,3.299062898821185e-12
0.05728792982064143,3.772061213538545e-12,0.1009023288297649,3.275963722728788e-12
0.05742592258264877,4.446388136143812e-12,0.1009238103983635,3.252769254120227e-12
0.05758508544579061,6.433244285491565e-12,0.1009445140230226,3.234437298198074e-12
0.05766661497331214,8.606815333496805e-12,0.1009636515567575,3.220754827762815e-12
0.05779601349707265,1.554778154399773e-11,0.1009846859784298,3.208657726523164e-12
0.05789662889567635,2.602836098226409e-11,0.1010092386506479,3.198087705603147e-12
0.05797294752711119,3.804471488817702e-11,0.1010410483793104,3.188487388212497e-12
0.0580440476002599,5.21614098047829e-11,0.1010893819938779,3.180296941759531e-12
0.05811592559498126,6.810430763149646e-11,0.1011536317060442,3.177308964287798e-12
0.05820358901754286,8.752539806428954e-11,0.1012275489233391,3.180921914039846e-12
0.05830878922714423,1.078481780405994e-10,0.1013156816752491,3.191373412330944e-12
0.05838611892755032,1.194004319949071e-10,0.1014258535336653,3.2112100523015e-12
0.05846129396972211,1.277457124722825e-10,0.1015763079869174,3.250166720439976e-12
0.05851788070098134,1.323429255968025e-10,0.1018697080923473,3.391724175383203e-12
0.05856387562425087,1.351749238815727e-10,0.1020981175366522,3.633524913691863e-12
0.05861403548706584,1.375404509132109e-10,0.1022933760395821,4.058243817172207e-12
0.05865638005620477,1.39061321982197e-10,0.1025232743799882,5.161938042661158e-12
0.05870028312803589,1.402708869408657e-10,0.1026620023081769,6.488051528133508e-12
0.05874699514368187,1.412427024800368e-10,0.1028683221387598,1.033702642418959e-11
0.05878376378466124,1.418669052660644e-10,0.1030360536521498,1.631570486746823e-11
0.05882059122609299,1.423775331946135e-10,0.1031685453916163,2.359068374787851e-11
0.05885937860065169,1.428795743351101e-10,0.1032899259771591,3.220362402919183e-11
0.05890586491733441,1.435549277367183e-10,0.1034083201262305,4.170664987290125e-11
0.05897428610137474,1.450694137622505e-10,0.1035408936647842,5.233254968071646e-11
0.05902652741701538,1.470395145741022e-10,0.1037144887344114,6.42076881398027e-11
0.05907656745295547,1.497649675154425e-10,0.1038523298048244,7.103809713869882e-11
0.05912923683932549,1.538482687249746e-10,0.1039838530121371,7.538002428615272e-11
0.05918868176460211,1.598278129971103e-10,0.1041293443996054,7.828669172447991e-11
0.05926483127818754,1.693220800313322e-10,0.1042803677306277,7.984647088006999e-11
0.05937138636069847,1.856434997780224e-10,0.1044503298696346,8.078642453467769e-11
0.05947121948424751,2.050748369937768e-10,0.1046412900717588,8.13453990437777e-11
0.05958765131578921,2.363695236493408e-10,0.104872300731552,8.194329542331637e-11
0.05969579820903108,2.82855265633429e-10,0.1051745087224762,8.295237514178226e-11
0.05973965980438672,3.10696526495319e-10,0.105566506604631,8.440111736906374e-11
0.05979747531029394,3.666270553681734e-10,0.1062290676757668,8.690681199409732e-11
0.05981516734024385,3.907044101121592e-10,0.1071692926848394,9.006252573786049e-11
0.05983670641849506,4.265667945356702e-10,0.1083668767093945,9.362973578944512e-11
0.05985509326828011,4.630717816306097e-10,0.1092270993710001,9.602226536528437e-11
0.05986830712052865,4.916053290703884e-10,0.1100074982437761,9.817361679973245e-11
0.05988073436535753,5.187371658267582e-10,0.1108355199376084,1.003665847696563e-10
0.05989482596203782,5.482586432695631e-10,0.1121192389726616,1.033031844676865e-10
0.05991076817556647,5.788744382191263e-10,0.1132828816032925,1.055023558414058e-10
0.05993210055936586,6.144921137848342e-10,0.1144744764353874,1.074070671625846e-10
0.05995877901510141,6.506214278627152e-10,0.1154893901065698,1.088661110025399e-10
0.05997900619274479,6.720911943706195e-10,0.1165611838152334,1.103766036651666e-10
0.05998643771581849,6.787057570163962e-10,0.1175452288591533,1.120318723086439e-10
0.05998961074923991,6.813210077431159e-10,0.1183733680005867,1.138725127524261e-10
0.05999401672964396,6.847510054404538e-10,0.1192599120871724,1.166622643417963e-10
0.05999669067879306,6.866728206526119e-10,0.1207689753397834,1.243445089333995e-10
0.05999961451681656,6.885760257010619e-10,0.1221157871107907,1.36467093211174e-10
0.06000220146799345,6.900556380955882e-10,0.1233644458341632,1.582234487671569e-10
0.0600055248508153,6.916168723748992e-10,0.1236095319432626,1.646714243305411e-10
0.06000850903388388,6.926793377954049e-10,0.1240997041614615,1.840843272693517e-10
0.06001129407064983,6.934037736474158e-10,0.1242262191891898,1.913566871786074e-10
0.0600144102566085,6.939656627969049e-10,0.1244792492446464,2.126104340102231e-10
0.06001823693450938,6.943884728778779e-10,0.1245947542172934,2.274801307960669e-10
0.0600236316998412,6.946856741259822e-10,0.1247745471974644,2.689204160232817e-10
0.06003312630106203,6.945264626189844e-10,0.1248096332095209,2.811049229125191e-10
0.06005211550350369,6.928160031209676e-10,0.1248798052336339,3.150045104037439e-10
0.0600784084863911,6.883251785358255e-10,0.1248988932044921,3.273105588638542e-10
0.06009343627714461,6.84813416198324e-10,0.1249366672264385,3.586075242945524e-10
0.06010897963512173,6.80514581164766e-10,0.1249575191680638,3.814774007779817e-10
0.06012272240843335,6.763900070559901e-10,0.1249806591751963,4.133863792057583e-10
0.06014080498009358,6.700785908664021e-10,0.1250003841301873,4.462026565330773e-10
0.06015664222720184,6.639743315634555e-10,0.1250149830292938,4.728629160590972e-10
0.06017173804730466,6.580145740720013e-10,0.1250286318699974,4.982209924948977e-10
0.06018975396099691,6.504528259355444e-10,0.1250437793734157,5.253173722816768e-10
0.06021248463964239,6.407749602924194e-10,0.1250607897705492,5.532507957959304e-10
0.06024732777860206,6.255816454093375e-10,0.1250832942310254,5.853916598949133e-10
0.0603170140565214,5.964884766898996e-10,0.125112957681005,6.196010321598956e-10
0.0604270455685061,5.541467984054988e-10,0.1251348704403422,6.392251468207682e-10
0.06057872338929852,5.045178938473332e-10,0.125146961007781,6.481032623728536e-10
0.06076743066738988,4.557368422232206e-10,0.1251506804764806,6.505542473937612e-10
0.0609816805622119,4.145977741259328e-10,0.1251581194138798,6.549702160443907e-10
0.06111441514251063,3.951643344572445e-10,0.1251610102962443,6.565097109248027e-10
0.06126132136618507,3.778825519699103e-10,0.1251639454355776,6.578523826475716e-10
0.06136967282164797,3.67347828171357e-10,0.1251671114620434,6.590512206255401e-10
0.06144917956117087,3.604028521133596e-10,0.1251706961228717,6.600603963457652e-10
0.06152302346811354,3.546157529667197e-10,0.1251738665009294,6.606600465325779e-10
0.06161053850067817,3.482089277409414e-10,0.1251770864085937,6.610301199635618e-10
0.06175158505505931,3.392761719806969e-10,0.1251809101440134,6.612378945920224e-10
0.0618617752666095,3.331835816359729e-10,0.1251859359449966,6.612505397763054e-10
0.06195296023864941,3.288302201259453e-10,0.1251939090300687,6.609048926620876e-10
0.06204011623112827,3.24988994615113e-10,0.1252098552002128,6.594798324416527e-10
0.06212754136033608,3.212560742091352e-10,0.125235698289559,6.559233732904198e-10
0.06221653185333482,3.166984832697417e-10,0.1252670214159871,6.50152842972184e-10
0.0622680845906095,3.115464910129084e-10,0.1253040533394087,6.418799647719057e-10
0.06229992450691905,3.052191791922913e-10,0.1253497198585315,6.306599376872808e-10
0.06233226899319598,2.928452090630772e-10,0.1254098877983268,6.143979009385819e-10
0.06235793723061753,2.775449543109646e-10,0.1254980577984458,5.895224328544132e-10
0.06239034141236009,2.518803699107371e-10,0.1256528370254847,5.467820997335761e-10
0.06241825954067689,2.259770687048549e-10,0.1258420086536136,4.998921924000855e-10
0.06244477761017257,1.997833135903242e-10,0.1260305972729583,4.608801355475974e-10
0.06247944920186347,1.652369792660057e-10,0.1261983726825169,4.329230707182653e-10
0.06252458992711039,1.229602675893062e-10,0.1263388963683219,4.139457745346233e-10
0.06258421675407227,7.719039759931675e-11,0.1264799150714123,3.98373445125737e-10
0.06263855712503917,4.792918347862448e-11,0.1266463522012155,3.834782205153095e-10
0.06268160875435695,3.235289221353804e-11,0.1267907916524687,3.728953266903995e-10
0.06271929116781658,2.299525143785402e-11,0.1268944972165146,3.662347963828332e-10
0.06275729146171904,1.652177700304955e-11,0.1269885141044114,3.607975160257861e-10
0.06276824173508752,1.507759593135313e-11,0.1270850560454665,3.555330603847369e-10
0.06279014228182447,1.264702921293421e-11,0.1272002341453549,3.499192585127301e-10
0.06279970077479177,1.175801533762792e-11,0.12733775821187,3.439077086929229e-10
0.06280877390899214,1.099243344006276e-11,0.1274595578922176,3.393439003665876e-10
0.06282139568249977,1.003571127955205e-11,0.1275651794198047,3.357528194612999e-10
0.06283211285731313,9.313873273086008e-12,0.1276704311339123,3.324369113134587e-10
0.06284248048370368,8.688459585102293e-12,0.1277779499385366,3.29220615139264e-10
0.062856048111064,7.968490988837192e-12,0.1278836186538243,3.248631194335688e-10
0.06288148948278667,6.868706125930383e-12,0.1279514763258133,3.186678613154927e-10
0.06292815766956912,5.482835583683729e-12,0.1279892134253962,3.113949740996567e-10
0.0629877710870264,4.466894533337636e-12,0.1280272776377263,2.975795774661328e-10
0.06306360054071014,3.821549466566682e-12,0.1280588099054016,2.800234804802563e-10
0.06310903999561812,3.60607438251777e-12,0.1281047887562992,2.458034533320336e-10
0.06315599859233298,3.443807396693646e-12,0.1281390336454442,2.161825105085691e-10
0.06319506705873121,3.335646800605961e-12,0.1281729444243974,1.855062940618697e-10
0.06323189495706105,3.256847923495385e-12,0.1282191507362946,1.444701208577533e-10
0.063273758864235,3.197753164470375e-12,0.1282771132294807,9.890501436340261e-11
0.06331887971390862,3.164052791533047e-12,0.128336745066515,6.286199400167223e-11
0.06335675219137402,3.151065761848089e-12,0.1283852085662933,4.21390682199012e-11
0.06339651341003652,3.145289379695514e-12,0.1284249838023865,3.007752752533655e-11
0.06344232529452423,3.143648341997391e-12,0.1284639703081369,2.167558268902681e-11
0.06349899065415736,3.14535652538119e-12,0.1285058643447485,1.546891652209642e-11
0.06357496407317187,3.151327156692332e-12,0.1285132696830305,1.460971763409431e-11
0.0636836568334255,3.165254066153587e-12,0.1285270931218654,1.317184764334787e-11
0.06385784029915764,3.201394058794026e-12,0.1285380602399581,1.216134328269773e-11
0.06406033475742524,3.280189055693437e-12,0.1285435437990045,1.169231504906109e-11
0.0642229936194933,3.408705606576955e-12,0.1285529371526276,1.094393282297387e-11
0.06435897838125727,3.623581378331699e-12,0.1285630206170867,1.021473254379912e-11
0.06449008817298919,4.041144598733802e-12,0.1285770537182299,9.314789065912669e-12
0.06463163363112107,5.027323300111131e-12,0.1285978297708259,8.195635255400445e-12
0.06481197333976414,8.425930111260519e-12,0.1286393818760179,6.553651437044858e-12
0.0649458449989043,1.48541878213027e-11,0.1286944894652082,5.210004333840632e-12
0.06504710090677003,2.412594602683974e-11,0.1287587504588099,4.339554035291791e-12
0.06513163590781625,3.580796979354192e-11,0.1288212565604483,3.874753587415609e-12
0.06520626419950121,4.891621952293318e-11,0.1288881879150666,3.588802538017048e-12
0.06528185289383015,6.375679628407734e-11,0.1289519632635248,3.419669249599925e-12
0.06537380426527885,8.180730062952188e-11,0.128978636085967,3.366526328827089e-12
0.06548645574130688,1.010679563985838e-10,0.1290095295675296,3.315308212128738e-12
0.06556890912109854,1.119122736135739e-10,0.1290319926705248,3.284384928649183e-12
0.06564873487585798,1.197006770628928e-10,0.1290506600573046,3.262620829357012e-12
0.06572224764198317,1.247930028016793e-10,0.1290783203189482,3.236310518390706e-12
0.06577825466393555,1.27552905250459e-10,0.1290990504809511,3.221119708273047e-12
0.06584393205363887,1.298645571865312e-10,0.1291188977383937,3.209520037012954e-12
0.06589929995183523,1.312133486089819e-10,0.1291423548001582,3.198950811731542e-12
0.06595115374953588,1.320994954474695e-10,0.1291706663666708,3.18974753765125e-12
0.06601247632830616,1.328167543335279e-10,0.1292124619725496,3.18146053343117e-12
0.06606012742949101,1.332002643277556e-10,0.1292733922883964,3.176952910712544e-12
0.06610691354362315,1.33493008927703e-10,0.1293446914149398,3.178886981550912e-12
0.06615694677687359,1.338150599670888e-10,0.1294294286215069,3.187631094325245e-12
0.06621933885528364,1.342866817733677e-10,0.1295326591035093,3.204607735516431e-12
0.06630695588900321,1.354275392477799e-10,0.1296697093825279,3.236626366596852e-12
0.06637465608979579,1.369133050093489e-10,0.1298988522117395,3.32396616766334e-12
0.06644048179788013,1.39109890669731e-10,0.1301493262662605,3.516980882846588e-12
0.06650906540357529,1.420656834808457e-10,0.1303485966839183,3.835916068738805e-12
0.06658825967508941,1.462543361333167e-10,0.1305583859294259,4.537300507120687e-12
0.0666955118453091,1.52155698228497e-10,0.1308649124924091,7.319276364181168e-12
0.06683029417414316,1.583101040179342e-10,0.1310203293495396,1.058392434229913e-11
0.0669497812220199,1.620056246447295e-10,0.1311791748272056,1.63514274400886e-11
0.06708086758780291,1.6492441980264e-10,0.1313175523528802,2.402511195590007e-11
0.06719504211436098,1.674815357603475e-10,0.1314358257252718,3.249679586464159e-11
0.06731379536273693,1.71360195556755e-10,0.1315543854493473,4.204029973732941e-11
0.0674565547605296,1.787996651485878e-10,0.1316883151609589,5.275727087773728e-11
0.06761165649409348,1.91643680352252e-10,0.1318596026205854,6.440288911849124e-11
0.06776803948914931,2.114300260040018e-10,0.1319966159806234,7.114451265413387e-11
0.06790179272542864,2.372950821449625e-10,0.1321285526100915,7.54637825723857e-11
0.06802306976874542,2.760979406228279e-10,0.1322739986696656,7.833796107975923e-11
0.06807881371834516,3.03541464868574e-10,0.1324252598650638,7.988032235875008e-11
0.06812435741422049,3.350594673973168e-10,0.1325955780215825,8.080831425909254e-11
0.06815172779870449,3.605964791747703e-10,0.1327870977497289,8.136266528247216e-11
0.06818364386302962,4.010955186444525e-10,0.1330190388842543,8.196114816289546e-11
0.06819904938920222,4.259473068652321e-10,0.1333229817448916,8.295161687053362e-11
0.06821456794643764,4.54386892643944e-10,0.1337161344043662,8.441697439394521e-11
0.06822857196703472,4.818826995887366e-10,0.1343842291655828,8.694015370502589e-11
0.06824197735784404,5.083928593384028e-10,0.135229742864926,8.981531261151007e-11
0.06825690766613578,5.366007697881735e-10,0.1364509790986695,9.342962886530467e-11
0.06827407667342605,5.661293273121376e-10,0.1373074861439358,9.58181057693034e-11
0.06829772149796881,6.009738857122607e-10,0.1380778374196273,9.799412981750014e-11
0.06832440065986375,6.323978826125218e-10,0.1389222784624086,1.001864706754616e-10
0.06834506442130207,6.513116057255477e-10,0.1402036685857666,1.031534383895811e-10
0.06835439818943341,6.583550573428125e-10,0.1417880212734378,1.061326038146877e-10
0.06835777536810649,6.606736332058315e-10,0.1429769633309556,1.079472320218957e-10
0.06836452972545264,6.648669809924563e-10,0.1439891285686498,1.093430814407892e-10
0.06836733156954457,6.664262749501641e-10,0.1452660322712065,1.113039033183433e-10
0.068370169506281,6.677875505588099e-10,0.146244571158937,1.13195401227851e-10
0.06837319260911985,6.689903444956022e-10,0.1470283753490516,1.153626624062057e-10
0.06837669345855979,6.700248972930226e-10,0.1482744038067008,1.205305762240549e-10
0.06837977106009854,6.706285404103e-10,0.1496465868149547,1.301266369711471e-10
0.06838286442030171,6.709866336806498e-10,0.1510035791414645,1.471715445190937e-10
0.06838652153028532,6.711673758750107e-10,0.1512874120644416,1.522970251705978e-10
0.06839126970886666,6.711275258514288e-10,0.1518550779103958,1.661803635528955e-10
0.06839864201772361,6.706797004782263e-10,0.1520260372347927,1.717813652527002e-10
0.0684133866354375,6.689695199368518e-10,0.1523679558835867,1.873128009406933e-10
0.06843801358178454,6.646072675511615e-10,0.1525584149897029,2.002713164829705e-10
0.06846825925753557,6.574019280004753e-10,0.1528402471462597,2.365784905231837e-10
0.06850382052515076,6.473506171599156e-10,0.1528920564936043,2.468700387322556e-10
0.06854732240891429,6.332632104938764e-10,0.1529956751882937,2.758175156527203e-10
0.06857118081156922,6.252483535745786e-10,0.1530260233692583,2.87348823809753e-10
0.06858208177938221,6.214396009088786e-10,0.1530867197311876,3.184383654057886e-10
0.0686038837150082,6.13613497523708e-10,0.1531167402067023,3.398462078735985e-10
0.06861324531480319,6.103087283890506e-10,0.1531550882654807,3.777876304223409e-10
0.06862255284572488,6.068202205198473e-10,0.1531735381878033,4.019917861051943e-10
0.06863250084686005,6.029253719600741e-10,0.1531931347383766,4.3280488984651e-10
0.06864317895606711,5.985359450548164e-10,0.1532095948485427,4.620461082703929e-10
0.06865358491266568,5.942735733369218e-10,0.1532232224362326,4.873605750692507e-10
0.06866400853029489,5.897606227554063e-10,0.1532377792020173,5.139594052367578e-10
0.0686761519543595,5.843799066915056e-10,0.1532538697559379,5.414799732051478e-10
0.06869135545886057,5.777819695362966e-10,0.1532734130547557,5.71280783154763e-10
0.0687128198752416,5.683880437293587e-10,0.1532959241519347,6.004116526838238e-10
0.0687494123699775,5.532074613552961e-10,0.1533204453878783,6.261709685120944e-10
0.06881513181345428,5.281860543057079e-10,0.1533409564824668,6.433049895745338e-10
0.06890092306624615,4.998588472074612e-10,0.1533486861400973,6.487441486037162e-10
0.06901590138179685,4.682119466932177e-10,0.1533519107309279,6.508479045059218e-10
0.06916571140915874,4.351140181999811e-10,0.153358359912589,6.546888732695928e-10
0.06937795899113719,3.99590722360442e-10,0.1533612639298364,6.562461840570366e-10
0.069477324869583,3.86539117038914e-10,0.1533641589487936,6.575925521332695e-10
0.06958526292504942,3.743601083679498e-10,0.1533672762322998,6.587995655579605e-10
0.06967767763100269,3.651070111087375e-10,0.1533708558462101,6.598379769874439e-10
0.06974930563618784,3.588122754596747e-10,0.1533740184443944,6.604600670238635e-10
0.06982493093036564,3.524913753486406e-10,0.153377211735875,6.608481114322846e-10
0.06991391324658656,3.457729734339916e-10,0.1533809940086887,6.610753585682699e-10
0.07000990768225344,3.391802495048684e-10,0.1533859281079679,6.61112310469828e-10
0.07011520188731761,3.327077459026566e-10,0.1533936550556698,6.608116804069618e-10
0.07020719533312737,3.278117902965828e-10,0.1534091089510736,6.594946189117964e-10
0.07029138880011736,3.236448229634429e-10,0.1534345872376437,6.56084033568812e-10
0.07037674739497071,3.195866224903639e-10,0.153465629027828,6.504661470410177e-10
0.07046393277724343,3.149824223504805e-10,0.1535022594010765,6.423823345869476e-10
0.07051746337888647,3.098007591360984e-10,0.1535473141650297,6.313820104429168e-10
0.07054843370873054,3.039273390751729e-10,0.1536064343462028,6.15474572873727e-10
0.07058058404116349,2.918812270500248e-10,0.1536924962018502,5.912318072441642e-10
0.07060530127770086,2.771234010642971e-10,0.1538416877873184,5.498918284483725e-10
0.07063389757921069,2.543434598056711e-10,0.1540304461255793,5.026692814593613e-10
0.07066061773977585,2.292346182179688e-10,0.1542196353862381,4.63035636024971e-10
0.07068582827403948,2.03774146912494e-10,0.154389458749687,4.343552482585515e-10
0.07071669027599584,1.720788124875697e-10,0.154531015072109,4.14996008435042e-10
0.07075723716868482,1.322412721643091e-10,0.1546712277030558,3.993160612883822e-10
0.07081188481846035,8.6585974562253e-11,0.1548336229089074,3.845667363448998e-10
0.07086839388977274,5.261814474090146e-11,0.154980783545373,3.736348942008774e-10
0.07091376322747897,3.456332252776497e-11,0.155087007945863,3.667483092567537e-10
0.0709520395304704,2.428985459403159e-11,0.1551811845148022,3.612653271782961e-10
0.07098975854720938,1.738860935557458e-11,0.1552767977298382,3.560110526471449e-10
0.07101012554179756,1.464477646377689e-11,0.1553885627091192,3.505084565019139e-10
0.07102342977977588,1.314755813800105e-11,0.1555251325290343,3.444610300308866e-10
0.07103328455388072,1.217329254960506e-11,0.1556494273951926,3.397449504343692e-10
0.07104363915144581,1.12598029808609e-11,0.1557556283796426,3.360979375748192e-10
0.07105297707311249,1.051407681721394e-11,0.1558608739054635,3.327604146926206e-10
0.07106665292945356,9.54082764991097e-12,0.1559682538076507,3.295701854249031e-10
0.07107665635071227,8.911035426084556e-12,0.1560737395021097,3.254962958983879e-10
0.07108788342649551,8.280366210021572e-12,0.1561787524936005,3.109256253893152e-10
0.07110453363448853,7.473940114587596e-12,0.1562086381637111,3.019647901211814e-10
0.07113374501261212,6.363426709914743e-12,0.1562386701574329,2.881758669528753e-10
0.07118218507050589,5.136883901111968e-12,0.1562701300314505,2.681031740898866e-10
0.07124513576662238,4.245903324548774e-12,0.156305513453782,2.402535735396304e-10
0.07133111087306461,3.671534197424533e-12,0.1563357250114408,2.138673786689447e-10
0.07137335337676472,3.511040384210725e-12,0.1563697386845176,1.8310168434633e-10
0.07141551971099273,3.384753320653533e-12,0.1564165674089751,1.417334991239445e-10
0.07145421714656273,3.292582157244168e-12,0.1564784051331799,9.406406368694399e-11
0.07149651700235989,3.219497314673639e-12,0.1565381488116641,5.940734333663611e-11
0.07155304515921269,3.15923386728129e-12,0.1565853385615403,4.016936570025182e-11
0.07159664361752673,3.13286274400311e-12,0.1566244786714462,2.883175307316852e-11
0.07163303136428784,3.120859809338022e-12,0.1566641074019094,2.069935154223473e-11
0.07167228555882997,3.118186487516785e-12,0.1566866862453521,1.723477576526247e-11
0.07171676614322252,3.122806683091502e-12,0.1567007109315464,1.543039168168571e-11
0.07176136444653501,3.129625623253256e-12,0.1567110456010588,1.425419517989663e-11
0.07180998116549263,3.136854172591756e-12,0.1567223835272813,1.310100244327035e-11
0.07187061519305177,3.145056810246954e-12,0.1567317064034623,1.224111608536824e-11
0.07195815809763521,3.157251015635162e-12,0.1567417327184256,1.139584164590354e-11
0.07208203544892576,3.178746009204152e-12,0.1567515290118817,1.064479146056692e-11
0.07223036814617403,3.216019504603864e-12,0.1567621873009646,9.907307627855594e-12
0.07239220318074858,3.283230085831885e-12,0.15677820304959,8.937205568114095e-12
0.07254343818627179,3.398788339919793e-12,0.1568031385929366,7.70665461323813e-12
0.07268019458372371,3.600521628821496e-12,0.1568501599652427,6.083257416468949e-12
0.07281329422657644,3.992834470166894e-12,0.1569099949707449,4.869458370134972e-12
0.07295770630215555,4.919130414413955e-12,0.1569731432886534,4.166581259059533e-12
0.0731008801658062,7.068110543504337e-12,0.1570368676426022,3.770853718523596e-12
0.07320921105254186,1.051429201032291e-11,0.1571038368900319,3.52733438840935e-12
0.07330399440125342,1.597696836627033e-11,0.1571460671093619,3.42242832374374e-12
0.07339892165928734,2.494556822523363e-11,0.15717384326191,3.366897138644272e-12
0.07348013555063455,3.600095669613902e-11,0.1571948400282458,3.330991784096974e-12
0.07355612559274584,4.888618069619169e-11,0.1572157352053137,3.299988751521816e-12
0.07363604226381834,6.391971208041414e-11,0.1572338436326091,3.276783336974064e-12
0.07373549467536882,8.243347482130523e-11,0.1572554669225865,3.253330204845605e-12
0.07384335453452819,9.972498062928052e-11,0.1572760958241657,3.234982109723132e-12
0.07392683191970839,1.100821627789373e-10,0.1572952570093619,3.221210243203146e-12
0.07400551108390316,1.172994520512984e-10,0.1573163319497702,3.209021212987679e-12
0.07408981322092753,1.227256931616411e-10,0.1573409705410266,3.198352689808691e-12
0.07415046343822251,1.253886004850328e-10,0.1573729408589127,3.1886542273377e-12
0.07422062299679841,1.275040196498504e-10,0.1574216024684062,3.180380920170106e-12
0.07428066013585456,1.286851167713801e-10,0.1574858516638519,3.177395817912617e-12
0.07433687873502889,1.293887458560718e-10,0.1575597118790419,3.18101375157098e-12
0.07440136851088076,1.298265882669855e-10,0.157647776619097,3.191467318909672e-12
0.07445309165508011,1.299245496754237e-10,0.1577578606988854,3.211303244468328e-12
0.07450446547790324,1.297758132167793e-10,0.1579082135737336,3.250259584340282e-12
0.07456015495612701,1.291648714600592e-10,0.158201184108115,3.391612270026673e-12
0.07462772269538423,1.271379462932124e-10,0.1584296228825508,3.633338798986942e-12
0.07469150563585211,1.233100325383877e-10,0.15862491367347,4.057988577535198e-12
0.07475734307542829,1.174665853326685e-10,0.1588548155999372,5.161409357423567e-12
0.07483559441943659,1.09341237870126e-10,0.158993556473275,6.487354338949043e-12
0.0748975384854943,1.029387190155185e-10,0.1591998973371785,1.03362137540294e-11
0.07495963319409514,9.711601359030908e-11,0.1593676359645794,1.631481748926952e-11
0.07503503108360036,9.115612328211445e-11,0.159500129387992,2.358978662908985e-11
0.07512132441075867,8.579382820618581e-11,0.1596215090373095,3.220275079696125e-11
0.07520366393069157,8.190704783211502e-11,0.1597398994932278,4.170574985814716e-11
0.07525186223268043,8.009819148808002e-11,0.1598724653658237,5.233152999604534e-11
0.07528512983060698,7.902056670508805e-11,0.1600460662031976,6.420780868606653e-11
0.07532251258933544,7.794428911382458e-11,0.1601839093542742,7.103874686056376e-11
0.07534944177711148,7.724079502914023e-11,0.160315430545039,7.538086795212488e-11
0.07537905142443828,7.656606816176392e-11,0.1604609183258901,7.828765390527873e-11
0.07540755162197602,7.595101341879116e-11,0.1606119370255966,7.984751075712827e-11
0.07543648879980136,7.537355999257632e-11,0.1607818940003554,8.078754364802246e-11
0.07547650483556964,7.464234524965231e-11,0.1609728483588175,8.134658651189509e-11
0.0755565369071062,7.344397694457688e-11,0.1612038521495794,8.194454780892813e-11
0.07569396422731341,7.174653563159768e-11,0.1615060517347793,8.295368902990723e-11
0.07590021187380817,6.993264844580201e-11,0.1618980729067263,8.440257830702595e-11
0.07614310892998818,6.845477755761988e-11,0.1625607545383606,8.690873589301353e-11
0.07643369412273117,6.755879143736007e-11,0.1635010675512022,9.006467890566892e-11
0.07677987908721956,6.745329197549268e-11,0.1646988539519064,9.36324160441532e-11
0.077192103621728,6.83594434735656e-11,0.1655591649873414,9.602504263175286e-11
0.07767742168387316,7.047926858663087e-11,0.1663396335390723,9.817633957730426e-11
0.0782494441118665,7.359749298954342e-11,0.1671678799812454,1.003695170492397e-10
0.07885130407734649,7.700286579142946e-11,0.1684519819142457,1.033063432407359e-10
0.07947354150643929,8.017801347456608e-11,0.1696153836710203,1.055045548507592e-10
0.07999969680671873,8.242702788362237e-11,0.1708065666406339,1.074083141964204e-10
0.08053744826083517,8.43467874543685e-11,0.1718214068393602,1.088671646688264e-10
0.08116504840284768,8.618611012635385e-11,0.1728934460870897,1.103781286643484e-10
0.0817496390499385,8.770887942693228e-11,0.1738771883408856,1.120332382239757e-10
0.08238637477335985,8.930547710878899e-11,0.1747052465382826,1.138741368546297e-10
0.08293228623985445,9.079165313242963e-11,0.1755919653564951,1.166652538551124e-10
0.0834480707090073,9.236857637039423e-11,0.177100453871401,1.243462283734012e-10
0.08405906510662366,9.451929183368623e-11,0.1784472180295802,1.364697256559025e-10
0.08481315554703614,9.743393767660966e-11,0.1796958189183775,1.582287289858135e-10
0.08570949154468417,1.009771219577235e-10,0.1799408701547246,1.646770733784685e-10
0.08643409843458398,1.038915415562205e-10,0.1804309726274188,1.840913712436489e-10
0.08697123452984121,1.06109739238039e-10,0.1805574696627708,1.913643344838992e-10
0.08750670142309395,1.084182619749291e-10,0.1808104637334749,2.12619959201961e-10
0.08795621138109075,1.105398226774398e-10,0.1809259540377562,2.274913229419255e-10
0.08835577120513778,1.126029164037826e-10,0.1811057189407503,2.689351018875424e-10
0.08880554582899318,1.154619545795998e-10,0.1811407993934477,2.81120573669969e-10
0.08920611925971299,1.1904412220262e-10,0.1812109602988424,3.150227395837132e-10
0.08950272276598717,1.23084236289168e-10,0.1812300441678112,3.273289282384756e-10
0.08983778454267126,1.308090557320744e-10,0.181267808391941,3.586237214322208e-10
0.09009924048090205,1.413947377076961e-10,0.181288657823652,3.814944104907043e-10
0.0903646482713828,1.610521281945649e-10,0.1813117936823435,4.134014257813219e-10
0.09061215312558427,2.010807985358351e-10,0.181331514887926,4.462134208027991e-10
0.09071721229535562,2.324524447582183e-10,0.1813461125668259,4.728720055193088e-10
0.09080352678725219,2.738849221382779e-10,0.1813597617238512,4.982306322710047e-10
0.09084407467375782,3.02168893308079e-10,0.181374909606945,5.253271946117721e-10
0.09090021324607335,3.619281280445421e-10,0.1813919211927697,5.532616032250818e-10
0.09091761833248341,3.881835903374286e-10,0.1814144292371717,5.854056436455354e-10
0.09093908554637657,4.285706712659057e-10,0.1814440871901252,6.196063986745558e-10
0.09095126919744109,4.56180851826834e-10,0.1814659988544295,6.392287000982509e-10
0.09096334164139409,4.865671035962912e-10,0.1814780860604847,6.481041561235659e-10
0.09097480647559145,5.170870321033736e-10,0.1814818052120587,6.505549416054094e-10
0.09098676728611928,5.491003455931274e-10,0.1814892435152067,6.549706004733699e-10
0.09099992490858896,5.829827753613151e-10,0.1814921343930604,6.565101274919137e-10
0.09101494543549238,6.187997706243409e-10,0.1814950695357329,6.578528447216868e-10
0.09103448099614028,6.601431522364387e-10,0.1814982354810257,6.590517040216702e-10
0.09105958457273811,7.046743108618512e-10,0.1815018202388336,6.600609631552076e-10
0.09107891080540735,7.324524453835488e-10,0.1815049906202833,6.606606534757651e-10
0.09108231130426392,7.366809439953819e-10,0.1815082104673329,6.610307547878254e-10
0.09108395143374229,7.386356862749049e-10,0.1815120341198664,6.612385621780287e-10
0.09108723169269903,7.423144193515181e-10,0.1815170597431534,6.612512505919227e-10
0.09108956905999568,7.447118936984531e-10,0.1815250324055893,6.609056854109881e-10
0.09109193462290806,7.469170459628895e-10,0.1815409777304613,6.594808199505222e-10
0.0910946775809532,7.491475529701913e-10,0.1815668201872399,6.559246222506236e-10
0.09109717825051594,7.50873699554521e-10,0.1815981428227821,6.501543628304645e-10
0.09109971724974288,7.523572958675895e-10,0.1816351740514817,6.418818156281863e-10
0.09110267971951432,7.538125047161338e-10,0.1816808395118503,6.306621621890865e-10
0.09110643108885416,7.557258981532059e-10,0.1817410056188397,6.144007320810635e-10
0.09111185772464846,7.575320983795536e-10,0.1818291719463372,5.895263308130946e-10
0.09112129632854545,7.598141898801966e-10,0.1819839412439724,5.467883846428693e-10
0.09114017353633942,7.62266738812611e-10,0.1821731115741125,4.998978818627261e-10
0.09116590675959477,7.623065085159587e-10,0.1823617011044969,4.608846044016765e-10
0.09119540771259277,7.58740004894735e-10,0.182529480511861,4.329260874493646e-10
0.0912298629351346,7.50884537080944e-10,0.1826700060361741,4.139480372280398e-10
0.09127374352085707,7.370298881479078e-10,0.1828110227886055,3.983755024086347e-10
0.09133140618349764,7.150233751642956e-10,0.1829774509363003,3.834806073827982e-10
0.09140885486124474,6.828128425838118e-10,0.1831218963565832,3.728969609152265e-10
0.09142625401233496,6.753678268471198e-10,0.1832256073610825,3.662359459377325e-10
0.09146105231451541,6.604346688291833e-10,0.1833196244610189,3.6079857410614e-10
0.09146997201101645,6.567335007447218e-10,0.1834161642113869,3.555341480279327e-10
0.09148003306392313,6.525587173486172e-10,0.1835313341479693,3.499206163319877e-10
0.09149045991706109,6.480065175076918e-10,0.1836688559897609,3.439089865541776e-10
0.09149809118044472,6.445292482468895e-10,0.1837906610064654,3.393448469127424e-10
0.09150758352485078,6.399923275180599e-10,0.1838962837965099,3.357536405572469e-10
0.09151614327147276,6.357089157825566e-10,0.1840015355144324,3.324376843239493e-10
0.09152463537783929,6.31307031537443e-10,0.1841090540146106,3.29221459420002e-10
0.09153445024445515,6.26607511937676e-10,0.1842147223945305,3.248646916036603e-10
0.09154621886231909,6.205030145439449e-10,0.184282598687215,3.186687084173973e-10
0.09156179660162322,6.123970239905975e-10,0.1843203360001189,3.11396635565558e-10
0.09158541768054948,6.007947351902628e-10,0.1843584020264617,2.975817360313623e-10
0.09162568938375425,5.820671990443961e-10,0.1843899348721555,2.800261322065562e-10
0.09168798339169079,5.562808917768669e-10,0.184435912170463,2.458081695936173e-10
0.09176830905222894,5.278281824098265e-10,0.1844701573059428,2.161873988142341e-10
0.09187440252525716,4.965671001988097e-10,0.1845040670048762,1.855122473369791e-10
0.0920122037569069,4.637238854517965e-10,0.1845502715544448,1.444772562421967e-10
0.09220068984288225,4.290097869823238e-10,0.1846082322321668,9.891216746602512e-11
0.0924636740412421,3.941126919872138e-10,0.1846678655934703,6.286636410838419e-11
0.09257379339071745,3.831850029131114e-10,0.1847163309215153,4.214150275109311e-11
0.09269332666129776,3.731590344897826e-10,0.1847561069949254,3.007906709317712e-11
0.09279599927097271,3.656313850328169e-10,0.1847950929039096,2.167677488332989e-11
0.09288017667157512,3.602492741530491e-10,0.1848369849341778,1.546995780482903e-11
0.09297459069179906,3.54649090752127e-10,0.1848443915327091,1.461054242885251e-11
0.09309500275490719,3.483666105714463e-10,0.1848582186927526,1.31722027546005e-11
0.09325281118882432,3.41182473596852e-10,0.1848691866723625,1.216158882101137e-11
0.0933666887922817,3.368893569697122e-10,0.1848746706621674,1.169251267598416e-11
0.09346477603100793,3.335304300184178e-10,0.1848840652107797,1.094402266265269e-11
0.09356488971414247,3.303531411082061e-10,0.1848941488269268,1.021480376686884e-11
0.09366724257766579,3.271733338269655e-10,0.1849081810580141,9.314903223045415e-12
0.09376835302019862,3.220915178599691e-10,0.1849289543726978,8.195860823248232e-12
0.09381802863842896,3.166729288663748e-10,0.1849705010020653,6.55397419180261e-12
0.09385454973017374,3.085939895854531e-10,0.1850256064025674,5.210230449966043e-12
0.09388970881189085,2.945076990471676e-10,0.1850898686007751,4.339663957053349e-12
0.09392038245646177,2.763689594267423e-10,0.185152374727311,3.874816216160419e-12
0.0939657033373761,2.414707846190137e-10,0.1852193065198139,3.588838168023968e-12
0.09399881334608692,2.123409033109116e-10,0.1852830830608556,3.419690348426209e-12
0.09403308427286913,1.811098157156724e-10,0.1853097585697201,3.366539329197259e-12
0.09408015844961888,1.394370409671458e-10,0.1853406555871104,3.315313567129427e-12
0.09413959386577082,9.371800477291228e-11,0.1853631202757515,3.284387488627251e-12
0.09419837128069246,5.961851515548147e-11,0.1853817873331967,3.262623421675804e-12
0.09424559735024358,4.035030860632047e-11,0.1854094427202629,3.236316667285677e-12
0.09428513025910683,2.891885721223399e-11,0.1854301730765115,3.221124538645694e-12
0.09432410879720121,2.092576551934703e-11,0.1854500200336184,3.209524049165453e-12
0.09434690136634399,1.742125406429935e-11,0.1854734759014597,3.198954340897392e-12
0.0943610601357726,1.559784540116313e-11,0.1855017853829693,3.189750610070975e-12
0.09437148283144325,1.441107371529493e-11,0.185543575381731,3.181463017656769e-12
0.09438301739014573,1.323871925072179e-11,0.1856044945785085,3.176953642062045e-12
0.09439235769849183,1.237880446853859e-11,0.1856757898873794,3.178885226089374e-12
0.09440224507273462,1.154586695012248e-11,0.1857605200296095,3.187626343805735e-12
0.09441205681875008,1.079343736613316e-11,0.1858637419270145,3.204599024366475e-12
0.09442266764619631,1.005862366653304e-11,0.186000774731383,3.236608934919938e-12
0.09443850760694655,9.096820227710941e-12,0.1862298428816508,3.323895165531539e-12
0.09446290439569727,7.884682588197754e-12,0.1864803677209536,3.516883979211997e-12
0.09450970997810358,6.248330936124056e-12,0.1866796490359424,3.835748174059857e-12
0.09456912293634039,5.016225375705299e-12,0.186889422009176,4.536858669404284e-12
0.09462941283723299,4.310288533314851e-12,0.1871958400492268,7.316245085687233e-12
0.09469765845757995,3.858147551825619e-12,0.1873512791604876,1.057915862610682e-11
0.09477914701372504,3.55976259001647e-12,0.1875101573291489,1.634494363414133e-11
0.09485963593745851,3.390642686634854e-12,0.1876485517029758,2.401706960097917e-11
0.09493716411355017,3.292877366168341e-12,0.1877668339980071,3.248786610965281e-11
0.09500877209098199,3.242383544928069e-12,0.1878853890537152,4.203044280259967e-11
0.09508297842470098,3.218657307523332e-12,0.1880192895226418,5.274584993732727e-11
0.0951482115836598,3.214527018871307e-12,0.1881906305202791,6.439738849972266e-11
0.09521539488004209,3.22128339613359e-12,0.1883276654767249,7.114161852293989e-11
0.09529234180608459,3.239594891328899e-12,0.1884595905159174,7.546166064080624e-11
0.09538899553682227,3.278550384193113e-12,0.1886050345690429,7.833676598050198e-11
0.09553815147713185,3.390654931473653e-12,0.1887562868462783,7.987962437503112e-11
0.09571251928521848,3.697448930105834e-12,0.1889265923682464,8.080791929078337e-11
0.09585065296743625,4.278257037791156e-12,0.1891180930454513,8.136232884284342e-11
0.09600230972678983,5.843857124000349e-12,0.1893500028275416,8.196068747207779e-11
0.09609718445244288,7.978563179162083e-12,0.1896538861329175,8.295084269083138e-11
0.09624174455265148,1.517586591564544e-11,0.1900469581215884,8.441580386545963e-11
0.09634610214867682,2.584650124132017e-11,0.1907147219102169,8.693786668397976e-11
0.09642384179289429,3.804669497696981e-11,0.1915601027690227,8.981289104454637e-11
0.09649533965673678,5.22480314958424e-11,0.1927807154408185,9.342569384866191e-11
0.09656672377165618,6.808407180938971e-11,0.1936373244440193,9.581455106015299e-11
0.09665346148676746,8.729745358530381e-11,0.194407651738233,9.79905979098936e-11
0.09675885896003729,1.076705223392826e-10,0.1952519173263967,1.001827671338304e-10
0.09683631548759891,1.192656932367222e-10,0.1965329770725725,1.031496418353784e-10
0.09691153075170067,1.276558292809723e-10,0.1981177709592532,1.061302862795487e-10
0.09696833672783285,1.323074020271251e-10,0.1993046623919086,1.07926163177741e-10
0.09701430543072902,1.351662031792361e-10,0.2003340118173013,1.093735030283473e-10
0.09706455358844704,1.375637257367368e-10,0.2015616262231804,1.112229645156802e-10
0.09710691161758947,1.39104567306785e-10,0.20249177894318,1.130192950720289e-10
0.09715075479890767,1.403290238758389e-10,0.2033018019959381,1.151520151052923e-10
0.09719772845112284,1.41319724115806e-10,0.2043309740666406,1.191557261707232e-10
0.09723449445802076,1.419528305250269e-10,0.2055689737133132,1.267295843199426e-10
0.09727126898950633,1.424697903861603e-10,0.206923539666466,1.40855925226172e-10
0.09730997733493774,1.429774429074656e-10,0.2076863506489092,1.539707968255938e-10
0.09735629083798523,1.436572037225642e-10,0.2082024438434268,1.676147761683586e-10
0.09742422489953823,1.45168050507182e-10,0.2085218924038224,1.80188600694735e-10
0.09747641725394576,1.471378199261723e-10,0.208778510066674,1.951941691019451e-10
0.09752638205268666,1.498581793502015e-10,0.2089722248325536,2.124916295635889e-10
0.09757891171635348,1.539297696215132e-10,0.2091286014038731,2.344294064589622e-10
0.09763805102548959,1.598823074293044e-10,0.2092386589379303,2.587094458389082e-10
0.09771408029930129,1.693780197617481e-10,0.2093167665663525,2.848858127239454e-10
0.09782105070591199,1.858100095832652e-10,0.2093704970996043,3.110449711738277e-10
0.09792056390565385,2.052430252744521e-10,0.2094104703321644,3.382613352166563e-10
0.09803644803136743,2.364617461585524e-10,0.209439874543946,3.65316045307057e-10
0.09814424318858116,2.828317959004165e-10,0.2094714762177473,4.051481387224095e-10
0.09818819678012426,3.107467560316174e-10,0.2094870093761904,4.29715912872514e-10
0.09824601427926931,3.667465122649345e-10,0.2095023232437913,4.567662751019677e-10
0.09826369894719486,3.908455145183803e-10,0.2095164619778146,4.830345594340369e-10
0.09828521664081651,4.267105189559351e-10,0.2095306874887631,5.092519646804125e-10
0.0983035804834541,4.63192151961427e-10,0.2095465079738208,5.367548506987234e-10
0.09831678579437982,4.917150684344898e-10,0.2095653377782483,5.661830229308806e-10
0.09832921576659706,5.188545518338534e-10,0.209594951582921,6.04742263344303e-10
0.09834331034957726,5.483793293907463e-10,0.2096196822941625,6.29970103234554e-10
0.09835926263564991,5.790066858653386e-10,0.2096402653065802,6.465119412828977e-10
0.09838062885146667,6.146628284558421e-10,0.2096446060293265,6.494691057393266e-10
0.09840726286680666,6.507103193304153e-10,0.209653287474819,6.547672664993119e-10
0.09842747844899755,6.721589147091594e-10,0.2096561528558822,6.563755961114276e-10
0.09843487960030756,6.787449860131171e-10,0.2096593094134856,6.57881983807876e-10
0.09843804765450268,6.813561769707524e-10,0.2096623986937182,6.591186071919463e-10
0.09844244753398657,6.847816494870143e-10,0.2096663071257371,6.602930907046566e-10
0.098445121088998,6.867033229711506e-10,0.2096695947114274,6.609524771446054e-10
0.09844804252996166,6.88605117234179e-10,0.2096727590810019,6.613422317662416e-10
0.09845062880356796,6.900845200865464e-10,0.2096764242275324,6.615667212265167e-10
0.09845395506495787,6.916470678767822e-10,0.2096811781450077,6.6160900508193e-10
0.09845693943433011,6.927093765483343e-10,0.2096886418308275,6.613282165558953e-10
0.0984597244132512,6.93433611778424e-10,0.2097035692024671,6.600718603871983e-10
0.09846284121980001,6.939954593562553e-10,0.20972865074535,6.567431234069376e-10
0.09846666933690963,6.944182766306155e-10,0.2097593995933495,6.512267010940606e-10
0.09847206816686441,6.947154305578964e-10,0.2097956068156174,6.432687716464885e-10
0.0984815776914674,6.945552054897406e-10,0.2098400214147302,6.324417289486049e-10
0.09850059674067338,6.928386628315743e-10,0.2098980377653461,6.166741238260548e-10
0.09852690419970335,6.883329475711151e-10,0.2099819303906496,5.932564860597764e-10
0.09854182970226177,6.848328180880005e-10,0.2101256047183154,5.532947420159899e-10
0.09855703323778689,6.806176135960973e-10,0.2103118664289519,5.061844729094474e-10
0.09857082627543105,6.764684070388987e-10,0.2105011035850943,4.659006257126554e-10
0.09858952451803689,6.699211430590759e-10,0.210673746454745,4.362394406018897e-10
0.09860567975254435,6.636698164788065e-10,0.2108168003214845,4.16359973966455e-10
0.09862099521017235,6.576135300146724e-10,0.2109561809741855,4.005229525812643e-10
0.09863949816377436,6.498362741227443e-10,0.2111139916592141,3.859245689259374e-10
0.09866317968222513,6.397535898219447e-10,0.2112650853878737,3.745126663251016e-10
0.09870043608951054,6.235256380765789e-10,0.2113749264541953,3.672566804077145e-10
0.09877494890408137,5.926373976265925e-10,0.2114679014880744,3.617948329575867e-10
0.09889032819106301,5.48867809763113e-10,0.2115624348411117,3.565706469850357e-10
0.0990479897822133,4.984870343151076e-10,0.2116735820339685,3.510618402017868e-10
0.09924177164576294,4.500311629308442e-10,0.2118093572060597,3.449951776576508e-10
0.09945930095509094,4.09932604306849e-10,0.2119365543140141,3.40121704521264e-10
0.09958217316937147,3.926094460559498e-10,0.2120438323052918,3.364078722149126e-10
0.09971826874158347,3.769450360676188e-10,0.2121493955030773,3.330408034707887e-10
0.09982214316356151,3.669359333709393e-10,0.2122569067381315,3.298584473773435e-10
0.09990056342868418,3.601289249014957e-10,0.2123623308189377,3.259469614958179e-10
0.09997490958817405,3.543326428147039e-10,0.2124684023643308,3.133813696516905e-10
0.1000640605399056,3.478458076445682e-10,0.2124990824127348,3.054543253363813e-10
0.100215386861651,3.383745500801246e-10,0.212530345701925,2.923612979043134e-10
0.1003241116585124,3.324140398422125e-10,0.2125620671673082,2.732222953812291e-10
0.1004148201584417,3.280956005263718e-10,0.2126052048020509,2.397737390249038e-10
0.1005027422309894,3.24226028194845e-10,0.2126366099361908,2.122692689141019e-10
0.1005899978767801,3.204446873885798e-10,0.2126703302367503,1.817372761505412e-10
0.1006780849828735,3.154053090093526e-10,0.2127170427586138,1.405413966478146e-10
0.1007215335541476,3.104294982048878e-10,0.2127776762988559,9.391392614293991e-11
0.100752543070356,3.035015586518577e-10,0.2128371226069432,5.943527241983466e-11
0.1007830138276065,2.909126047682153e-10,0.2128843357017476,4.017771472211456e-11
0.100808160514639,2.75268534693655e-10,0.2129234744149857,2.883643829023244e-11
0.1008459889022935,2.441305074239292e-10,0.2129631112833745,2.070012569059452e-11
0.1008736825451785,2.177465231265948e-10,0.2129857233696079,1.723032641537596e-11
0.1009006103804091,1.909200814066121e-10,0.2129997564502777,1.542521775577555e-11
0.1009372824734427,1.546704271288057e-10,0.2130100924444167,1.424918666000516e-11
0.1009857039831512,1.109128678130094e-10,0.2130214309223019,1.309627722068673e-11
0.1010462727826543,6.791377993596677e-11,0.2130307550293234,1.223654330556054e-11
0.1010977781479099,4.291374080690099e-11,0.21304078838706,1.139098450610139e-11
0.1011388319149494,2.948698448512192e-11,0.2130505856399318,1.064017831056809e-11
0.1011763131077184,2.105286632711606e-11,0.2130612470076789,9.902821334642086e-12
0.1012157552872316,1.502715449488094e-11,0.2130772729093702,8.932634796072465e-12
0.1012247999749349,1.395836187783235e-11,0.2131022346796836,7.701720489793751e-12
0.1012373720374284,1.26364725612989e-11,0.2131492512230918,6.079986481898721e-12
0.1012503382865562,1.145355008807907e-11,0.2132090835705314,4.867415044997582e-12
0.1012597347734291,1.068867813414652e-11,0.2132722109652491,4.165449620734243e-12
0.1012699398403375,9.934590907306642e-12,0.21333587733475,3.770363106230877e-12
0.101279862216233,9.273084948497678e-12,0.2134027727335001,3.527164903019387e-12
0.1012907579335877,8.623019673001366e-12,0.2134454566964863,3.421281278034276e-12
0.1013076977324838,7.750370051260335e-12,0.2134732658541663,3.365851604919672e-12
0.101334627383441,6.649319265682242e-12,0.2134943209857127,3.329974921208468e-12
0.1013818138009519,5.337973439410382e-12,0.2135152895403128,3.298999394584475e-12
0.1014431747453918,4.369702130046872e-12,0.2135333934782256,3.275917927805796e-12
0.1015256775689969,3.742553364107322e-12,0.2135549298536448,3.252626534806996e-12
0.1015683415675808,3.560785628547197e-12,0.2135755948423002,3.234384571714954e-12
0.1016120562330949,3.417684948508406e-12,0.2135947375930142,3.220777145187246e-12
0.1016502228943643,3.316767446575371e-12,0.2136157839638396,3.208669173888224e-12
0.101688127632938,3.241695316373263e-12,0.21364036711619,3.198079524279391e-12
0.1017322473208264,3.187165685898436e-12,0.2136722370625602,3.188463510009575e-12
0.1017738802188153,3.161049713949785e-12,0.2137206931061937,3.180275978530321e-12
0.1018115195390736,3.150031980788945e-12,0.213784928462591,3.177322410233644e-12
0.1018523581195016,3.145118098641468e-12,0.2138588363300983,3.18095993424995e-12
0.1019000777978216,3.144053411943803e-12,0.2139470054860823,3.191436407593133e-12
0.1019603845247489,3.146417227659364e-12,0.2140572704715657,3.21131590801584e-12
0.1020420636277129,3.153612695365944e-12,0.2142079451888607,3.250389845166718e-12
0.1021591202347945,3.170062944300685e-12,0.214502952850854,3.393417634836471e-12
0.1023572857485903,3.217177766778093e-12,0.2147311121946187,3.636730085123792e-12
0.1025630194490541,3.315658315466718e-12,0.214926363282284,4.064644310439237e-12
0.1027161270501921,3.468332382789274e-12,0.2151568527186879,5.18140176301436e-12
0.1028487374611623,3.732961789717887e-12,0.2152946970167515,6.510410038503505e-12
0.1029808821862967,4.27315498186209e-12,0.2155001475908542,1.036268915921701e-11
0.1031316972210697,5.694327656280148e-12,0.2156675778909579,1.634675209045625e-11
0.1032964947465397,9.810300655896866e-12,0.2157999062469758,2.36237062935316e-11
0.1034170574677281,1.679106246316025e-11,0.2159212297287356,3.223917353297312e-11
0.1035144663678356,2.682252954133599e-11,0.2160396572204177,4.174720335113608e-11
0.1035954448764473,3.885173078284925e-11,0.216172370671588,5.238122993292048e-11
0.1036692435123652,5.229711011280135e-11,0.2163457217627228,6.423016110946624e-11
0.1037470996241858,6.773220620166908e-11,0.2164834630519249,7.104942425770212e-11
0.1038485848094481,8.723361581325727e-11,0.2166150232657022,7.53881639847779e-11
0.1039527709867605,1.040984359203447e-10,0.2167605217078762,7.829134664324654e-11
0.1040319433195229,1.138585093685178e-10,0.2169115812391611,7.984934140183554e-11
0.1041151249177711,1.213651885732772e-10,0.2170815935266719,8.078824850990761e-11
0.1041826176152,1.256412738025607e-10,0.2172726272845944,8.13471214109484e-11
0.1042386269668188,1.281801772724838e-10,0.2175037577350209,8.194564042666915e-11
0.1043004126420449,1.30184499962549e-10,0.2178061928872737,8.295612705337502e-11
0.1043525990280604,1.313734081736095e-10,0.2181985370112181,8.440663803197099e-11
0.1044063587175715,1.322369689438715e-10,0.2188625526903582,8.691740987438602e-11
0.104463432426508,1.328658080552655e-10,0.2198035011769428,9.007399503553756e-11
0.1045097702396258,1.33224912343651e-10,0.2210033933942962,9.364689349631069e-11
0.104556870204441,1.335135970733975e-10,0.2218632781225505,9.603797427240495e-11
0.1046080134257186,1.33814235292372e-10,0.2226438355384838,9.818916009728573e-11
0.1046713881896884,1.343370655663448e-10,0.2234726356594693,1.003827440926322e-10
0.1047540180547087,1.354402547901539e-10,0.2247579620983304,1.033199624941318e-10
0.1048211910134555,1.369291106638493e-10,0.2259200091358841,1.055135878938737e-10
0.1048868732847904,1.391212912074629e-10,0.2271094151144146,1.07413356389079e-10
0.1049559432917126,1.421103911544847e-10,0.2281239336665782,1.088714071776712e-10
0.1050360734737331,1.463701515853019e-10,0.2291969690832417,1.10384295914354e-10
0.105145093389414,1.524181934508416e-10,0.2301794803774143,1.120387493438549e-10
0.1052820112624277,1.58792085414681e-10,0.23100719996386,1.13880666464649e-10
0.1054031440485222,1.627378577860173e-10,0.2318946244220917,1.166772981371608e-10
0.1055360463937275,1.660570527267745e-10,0.2334008042224875,1.24353221018511e-10
0.1056520852953635,1.690932741517513e-10,0.2347473759983847,1.36480492036006e-10
0.105773064615995,1.737036310344157e-10,0.2359957408217924,1.582504536976572e-10
0.1059164913971652,1.822632733044756e-10,0.2362406497164997,1.647003621211475e-10
0.1060731487430973,1.969548512690414e-10,0.2367304675059144,1.841206217100858e-10
0.1062214817584119,2.181559254035713e-10,0.2368568900705119,1.913961150135681e-10
0.1063503297365074,2.466398209567173e-10,0.237109735199707,2.126596326812669e-10
0.1064671504735796,2.916043389634863e-10,0.2372251636327062,2.275378235719944e-10
0.1064921584344562,3.050427929974292e-10,0.2374048116956404,2.689960270695649e-10
0.1065421743562093,3.407635762246158e-10,0.2374398690820559,2.811854993734009e-10
0.1065649138080029,3.62793986449706e-10,0.2375099838548869,3.150983513349018e-10
0.1065927560248518,3.978463305508465e-10,0.2375290507101658,3.274051156954831e-10
0.1066084353184521,4.22564382714566e-10,0.2375667743234729,3.586909019067919e-10
0.1066242517921563,4.511525647164878e-10,0.2375876133513379,3.815649656183709e-10
0.106638318391117,4.786509819840843e-10,0.2376107320164072,4.134638476621746e-10
0.1066516015566588,5.050132545051743e-10,0.2376304376846519,4.462581042682307e-10
0.1066663866452989,5.332317177478208e-10,0.237645030308548,4.729097603958278e-10
0.1066831462923102,5.625336260020043e-10,0.2376586807803659,4.982706825290369e-10
0.1067053291696295,5.961144109647791e-10,0.2376738302398533,5.253680125268558e-10
0.106733558134148,6.304361821482504e-10,0.2376908467600825,5.533065200659733e-10
0.1067545795990892,6.501918958336536e-10,0.2377133696801229,5.854637514520774e-10
0.1067655396400526,6.586045209118233e-10,0.2377430048880436,6.196288370761357e-10
0.1067690640515414,6.610333087584032e-10,0.2377649120070875,6.392436082895242e-10
0.1067761128745189,6.653977321646149e-10,0.2377769851787297,6.481079653675199e-10
0.1067789099367366,6.669428831822984e-10,0.2377807030072578,6.505579190742823e-10
0.1067817336766036,6.682810403065753e-10,0.237788138664314,6.549722858401112e-10
0.1067847993551552,6.69478957497816e-10,0.2377910295230664,6.565119465114646e-10
0.1067882686700392,6.704798750948718e-10,0.2377939646778141,6.57854852291722e-10
0.1067913140979511,6.710600834336151e-10,0.2377971302854215,6.590538001626371e-10
0.1067944357491151,6.714088627541975e-10,0.2378007154432769,6.600634051517107e-10
0.1067981443412877,6.715796035928946e-10,0.2378038858377371,6.606632620364909e-10
0.1068030275413451,6.715244162139555e-10,0.2378071054325969,6.610334790398083e-10
0.1068106998564048,6.71035807013439e-10,0.2378109287403252,6.612414222413784e-10
0.1068260444865242,6.692056117334149e-10,0.2378159536251525,6.612542896818784e-10
0.1068511026620595,6.64679719986274e-10,0.237823924531477,6.609090636462483e-10
0.1068816451947838,6.573024691753125e-10,0.2378398663441261,6.594850041793703e-10
0.1069176266716257,6.470468168109338e-10,0.2378657061699539,6.559298873712241e-10
0.1069617703283777,6.326608603212783e-10,0.2378970267615361,6.501607474992065e-10
0.1069855338257108,6.24652321674252e-10,0.2379340550980214,6.418895698593797e-10
0.1069966103087452,6.207715838776713e-10,0.2379797161514708,6.306714652760822e-10
0.1070187632748141,6.128037612856762e-10,0.2380398746314267,6.14412553476898e-10
0.1070281005856755,6.095095876778215e-10,0.2381280256782666,5.895425856291883e-10
0.1070374321299578,6.060122524624511e-10,0.2382827536709743,5.468145637171119e-10
0.1070473207574762,6.021427536835258e-10,0.2384719186918901,4.999215572532091e-10
0.1070581437500287,5.976954982797984e-10,0.23866051228592,4.609031471593865e-10
0.1070684145486891,5.934927928403476e-10,0.238828308986098,4.329384946864145e-10
0.107078750293809,5.890210300041313e-10,0.2389688427356337,4.139572556458377e-10
0.1070907851451555,5.8369140701155e-10,0.2391098518720115,3.983838442077772e-10
0.1071058216866503,5.771648176292507e-10,0.2392762432260659,3.834903101060921e-10
0.1071270208336458,5.678815850319598e-10,0.2394207128385763,3.729036052872077e-10
0.1071630687135572,5.529069113707152e-10,0.2395244459658165,3.662406177482031e-10
0.1072282234079206,5.280567881678744e-10,0.2396184639276652,3.608028730934197e-10
0.1073131039980224,4.999700300219326e-10,0.2397149947786818,3.555385662084706e-10
0.1074270117605684,4.685322824878875e-10,0.2398301315608555,3.499261311524826e-10
0.1075751330290075,4.356829920946961e-10,0.2399676446217922,3.439141655753855e-10
0.1077842954929843,4.004511138410062e-10,0.2400894713275676,3.393486808403022e-10
0.107885684358367,3.870395091545631e-10,0.2401950992135922,3.357569670099095e-10
0.107995642944147,3.745843805474118e-10,0.2403003509328854,3.324408167888475e-10
0.108088746418584,3.652429857694391e-10,0.2404078681793965,3.292248817624761e-10
0.1081604832334172,3.589319889877246e-10,0.2405135351797793,3.248710630453888e-10
0.1082359142957771,3.526172660511385e-10,0.2405814869903365,3.18672141159941e-10
0.1083242875669089,3.459299095501801e-10,0.2406192251701864,3.114033688479455e-10
0.1084213330323072,3.392501101569439e-10,0.240657298550367,2.975904865130952e-10
0.1085273787950061,3.327224834418416e-10,0.2406888337484089,2.800368790493505e-10
0.1086194441716429,3.277744449594351e-10,0.2407348047680252,2.458272777712862e-10
0.1087040833579698,3.235688469960584e-10,0.240769050907195,2.162072042556425e-10
0.1087898742679864,3.194994856569698e-10,0.2408029562353251,1.855363681782052e-10
0.1088759806408279,3.149721458442017e-10,0.2408491536534835,1.44506165999152e-10
0.1089297050907146,3.097783338014452e-10,0.2409071069812655,9.894115323248279e-11
0.1089605748314287,3.039251892879112e-10,0.2409667465202551,6.288407643814778e-11
0.1089926395121364,2.919307707862727e-10,0.2410152192582619,4.215137196929462e-11
0.1090173559183842,2.771925596972809e-10,0.2410549987264715,3.008530932716943e-11
0.10904592811536,2.544489301570725e-10,0.2410939822227555,2.168160850680537e-11
0.1090726449325531,2.293526732472035e-10,0.2411358661340671,1.547417877525916e-11
0.109097841651072,2.039088372689714e-10,0.2411432778399867,1.461388589087927e-11
0.1091286711696329,1.722429135206868e-10,0.2411571200797495,1.317364250782905e-11
0.1091691694081979,1.324338392965112e-10,0.2411680915585379,1.216258384515132e-11
0.1092237935010005,8.674907539373169e-11,0.241173577297932,1.169331326359419e-11
0.109280347522356,5.270300484415868e-11,0.2411829767034165,1.094438545820728e-11
0.1093257549870431,3.460689606914157e-11,0.2411930609371638,1.021509114191534e-11
0.109364044250398,2.431658744706337e-11,0.2412070896583481,9.315363943386115e-12
0.1094017703175744,1.740552750082453e-11,0.2412278519331963,8.196770960220949e-12
0.109422228390184,1.464738144328697e-11,0.2412693764828928,6.555276526403927e-12
0.109435536090222,1.31494269514841e-11,0.2413244730699876,5.211142838136281e-12
0.1094454000465549,1.217408203081008e-11,0.2413887401285466,4.340107637355937e-12
0.1094557688831936,1.125930622000415e-11,0.2414512463927821,3.875068896353231e-12
0.1094651057104036,1.051370706984937e-11,0.2415181800032676,3.588981815404245e-12
0.1094788089584688,9.538688118594137e-12,0.2415819614020052,3.419775354195174e-12
0.1094888162575554,8.908874884708046e-12,0.241608647420788,3.366592294627729e-12
0.1095000468717885,8.278256076605535e-12,0.2416395582551861,3.315336270140117e-12
0.1095166961813335,7.472206401126783e-12,0.2416620291612887,3.284398981661655e-12
0.1095459188625373,6.361783075127843e-12,0.2416806949700673,3.262634801652406e-12
0.109594364930767,5.135778296595964e-12,0.2417083314607903,3.236341564275036e-12
0.1096573302511886,4.245182793503839e-12,0.2417290626158659,3.221144114267651e-12
0.1097433359595539,3.671089270072252e-12,0.2417489084368595,3.209540290809426e-12
0.1097855692246376,3.510738353989575e-12,0.2417723597030935,3.198968558481817e-12
0.1098277194545017,3.384555969140119e-12,0.2418006611253209,3.189762917097407e-12
0.1098664165555432,3.29243631455085e-12,0.2418424294233302,3.181472894320613e-12
0.109908746684313,3.219372524182409e-12,0.2419033055512193,3.176956587354203e-12
0.1099654301275666,3.159076069229331e-12,0.241974585861169,3.178878440363919e-12
0.1100091056788044,3.132739453236902e-12,0.2420592881760999,3.18760782460389e-12
0.1100454907651211,3.120753615619846e-12,0.2421624763048611,3.204564984832585e-12
0.1100846569566124,3.118086122064195e-12,0.2422994404895301,3.236540728729182e-12
0.110129168586482,3.122724760302332e-12,0.2425282164195448,3.323617569301138e-12
0.1101737414613931,3.129564656864282e-12,0.2427789408746232,3.516506036090108e-12
0.1102222661167431,3.136803180487575e-12,0.2429782649743739,3.835093954663628e-12
0.1102827427498895,3.145000916227732e-12,0.243187974431249,4.535137095348534e-12
0.1103699958228403,3.15715473611419e-12,0.243493970405998,7.30446202246245e-12
0.1104935457312895,3.178554787751457e-12,0.2436494960164744,1.056062378760306e-11
0.1106415658013332,3.215627055301155e-12,0.2438085016198853,1.631971963160896e-11
0.1108033473977646,3.282501525549681e-12,0.2439469617052576,2.398577772755074e-11
0.1109547138984384,3.397528618666665e-12,0.2440652788157917,3.245311777420164e-11
0.1110915628916868,3.59823497293788e-12,0.2441838158272895,4.199208771696409e-11
0.1112246484812663,3.988076950943692e-12,0.2443176028209629,5.270141895248058e-11
0.1113688862622147,4.906473876399741e-12,0.2444891531197957,6.437605512860022e-11
0.1115122321959773,7.041632492203023e-12,0.244626272479274,7.113042734097907e-11
0.1116206941318976,1.046842717185124e-11,0.2447581528016691,7.545346086515325e-11
0.1117154738014078,1.589750384084464e-11,0.2449035891308045,7.833215224325454e-11
0.11181059744092,2.484155604755347e-11,0.2450548068172929,7.98769316568633e-11
0.1118919244757303,3.587799141069751e-11,0.2452250633960914,8.080639822756622e-11
0.1119679334178542,4.874320633388977e-11,0.2454164903554483,8.1361034187393e-11
0.11204777280779,6.375167852151022e-11,0.2456482789184455,8.195891273263148e-11
0.112146848855735,8.220674363723413e-11,0.2459519321266168,8.294785678463146e-11
0.1122548160403423,9.955455294229215e-11,0.2463446925605609,8.441128670187392e-11
0.1123384292970432,1.099623188550372e-10,0.2470111807076387,8.692904519211009e-11
0.112417030921267,1.172016447276799e-10,0.2478560500860158,8.9803554383545e-11
0.1125017818135136,1.226799236314906e-10,0.2490742623593584,9.341053289822972e-11
0.1125625491523928,1.253568459181344e-10,0.2499312688381795,9.580086862706505e-11
0.1126328919947822,1.274834590934076e-10,0.2507015061505339,9.797700753142243e-11
0.1126931320648966,1.286702691558461e-10,0.2515450973620201,1.001685146028587e-10
0.1127493215313859,1.293735432802395e-10,0.2528248902295434,1.031350360777203e-10
0.1128140486241189,1.29811207825891e-10,0.2544113793943365,1.061216474328553e-10
0.1128658276912184,1.299053193013229e-10,0.2556000097772422,1.079211243315647e-10
0.1129172089860268,1.297485168769648e-10,0.2566291815672731,1.093683387391882e-10
0.1129728858175394,1.291179740006469e-10,0.2578540026093513,1.112121003753892e-10
0.1130403906069934,1.270411315862358e-10,0.2587848953666287,1.130063313761368e-10
0.1131038215332858,1.231747504687492e-10,0.2595948215411095,1.151340651931869e-10
0.1131695404211142,1.17288943255413e-10,0.2606214699810345,1.191164211377644e-10
0.1132460642526181,1.093014774759042e-10,0.2618617069797159,1.26681937333322e-10
0.1133077777850999,1.028977240520323e-10,0.2632156386936998,1.407599601757191e-10
0.1133699270493501,9.705058764845192e-11,0.263986088967726,1.539918467147783e-10
0.1134452444589419,9.108068261185846e-11,0.2644951611751932,1.6740199459085e-10
0.1135315205440594,8.570761963573676e-11,0.2648246517853278,1.803747876871404e-10
0.1136136183141306,8.182503006460573e-11,0.2650732246700734,1.948773103728802e-10
0.1136614469409503,8.002603082707784e-11,0.2652718936317003,2.125617643962423e-10
0.1136946137913214,7.894882057026885e-11,0.2654256789919892,2.3406616151154e-10
0.1137318520944285,7.787387407583342e-11,0.2655380065086582,2.587860676270387e-10
0.1137586890759736,7.717095418005351e-11,0.2656149842155366,2.845254011494449e-10
0.1137881493498397,7.649791556213501e-11,0.2656696809207139,3.111037997788764e-10
0.1138165516643325,7.588343795715346e-11,0.2657091446987225,3.379276913747541e-10
0.1138454235102219,7.530597603351625e-11,0.2657389098170925,3.652577029169666e-10
0.1138853506313111,7.45749825490774e-11,0.2657707206279136,4.053918316885979e-10
0.1139652048734894,7.337771882026977e-11,0.2657862436457669,4.299825628054687e-10
0.1141021597160924,7.168561232573433e-11,0.2658015402045359,4.57028072159508e-10
0.1143080042600504,6.987666894097333e-11,0.265815674977961,4.832961031862737e-10
0.1145504394428646,6.840428260420861e-11,0.2658299152980106,5.095322819293382e-10
0.114840475806108,6.751228020839216e-11,0.265845751715666,5.370399199267545e-10
0.115186065884657,6.740854659954736e-11,0.2658646277525153,5.665003400171265e-10
0.1155976311377651,6.831498974607429e-11,0.2658945269070228,6.05320970850369e-10
0.1160821732711655,7.043456834828947e-11,0.2659191561756449,6.30336222718528e-10
0.1166533433065859,7.355356410513562e-11,0.2659397047117945,6.467782452995776e-10
0.117254450559057,7.696193546648884e-11,0.265944021849401,6.497059098364701e-10
0.1178765999750919,8.01440936015874e-11,0.265952656124614,6.549414470903622e-10
0.1184019501575608,8.239487197530993e-11,0.2659555188263149,6.565298879781383e-10
0.1189381083964555,8.431309957250538e-11,0.2659586185560534,6.579903027798286e-10
0.1195623791120043,8.614557865469385e-11,0.2659617234828286,6.5921328991315e-10
0.1201525438290051,8.768279351090417e-11,0.2659654731834313,6.603223815723864e-10
0.120790781502169,8.928018958229803e-11,0.2659687198512696,6.609683730204523e-10
0.1213364355162651,9.076154752669368e-11,0.2659718868276063,6.613552420958926e-10
0.1218512936315939,9.23314594992254e-11,0.2659756249172253,6.615809205079186e-10
0.1224588608929872,9.446651773826106e-11,0.2659804152047598,6.616171806686763e-10
0.1232070181606049,9.735666860105298e-11,0.2659878199311328,6.613314347188757e-10
0.1240979409042773,1.00878908376171e-10,0.2660026293838787,6.600806386639538e-10
0.1248416949895124,1.03870274540814e-10,0.2660276795992917,6.567540664889203e-10
0.1253763043383953,1.060770192634945e-10,0.26605843323186,6.512280361802687e-10
0.1259118768439234,1.083836244845908e-10,0.2660946572604416,6.43278327809875e-10
0.1263633382582586,1.10511556741778e-10,0.2661390846737283,6.324539732079533e-10
0.1267633660344188,1.125735761594778e-10,0.2661971042425711,6.166933666836079e-10
0.1272105129768028,1.154040634143405e-10,0.2662809532242877,5.93254618175159e-10
0.12761331775312,1.189812303407551e-10,0.2664244380231293,5.533307134734243e-10
0.1279105525188749,1.229986299179858e-10,0.2666107203901926,5.062215054568632e-10
0.1282436274881557,1.30590548609644e-10,0.2667999582219719,4.659401569860362e-10
0.1285034160372403,1.409279185394717e-10,0.2669726376668523,4.36269478350171e-10
0.1287691999415892,1.60175242115839e-10,0.2671157231689442,4.163816407490352e-10
0.1290188696050635,1.995080740293445e-10,0.2672550948837225,4.005414932778642e-10
0.1291258087880519,2.306333174075267e-10,0.2674128336730336,3.859442609683655e-10
0.1292509683554262,3.022869194984054e-10,0.2675635384107213,3.745574850451425e-10
0.1292729840400824,3.216573972439944e-10,0.2676741827144666,3.672470488296858e-10
0.1293136800079755,3.697752518262114e-10,0.2677670056959392,3.617959499149649e-10
0.1293297934184647,3.952329337141328e-10,0.2678613305344767,3.56582814585275e-10
0.1293491871974052,4.329130585410527e-10,0.2679724036423404,3.510759947152744e-10
0.1293658970975872,4.720864537278879e-10,0.2681081277448293,3.45009443304233e-10
0.1293779983320813,5.035407121301906e-10,0.268235321294683,3.401342001702625e-10
0.1293893095781313,5.338974884426296e-10,0.2683425976206733,3.364190833313489e-10
0.1294018352615664,5.669209200824057e-10,0.2684481538739461,3.330512994769444e-10
0.1294155470270636,6.010250529940204e-10,0.2685556552421822,3.298694458718538e-10
0.129432087417386,6.384193510338693e-10,0.2686610699466968,3.259642440027988e-10
0.1294580839281507,6.88677137624703e-10,0.2687671677487424,3.13470580638913e-10
0.1294794983028442,7.223403982371293e-10,0.2687978994487947,3.055713762884884e-10
0.1294837398036055,7.279780289338392e-10,0.2688292443727773,2.924877922317802e-10
0.1294922228051283,7.387790394980874e-10,0.2688609568679965,2.733924225026585e-10
0.129493778506006,7.405864064490175e-10,0.2689044707116706,2.396626711120742e-10
0.1294964364043915,7.434946824032486e-10,0.2689359352031853,2.120969642109592e-10
0.1294989117485108,7.459699714272643e-10,0.268969640970942,1.815755875512812e-10
0.1295017321606683,7.48460263337617e-10,0.2690163616712253,1.403825641743533e-10
0.129504261506864,7.503691275379583e-10,0.2690769456922307,9.381942506146916e-11
0.1295066944810331,7.519291297336157e-10,0.2691363563242856,5.938512372250253e-11
0.1295094025493444,7.533978379198371e-10,0.2691835499421588,4.014880978357678e-11
0.1295126959744473,7.549773236210917e-10,0.2692226796224749,2.881777654360174e-11
0.1295172373773936,7.566709665031392e-10,0.2692623295390461,2.068485543652958e-11
0.1295246479899218,7.58774014411168e-10,0.2692848482687505,1.723079619327424e-11
0.1295394692149781,7.614261486368038e-10,0.2692988894503445,1.542463977313717e-11
0.1295615372126509,7.627013179293565e-10,0.2693092174755701,1.424951793315766e-11
0.1295887766100234,7.609431102514801e-10,0.2693205482615566,1.309730441572387e-11
0.1296210947140196,7.551774406984822e-10,0.2693298714538213,1.223755980901836e-11
0.1296602456253915,7.4425219611065e-10,0.2693398990402932,1.139236514467319e-11
0.129710235283589,7.266194311688865e-10,0.2693496948026257,1.064153508288157e-11
0.1297794466367064,6.986438638317449e-10,0.269360352878432,9.904250860664341e-12
0.1298535812191929,6.674310736628912e-10,0.2693763681572175,8.934436173016944e-12
0.1298686267476399,6.610502454234506e-10,0.2694013035944391,7.704251773973696e-12
0.1298761495118634,6.578553573541253e-10,0.2694483078909727,6.081876150035468e-12
0.1298853904129625,6.53905741169251e-10,0.2695081173202926,4.868783819905425e-12
0.1298954682445954,6.494999531171931e-10,0.2695712467532672,4.166174817158512e-12
0.1299028898569944,6.461373097875938e-10,0.2696349047544334,3.770812342237062e-12
0.1299117046632511,6.422183437925913e-10,0.2697017998727806,3.527434479595119e-12
0.1299198675915719,6.382659072720782e-10,0.2697445342455373,3.421376203720705e-12
0.1299281275816266,6.341068889699347e-10,0.269772352292562,3.365913880202005e-12
0.1299371910376744,6.294059387940667e-10,0.2697934158419741,3.330014679230556e-12
0.1299477602967654,6.240671274553254e-10,0.26981439505343,3.299017966742934e-12
0.1299612920252797,6.170350466685249e-10,0.2698325001133362,3.275931865038628e-12
0.1299800582018114,6.075402489162756e-10,0.2698540266989161,3.252701264218195e-12
0.1300096857767573,5.929918483212184e-10,0.2698746988584296,3.23441027304947e-12
0.1300610933036468,5.70371853750726e-10,0.2698938408677841,3.220733189259879e-12
0.1301306404435549,5.434677237528504e-10,0.2699148852997614,3.208638869600584e-12
0.1302224990881217,5.13479666788223e-10,0.26993946321184,3.198067558113695e-12
0.1303418045733367,4.814803375597392e-10,0.2699713224009034,3.188466018932266e-12
0.1305009113491816,4.476528316921226e-10,0.2700197561096326,3.180282496944287e-12
0.1307359196261731,4.104409659348764e-10,0.270084040728293,3.177321389417915e-12
0.130885338670605,3.928345677268442e-10,0.2701580000155795,3.180960045865744e-12
0.131043078274077,3.780559604799403e-10,0.2702461989863873,3.191442057325291e-12
0.1311638563457084,3.685907194729569e-10,0.27035647815015,3.211328065189929e-12
0.1312540046067067,3.626113752308794e-10,0.2705071570518445,3.250409954992313e-12
0.1313416009296376,3.571946345736882e-10,0.270802237845822,3.393517898199246e-12
0.1314421924592795,3.516490319530985e-10,0.2710303763150718,3.636908608862389e-12
0.1315587131358552,3.458971634367141e-10,0.2712256267722291,4.064996892102183e-12
0.131684159031637,3.404127705846961e-10,0.2714561511388816,5.182484166276497e-12
0.1317911311581954,3.36399307568716e-10,0.2715939469745681,6.511646542785289e-12
0.1318908929346784,3.330266543599578e-10,0.2717993502491696,1.036408960157537e-11
0.1319914609768646,3.298473015644196e-10,0.2719667648402112,1.634842990757729e-11
0.132094751070773,3.265261797299093e-10,0.2720990849202936,2.362546837282456e-11
0.132196119071803,3.203098658825166e-10,0.2722204059558228,3.224104658964186e-11
0.132237502386401,3.147940264184029e-10,0.2723388359952296,4.174932143430821e-11
0.1322822785506557,3.015760593001926e-10,0.2724715579870464,5.238376108287085e-11
0.13231631801876,2.843005720506257e-10,0.2726448962440431,6.423117610880269e-11
0.1323509882114667,2.602667704914406e-10,0.2727826326108146,7.104979008949278e-11
0.1323865557022191,2.308265791991916e-10,0.2729141955728644,7.538833726446361e-11
0.1324185366518279,2.021585029886773e-10,0.2730596952375391,7.829131542075687e-11
0.1324593793356805,1.650348851080033e-10,0.2732107576369839,7.98492014201167e-11
0.1325107637358192,1.212921609433141e-10,0.2733807736434449,8.078803848480879e-11
0.1325728410954462,7.794487070939082e-11,0.2735718124902219,8.134689197828797e-11
0.1326271793643974,5.051525070723789e-11,0.2738029506598009,8.194542884105957e-11
0.1326705590506617,3.513553302410488e-11,0.2741053993903393,8.295597383685258e-11
0.132708768933844,2.548268409637361e-11,0.2744977557240657,8.440654101238625e-11
0.132747688892778,1.853196368457906e-11,0.2751618163986614,8.691746109449728e-11
0.132759166229042,1.691876873421204e-11,0.2761027829855773,9.007404584882462e-11
0.1327742455124177,1.505452678894947e-11,0.2773027456630452,9.364711502499696e-11
0.1327834175606005,1.405339723296978e-11,0.2781625914670137,9.603809174565757e-11
0.1327927394315844,1.312687605262161e-11,0.2789431330913223,9.818925711033729e-11
0.1328026713307975,1.222531373444999e-11,0.2797719304286875,1.003828483801229e-10
0.1328158457524874,1.115107708741167e-11,0.2810572552734666,1.033200625436437e-10
0.1328258363418333,1.042218854866151e-11,0.2822192840758515,1.055136446046204e-10
0.1328368828997676,9.697687880052187e-12,0.2834086772733855,1.074133876744857e-10
0.1328561923187306,8.608511637697799e-12,0.2844231932604159,1.088714331574041e-10
0.1328867985710285,7.262166899161466e-12,0.2854962349253879,1.103843342528274e-10
0.1329359311469974,5.804609571402993e-12,0.286478738460116,1.120387832677512e-10
0.1329956897783791,4.762729553459492e-12,0.2873064556508986,1.138807060686587e-10
0.1330575595863316,4.152761274033623e-12,0.2881938845664183,1.166773720454112e-10
0.1331328062267513,3.74056640349388e-12,0.289700050140005,1.243532641498039e-10
0.1332161439132888,3.490211702905177e-12,0.2910466206906027,1.364805579955184e-10
0.1332942299991781,3.352246318881921e-12,0.2922949841289593,1.582505875876838e-10
0.1333766137000438,3.267128654272936e-12,0.2925398921590248,1.647005056118796e-10
0.1334417265604361,3.23208283526283e-12,0.2930297082191558,1.841208018728672e-10
0.1335092426222581,3.216694963250857e-12,0.2931561303293785,1.913963106659835e-10
0.1335742782477444,3.215822183329945e-12,0.2934089745498238,2.126598767306725e-10
0.1336434237803547,3.225306995966085e-12,0.2935244025996608,2.275381086515054e-10
0.1337254268549165,3.24800290508257e-12,0.2937040499477141,2.689963995204224e-10
0.1338324829562511,3.298216083522689e-12,0.293739107193346,2.811858961402275e-10
0.134030498200207,3.504208794019818e-12,0.2938092216846098,3.150988130231729e-10
0.1341848490822175,3.91112239877386e-12,0.2938282884360934,3.274055807937429e-10
0.1343226259898707,4.763933478994803e-12,0.2938660118018064,3.586913119051915e-10
0.1344947120878961,7.658346555815472e-12,0.293886850766293,3.815653961592479e-10
0.1345848394313636,1.11246058833941e-11,0.293909969326571,4.134642284838729e-10
0.1346963352321336,1.925554119611731e-11,0.2939296749001256,4.462583767896656e-10
0.1347864381114735,3.056925035068595e-11,0.2939442674932664,4.729099905936052e-10
0.1348589545105786,4.328042882332265e-11,0.2939579179732035,4.982709266834489e-10
0.134929242754783,5.803002784035692e-11,0.2939730674424202,5.253682612753435e-10
0.1350050147200698,7.504678827365887e-11,0.2939900839929485,5.533067937826542e-10
0.1351105445694083,9.746376845110527e-11,0.2940126070039717,5.854641054550314e-10
0.1352020892910344,1.134014270194134e-10,0.2940422420733009,6.196289730958164e-10
0.1352751264475432,1.230595477022721e-10,0.2940641491645758,6.392436979381547e-10
0.1353231019089615,1.2792717209018e-10,0.2940762222504868,6.481079870550568e-10
0.1353711722761375,1.318050153754122e-10,0.2940799400709307,6.505579356345237e-10
0.1354181770754667,1.347873524909285e-10,0.2940873757118185,6.549722944252741e-10
0.1354683653053844,1.372458685243594e-10,0.2940902665704717,6.565119558931608e-10
0.1355106614929395,1.388344649148647e-10,0.2940932017253018,6.578548628025947e-10
0.1355536924535177,1.40081679701021e-10,0.2940963673308709,6.590538111967558e-10
0.1356050113660575,1.411976773153806e-10,0.2940999524911745,6.600634182727804e-10
0.1356423622172438,1.418520473291077e-10,0.2941031228857288,6.606632761577914e-10
0.1356792994104334,1.423750604333994e-10,0.2941063424790717,6.61033493853388e-10
0.1357174235677382,1.42873759134411e-10,0.2941101657847245,6.612414378692963e-10
0.1357632611238288,1.435360626851235e-10,0.2941151906650928,6.612543063858246e-10
0.1358284059640507,1.449258758548275e-10,0.294123161560801,6.609090823962898e-10
0.1358806267743673,1.467948524953344e-10,0.2941391033522173,6.594850278070785e-10
0.135930669782639,1.494011555326678e-10,0.2941649431621802,6.559299175542147e-10
0.1359828600663384,1.532997263936824e-10,0.2941962637414516,6.501607844821433e-10
0.1360413926413943,1.590240674485509e-10,0.2942332920605115,6.418896151519554e-10
0.1361148807326175,1.679865674646691e-10,0.2942789530874035,6.306715199494561e-10
0.1362265289473215,1.848404574331013e-10,0.2943391115213838,6.144126233711766e-10
0.1363264144849983,2.040984180165056e-10,0.2944272624761,5.89542682291996e-10
0.1364407703232462,2.342779547620566e-10,0.2945819902197925,5.468147202913569e-10
0.1365512385568896,2.806092004869947e-10,0.2947711552104407,4.999216984657095e-10
0.1365979289427079,3.098240586333206e-10,0.2949597488325271,4.609032569684717e-10
0.1366393844542073,3.453911012318414e-10,0.295127545644357,4.32938566674807e-10
0.1366627858892296,3.719565082333917e-10,0.2952680794503148,4.139573079484013e-10
0.1366897325433933,4.11918470021461e-10,0.2954090885473662,3.983838910249507e-10
0.1367038831121647,4.37845265478235e-10,0.2955754796883391,3.834903649786781e-10
0.1367179000965321,4.666207685686664e-10,0.2957199494361681,3.729036428892722e-10
0.1367308195907155,4.947231616146406e-10,0.2958236826883942,3.662406441560257e-10
0.1367437961771573,5.229660970363543e-10,0.2959177006548692,3.60802897374602e-10
0.1367582299929072,5.528683289100039e-10,0.2960142314553652,3.555385911447358e-10
0.1367750010062531,5.844511141968777e-10,0.2961293680497982,3.499261622739905e-10
0.1367985798497568,6.224628468300509e-10,0.2962668810641472,3.439141946430956e-10
0.136823482192647,6.547142101332623e-10,0.2963887078923931,3.393487023066258e-10
0.1368431904874925,6.748263282252165e-10,0.2964943358066082,3.35756985626154e-10
0.1368473355002756,6.78421157060953e-10,0.2965995875255355,3.324408343178905e-10
0.136855625525842,6.849123233899549e-10,0.2967071047645273,3.292249009319311e-10
0.1368573048454907,6.860985891164546e-10,0.2968127717566668,3.24871098815521e-10
0.1368604530852494,6.88148675137435e-10,0.2968807239920949,3.186721604248774e-10
0.1368632737835402,6.897556017276392e-10,0.2969184621767885,3.11403406707517e-10
0.136866300377281,6.91419133164266e-10,0.2969565355982951,2.975905357795836e-10
0.1368692105927697,6.92523102212753e-10,0.296988070809557,2.800369395947409e-10
0.1368719780115772,6.933022828943161e-10,0.297034041793849,2.458273854084347e-10
0.136875004136959,6.939031476637452e-10,0.2970682879386303,2.162073158802132e-10
0.1368786574838759,6.943644175329189e-10,0.2971021932421093,1.855365041608154e-10
0.1368836559391494,6.946700881946115e-10,0.2971483906200857,1.445063289889798e-10
0.1368918089116876,6.946595850679302e-10,0.2972063439064782,9.894131664724776e-11
0.1369081148567639,6.934939308092847e-10,0.2972659834803171,6.288417629824509e-11
0.13693293490521,6.897401656572215e-10,0.2973144562601041,4.215142761293682e-11
0.1369484276214668,6.863866475271326e-10,0.2973542357474567,3.008534452260028e-11
0.1369649155112999,6.820524555736604e-10,0.2973932192301627,2.168163575757275e-11
0.1369788442959585,6.777854848773058e-10,0.2974351030957548,1.547420256813566e-11
0.1369950827817497,6.721612273927987e-10,0.2974425148304677,1.46139047361546e-11
0.1370107072151494,6.66625550864643e-10,0.2974563571552392,1.317365061989851e-11
0.1370257232788551,6.606582731796345e-10,0.2974673286537892,1.216258944725503e-11
0.1370430704111379,6.533877771979707e-10,0.2974728144030642,1.169331776846104e-11
0.1370642035373643,6.445393119523508e-10,0.2974822138359931,1.094438749079747e-11
0.1370945528939124,6.313570908010604e-10,0.2974922980732346,1.021509274969335e-11
0.137151635390309,6.072339315192461e-10,0.2975063267747035,9.315366525830395e-12
0.137251623928776,5.675053859721748e-10,0.2975270889875654,8.196776067334872e-12
0.137393018156606,5.187133102491524e-10,0.2975686134132892,6.555283837924191e-12
0.137571170442039,4.691488822572862e-10,0.2976237099509502,5.211147959975517e-12
0.1377781449712405,4.256578567234367e-10,0.2976879770368905,4.340110126888652e-12
0.1380127672873675,3.901016242996558e-10,0.2977504833019618,3.875070313751905e-12
0.1381000570697248,3.798801503812634e-10,0.2978174169226285,3.588982621172183e-12
0.1381953701188418,3.700449791185392e-10,0.2978811983485849,3.419775831024941e-12
0.1382788394016576,3.626521365497345e-10,0.2979078844221104,3.366592599335061e-12
0.1383534960718704,3.564974462894578e-10,0.2979387953282459,3.315336412088111e-12
0.1384364297520715,3.503667462939744e-10,0.2979612662669098,3.284399061270433e-12
0.1385592212233288,3.421050210270859e-10,0.2979799320696898,3.262634877293824e-12
0.1386930591987148,3.345088656353524e-10,0.2980075684637983,3.236341705170194e-12
0.1387872755672759,3.297627622537181e-10,0.2980282996235237,3.221144225066774e-12
0.1388755405353002,3.258278218044887e-10,0.2980481454391204,3.209540382288039e-12
0.1389628951599907,3.221292855141016e-10,0.2980715966822161,3.198968637498673e-12
0.1390505812694157,3.179448709798002e-10,0.2980998980636119,3.189762984404672e-12
0.1391367230808007,3.079166730982904e-10,0.298141666251157,3.181472947141762e-12
0.1391633346465478,3.013055764564558e-10,0.2982025421591342,3.176956602853891e-12
0.1391911068380868,2.896176857835494e-10,0.2982738223894692,3.178878404854944e-12
0.1392170890341594,2.732727664271734e-10,0.2983585245558121,3.187607727274558e-12
0.1392538456331618,2.427260888856783e-10,0.298461712505191,3.204564805604597e-12
0.139280145744134,2.176037220533153e-10,0.2985986763268191,3.236540369184747e-12
0.1393062575519997,1.915862838459092e-10,0.2988274507195068,3.323616108509733e-12
0.1393420000775275,1.562208816915535e-10,0.299078176228132,3.516504049396458e-12
0.1393900724701832,1.125625702610078e-10,0.2992775005534581,3.835090516769506e-12
0.1394518260291477,6.8410417847319e-11,0.2994872096762953,4.535128049307361e-12
0.139503954135641,4.301659712381018e-11,0.2997932034370689,7.304400230255411e-12
0.1395447741797233,2.96258656516472e-11,0.2999487295012515,1.056052654795305e-11
0.1395827229780445,2.106446481563045e-11,0.3001077357745262,1.631958726721884e-11
0.1396216578902107,1.509908870593659e-11,0.300246196205491,2.398561350069177e-11
0.1396307399272133,1.401970503840857e-11,0.3003645134992166,3.245293538953732e-11
0.1396489040012184,1.21557263863931e-11,0.3004830504165846,4.199188640408961e-11
0.1396616478453942,1.105204131879263e-11,0.300616836816085,5.270118578903868e-11
0.139672201202435,1.023782515395821e-11,0.3007883882349369,6.437594447954245e-11
0.1396845018889332,9.392376803430977e-12,0.3009255080405497,7.113036969943649e-11
0.1396954203675335,8.727132974349219e-12,0.3010573881303892,7.545341859890392e-11
0.139708145924934,8.04417069573477e-12,0.3012028244198569,7.833212847897908e-11
0.1397318870509117,6.992271091908451e-12,0.3013540419259068,7.987691777156078e-11
0.1397785549309891,5.558413464387835e-12,0.3015242982506908,8.080639037359568e-11
0.1398357626337959,4.538297919494059e-12,0.3017157248288235,8.136102749189731e-11
0.1399118543582968,3.853172302092106e-12,0.301947512765795,8.195890355187952e-11
0.139957935402042,3.625044644363414e-12,0.3022511647867347,8.294784134941565e-11
0.1400060072368498,3.454836432759098e-12,0.3026439236118266,8.441126335928e-11
0.1400455983357048,3.343323121606715e-12,0.3033104051809393,8.692899965220944e-11
0.1400822023088489,3.263204011801838e-12,0.3041552719182256,8.980350618320726e-11
0.1401243326755772,3.201843847179243e-12,0.3053734718220759,9.341045469157108e-11
0.1401707449606575,3.165909433073232e-12,0.3062304803678944,9.580079809528192e-11
0.1402088269610635,3.152302362696572e-12,0.3070007172241373,9.797693748900868e-11
0.140248624680465,3.146105750908299e-12,0.307844304962764,1.001684411416269e-10
0.1402943406327572,3.144150886674106e-12,0.3091240913181983,1.031349608146527e-10
0.1403505913944362,3.145650149171599e-12,0.3107105892109815,1.061216029188998e-10
0.1404252120044371,3.151363807875337e-12,0.3118992285634747,1.079210983921509e-10
0.140530990025219,3.164704052353045e-12,0.3129283994665689,1.093683121994372e-10
0.1406971063458165,3.198227662514462e-12,0.3141532062353845,1.112120447202531e-10
0.1409004039977438,3.274159370183107e-12,0.3150841028249959,1.130062650668992e-10
0.1410657649316056,3.399573140373037e-12,0.3158940285151819,1.151339734250167e-10
0.141202474534431,3.607305569752631e-12,0.3169206640856316,1.191162205185799e-10
0.1413335094722273,4.007792517435961e-12,0.3181609127150118,1.266816954696585e-10
0.1414738229117228,4.939173725997733e-12,0.3195148412409335,1.407594737217614e-10
0.1416576195279664,8.263374468318301e-12,0.3202853301805849,1.539919508278005e-10
0.1417945098689527,1.469693462771425e-11,0.3207943661559555,1.674008936529199e-10
0.1418966230069163,2.396311232746807e-11,0.3211239073873188,1.80375682183429e-10
0.1419815783933244,3.565696710059288e-11,0.3213724474827815,1.948762423206814e-10
0.1420563056535809,4.876578441286844e-11,0.321571137004807,2.125624433866321e-10
0.142131703498511,6.357194871091686e-11,0.3217249100621962,2.340649980225441e-10
0.1422230827369668,8.154227581797328e-11,0.3218372466209735,2.587868101656581e-10
0.1423362827407098,1.00964330474511e-10,0.3219142189887301,2.845242701233993e-10
0.1424189422849736,1.118762785682019e-10,0.3219689195660996,3.111044800443481e-10
0.1424986659793926,1.196852302201498e-10,0.3220083809763205,3.379267052121168e-10
0.1425723387210105,1.248100281155967e-10,0.3220381475168404,3.652579069898923e-10
0.1426283584714276,1.275815807816329e-10,0.3220699590443488,4.053932328091829e-10
0.142694108559315,1.299049566207796e-10,0.3220854819951957,4.299840711148812e-10
0.142749428771124,1.31258023361756e-10,0.3221007784404701,4.570295186538913e-10
0.1428011570533166,1.321462614748049e-10,0.3221149131802933,4.832975242598514e-10
0.1428626749925164,1.328696886302142e-10,0.3221291535852323,5.095338120968018e-10
0.1429102678116253,1.33254959060194e-10,0.3221449900942115,5.370414830204374e-10
0.1429569363840426,1.335491431959017e-10,0.3221638663885325,5.665020856699122e-10
0.1430068211711564,1.338731635263277e-10,0.3221937671317844,6.053241721745131e-10
0.1430690507737014,1.34347647841454e-10,0.322218395852828,6.303382635580371e-10
0.143156816651483,1.355015609288703e-10,0.3222389441993473,6.467797328709572e-10
0.1432242917896889,1.369914101943892e-10,0.3222432612032279,6.497072317057667e-10
0.1432899276011658,1.391916339919711e-10,0.3222518952109891,6.549424167007734e-10
0.1433583657990025,1.421600792801516e-10,0.3222547579036923,6.565307490292694e-10
0.143437360441571,1.463921349170302e-10,0.3222578573319813,6.579909155677171e-10
0.1435444343001388,1.524718222376994e-10,0.322260962366413,6.592138313638356e-10
0.1436823561459756,1.592539070456394e-10,0.3222647112977451,6.603225866324601e-10
0.1438026828756406,1.636097575136357e-10,0.3222679577635893,6.609684916050751e-10
0.1439349219014464,1.674421668565054e-10,0.322271124874515,6.61355346271558e-10
0.1440527672526889,1.710387871296366e-10,0.3222748631020311,6.615809986715416e-10
0.1441740496080104,1.763073079304942e-10,0.3222796537616354,6.616172213703845e-10
0.1443174757967943,1.858690428612141e-10,0.3222870592848017,6.61331381244232e-10
0.1444734605806144,2.02126691476429e-10,0.3223018703311343,6.600803174609677e-10
0.1446160490587807,2.24904213297235e-10,0.3223269217269549,6.567533698900684e-10
0.1447406290864784,2.562991749438455e-10,0.3223576761879161,6.512269512759527e-10
0.1448531894739933,3.086602459975575e-10,0.3223939013718313,6.432767461702591e-10
0.1448749734735374,3.231455597004975e-10,0.3224383305471121,6.32451801565609e-10
0.1449185414726255,3.616669729595083e-10,0.3224963531515926,6.166901766892723e-10
0.1449376058463425,3.843215577640291e-10,0.3225802081313791,5.932496653828454e-10
0.144960018099246,4.174976302532564e-10,0.3227237084530909,5.533218101552127e-10
0.1449792606009242,4.518431265221657e-10,0.3229099923945953,5.062134048870489e-10
0.1449932318383601,4.792017224433499e-10,0.3230992289293909,4.659337750031824e-10
0.1450063650042779,5.053443070884334e-10,0.3232719019358484,4.362653395405885e-10
0.1450210205289746,5.334137322031775e-10,0.323414983708611,4.163787254233788e-10
0.1450374641383308,5.623005700541366e-10,0.3235543569061654,4.005389578684229e-10
0.1450592127264588,5.954816219291175e-10,0.3237121050283451,3.859414357851357e-10
0.1450877393346699,6.304990890104868e-10,0.323862802492692,3.745556220356643e-10
0.1451088138569205,6.504815160629296e-10,0.3239734397417859,3.672458317883032e-10
0.1451199070748398,6.590681129949391e-10,0.3240662617295432,3.617948777678819e-10
0.1451234494996691,6.615276483822129e-10,0.324160588393801,3.565817345135401e-10
0.1451305343493277,6.659464145753557e-10,0.3242716685491099,3.51074688585711e-10
0.1451333261979057,6.675012369811994e-10,0.3244073948252621,3.45008212744804e-10
0.1451361489075479,6.688501424749755e-10,0.3245345813436039,3.401333723494485e-10
0.1451392085481158,6.700573792239317e-10,0.3246418560474729,3.364183903893445e-10
0.1451426779103941,6.710705993402987e-10,0.3247474123018091,3.330506572727635e-10
0.1451457201536146,6.716598697804263e-10,0.3248549139521547,3.298687707854516e-10
0.1451488354573979,6.720170241197133e-10,0.3249603292070839,3.259631577967733e-10
0.1451525359954565,6.721973808375287e-10,0.3250664252481045,3.134648889611385e-10
0.1451574058448086,6.721544001002479e-10,0.3250971536376654,3.055638932584861e-10
0.1451650525761486,6.716845237656738e-10,0.3251284933191117,2.924796979342459e-10
0.1451803460388285,6.698898131868006e-10,0.3251602063748871,2.733815387901783e-10
0.1452053584193405,6.654093175050007e-10,0.3252036956847674,2.39670162672756e-10
0.1452358567777058,6.580728614360292e-10,0.3252351563312132,2.121084411158123e-10
0.1452717776148904,6.478467144604366e-10,0.3252688630493865,1.815863694080361e-10
0.1453158321522908,6.334916605595119e-10,0.3253155831649956,1.403931838787108e-10
0.1453460057967494,6.232641583764375e-10,0.3253761703516748,9.382583839638568e-11
0.145357583331097,6.190706439241187e-10,0.3254355833604624,5.938854563232675e-11
0.1453807383997922,6.109108025678767e-10,0.3254827783092057,4.015078003611074e-11
0.1453900090592442,6.075292541863113e-10,0.3255219086043938,2.881904791108739e-11
0.1453991549681208,6.040767476734719e-10,0.3255615576292996,2.068589540423131e-11
0.145409225245514,6.001058973287106e-10,0.3255840827180376,1.723076403781717e-11
0.145419627714921,5.958040757930668e-10,0.3255981233500201,1.542467855246641e-11
0.1454298032157255,5.916228770194772e-10,0.3256084519193891,1.424949455313167e-11
0.1454402847054416,5.870765301993734e-10,0.3256197832337743,1.309723315238621e-11
0.1454525440629231,5.816407085658748e-10,0.325629106488116,1.223748931222404e-11
0.1454681554726897,5.748704412454222e-10,0.3256391344613695,1.139227036804844e-11
0.1454904277975886,5.651480049622878e-10,0.3256489303247878,1.06414419390513e-11
0.1455283488542996,5.495277955920309e-10,0.3256595886224898,9.904152889756503e-12
0.1455948556468995,5.244958791043858e-10,0.3256756046168453,8.934313269248152e-12
0.1456817681726784,4.962471459996166e-10,0.3257005418258177,7.704079942115978e-12
0.1457978443267003,4.648941318965265e-10,0.3257475469462427,6.081747823952485e-12
0.1459494572120206,4.32120400746223e-10,0.3258073579179334,4.868690852889682e-12
0.1461653207006155,3.969001513725601e-10,0.3258704872079142,4.166125464266715e-12
0.1462628949817348,3.844220305509856e-10,0.3259341457328221,3.770781895034427e-12
0.1463688979310062,3.727178091520418e-10,0.3260010408174482,3.52741629673877e-12
0.1464570505053504,3.640280430920632e-10,0.3260437714056675,3.421370590650327e-12
0.1465275683589351,3.578825574572459e-10,0.3260715888053173,3.365910400688425e-12
0.1466047930449278,3.515160743581067e-10,0.3260926517413738,3.330012673809686e-12
0.1466988185357032,3.445283163016924e-10,0.3261136301669644,3.299017365211082e-12
0.1467887037593807,3.384395657648028e-10,0.326131735160149,3.27593146107739e-12
0.1468901769382034,3.322534137047484e-10,0.3261532625069069,3.252700229749462e-12
0.1469817916993087,3.273999039531296e-10,0.3261739341449341,3.234409904831048e-12
0.1470658996690502,3.232973154648072e-10,0.326193076232458,3.220732897458347e-12
0.1471507934257158,3.193128436273219e-10,0.326214120834848,3.208638611853898e-12
0.1472367730596981,3.14669955114339e-10,0.3262386991741249,3.198067266551799e-12
0.1472872480663668,3.095693756482039e-10,0.3262705592000519,3.188465694567933e-12
0.1473178538965081,3.035108119455203e-10,0.3263189946071696,3.180282275808573e-12
0.1473492630038871,2.914229625723044e-10,0.3263832798031836,3.177321612011283e-12
0.1473737607243973,2.765921013487315e-10,0.3264572397786258,3.180960693811237e-12
0.1474031882869125,2.529051682921496e-10,0.3265454398341576,3.191443210214718e-12
0.1474296595768305,2.278656986352706e-10,0.3266557207584765,3.211330035145046e-12
0.1474550115265198,2.021946844720043e-10,0.3268064033562827,3.250413999394611e-12
0.147486183626561,1.70185079007366e-10,0.3271015121150909,3.393547846311663e-12
0.147527447401692,1.298288082595131e-10,0.3273296461382158,3.636965199351616e-12
0.1475822663753052,8.458225932724265e-11,0.3275248964972153,4.06510997431882e-12
0.1476382110843684,5.15452552726888e-11,0.3277554313653683,5.182829142939368e-12
0.1476831201582236,3.398971304039084e-11,0.3278932117372513,6.512043240554192e-12
0.1477212358229634,2.392965069239251e-11,0.3280985997980355,1.036454734690476e-11
0.1477588764286398,1.715537801735365e-11,0.3282660090856263,1.634898501060131e-11
0.1477782342526944,1.457683972987989e-11,0.3283983262859688,2.362605995013707e-11
0.1477914524104013,1.30975863651182e-11,0.3285196463239983,3.22416840146187e-11
0.1478011950558422,1.213901897381119e-11,0.3286380769701787,4.175004784569017e-11
0.1478113538351805,1.124541731921566e-11,0.3287708014839168,5.238463233614419e-11
0.1478207210676064,1.049867644152695e-11,0.3289441353911025,6.423157711406949e-11
0.1478339219138038,9.559064031880188e-12,0.329081869984026,7.104999054742391e-11
0.147843940321559,8.926114450316062e-12,0.3292134336304361,7.538848004351742e-11
0.1478547208854085,8.317651846212653e-12,0.3293589334364627,7.829139501797887e-11
0.1478731459735737,7.426732190923828e-12,0.3295099965019591,7.984924853415053e-11
0.1479008791069903,6.376603025689459e-12,0.3296800134263083,8.078806642011371e-11
0.1479486529722401,5.157705934712744e-12,0.3298710536178346,8.134691781495338e-11
0.1480118849754603,4.253803173971863e-12,0.3301021939670504,8.194546559600154e-11
0.1480975820461707,3.676160878765993e-12,0.3304046468284164,8.295603571016146e-11
0.1481399724447554,3.514026478916325e-12,0.3307970093028634,8.440663406496755e-11
0.1481823402922748,3.386613175829713e-12,0.3314610956989655,8.691764364287554e-11
0.1482210582960914,3.294001398902687e-12,0.3324020752261164,9.007424405673222e-11
0.1482631549768621,3.220818129883589e-12,0.3336020789199511,9.364741435972699e-11
0.1483207038586732,3.15926787173576e-12,0.334461918312364,9.603836456976128e-11
0.1483648889605769,3.132634202468436e-12,0.3352424624346089,9.818952680238066e-11
0.148401316214854,3.120520305683307e-12,0.3360712731378729,1.003831287564353e-10
0.1484400603218439,3.117728382699508e-12,0.3373566257158169,1.033203535472068e-10
0.1484846517516127,3.122347706492548e-12,0.3385186268821837,1.055138396385654e-10
0.1485292313605675,3.129263883342513e-12,0.3397079821723636,1.074134971322456e-10
0.1485773303182068,3.136526259810623e-12,0.3407224913711471,1.088715254943902e-10
0.1486370745424202,3.144689807892191e-12,0.3417955548167366,1.103844686200386e-10
0.1487227403506252,3.156590736105806e-12,0.3427780317605272,1.120389037751958e-10
0.1488443890679724,3.177463844547184e-12,0.3436057416874589,1.138808491678353e-10
0.1489915415501922,3.213736860467221e-12,0.3444931860616719,1.166776360072793e-10
0.1491536984095939,3.279356172223358e-12,0.3459993015236382,1.243534200877783e-10
0.1493058645205864,3.392268696816666e-12,0.3473458679463449,1.364807992616112e-10
0.14944284102442,3.588141093673477e-12,0.3485942261820588,1.582510743768509e-10
0.1495758571431087,3.966996987901773e-12,0.3488391310718074,1.647010283100892e-10
0.1497197028141634,4.854361039728906e-12,0.3493289408513046,1.841214626307746e-10
0.1498634503972031,6.926579427148068e-12,0.3494553612934428,1.913970289105075e-10
0.1499730906493461,1.029432944308143e-11,0.3497082021777193,2.126607749889972e-10
0.1500678584456146,1.559652198548877e-11,0.3498236288070341,2.275391574313485e-10
0.1501638360405838,2.446098028637053e-11,0.3500032735192966,2.689977701093138e-10
0.1502457167574492,3.545215905198269e-11,0.3500383302464422,2.811873564707002e-10
0.1503217048211179,4.823497460928276e-11,0.3501084437007334,3.151005130349218e-10
0.150401128234163,6.312631707205813e-11,0.3501275100698052,3.274072934805186e-10
0.1504987779020303,8.135193939369392e-11,0.3501652325233272,3.586928218582044e-10
0.1506073817439525,9.89491512608524e-11,0.3501860712542118,3.815669818683174e-10
0.150691542186904,1.095539696819457e-10,0.3502091894283749,4.134656312345701e-10
0.1507698811937381,1.168780735878069e-10,0.3502288946530434,4.46259380859493e-10
0.1508297702909663,1.209908285475079e-10,0.3502434871327854,4.729108389625735e-10
0.1508892716697574,1.240210087715594e-10,0.3502571376424742,4.982718266306885e-10
0.1509575454391303,1.264959786706608e-10,0.3502722871473124,5.253691783393869e-10
0.1510213815059725,1.280548746877288e-10,0.3502893038090559,5.533078028948621e-10
0.1510755262577327,1.289287045547115e-10,0.3503118271554827,5.854654116071043e-10
0.1511379068417995,1.295436736451032e-10,0.3503414617139546,6.196294769719922e-10
0.1511939043450727,1.297948485135812e-10,0.3503633687030099,6.392440317600023e-10
0.151244367688135,1.297829704190924e-10,0.3503754414724118,6.481080703280691e-10
0.1512969674114596,1.294447770414365e-10,0.3503791592630301,6.505580000808973e-10
0.1513572444532815,1.283035033835185e-10,0.3503865948442669,6.549723295984403e-10
0.1514259795950083,1.251480839806732e-10,0.3503894857025209,6.565119940391978e-10
0.1514876230051501,1.204515234952039e-10,0.3503924208576353,6.578549051507761e-10
0.151558311961793,1.133818556054474e-10,0.3503955864556361,6.590538555011405e-10
0.1516212708625261,1.066136615530203e-10,0.3503991716249623,6.600634703154461e-10
0.1516809881189745,1.005122389819681e-10,0.3504023420198341,6.606633319126621e-10
0.1517484120343693,9.446702221310867e-11,0.3504055616075342,6.61033552177365e-10
0.1518267100071457,8.872361437377735e-11,0.3504093849054699,6.612414992105246e-10
0.1519123441642108,8.386554041221243e-11,0.3504144097692883,6.612543717067513e-10
0.1519928624079022,8.041225553982736e-11,0.3504223806256208,6.609091552730778e-10
0.1520125720243083,7.969383064149508e-11,0.3504383223382859,6.594851186762747e-10
0.1520519912571204,7.845502826969082e-11,0.3504641620893333,6.559300325533846e-10
0.1520862407230802,7.749608475666498e-11,0.3504954826228725,6.50160924485926e-10
0.1521117626350053,7.684280013544571e-11,0.3505325108772097,6.418897857735105e-10
0.1521245235909678,7.654256969186059e-11,0.3505781718054692,6.306717252386923e-10
0.1521491653008016,7.599344463262578e-11,0.35063833006872,6.14412885053098e-10
0.1521767154148816,7.542365463306494e-11,0.3507264806813558,5.895430433067266e-10
0.152218832002335,7.463616648927061e-11,0.3508812075004203,5.46815303727476e-10
0.1522821474619874,7.361907178813062e-11,0.3510703723731823,4.999222260419138e-10
0.1524006878702229,7.203695514133681e-11,0.3512589660856302,4.609036702130746e-10
0.1525853604902269,7.022046969822965e-11,0.3514267632810071,4.32938843445899e-10
0.1528149764957898,6.865093778781269e-11,0.3515672972687717,4.139575137834615e-10
0.1530867357239994,6.762279681381001e-11,0.3517083061947015,3.983840773900977e-10
0.1534145887709565,6.722229168494881e-11,0.3518746965141425,3.834905817089129e-10
0.1538024467796479,6.779890473652818e-11,0.3520191668022883,3.729037912920175e-10
0.1542620142184191,6.954438469916565e-11,0.3521229005486349,3.662407484876258e-10
0.1548041633178432,7.2381171493303e-11,0.3522169185343983,3.608029933682238e-10
0.155400188961988,7.580658954973845e-11,0.3523134491361409,3.555386897915581e-10
0.1560727756053685,7.940627706925274e-11,0.3524285849904548,3.499262853899543e-10
0.1566094587278171,8.18337160609614e-11,0.3525660978077786,3.439143102877075e-10
0.1571331198005985,8.380423998206039e-11,0.3526879251205864,3.393487878885226e-10
0.1577086619247239,8.556971399292802e-11,0.3527935531486751,3.35757059861073e-10
0.1585713754813231,8.785302782437693e-11,0.3528988048675582,3.324409042102759e-10
0.159236545161747,8.95114339504228e-11,0.3530063220784806,3.292249772788723e-10
0.1597875554223205,9.102017022546826e-11,0.353111989039643,3.248712409222702e-10
0.1603068213600953,9.262238097270407e-11,0.3531799429612477,3.186722369389091e-10
0.1608676216839089,9.462230110312741e-11,0.3532176811652418,3.114035568681099e-10
0.1617020656112886,9.782939601148534e-11,0.3532557547508666,2.975907309392296e-10
0.1625990501237067,1.014105887640465e-10,0.3532872900147149,2.800371792099421e-10
0.1635699043188088,1.053836313161919e-10,0.3533332608589494,2.458278114693839e-10
0.1640175597519761,1.072810141770448e-10,0.3533675070261482,2.162077574272616e-10
0.1644699412025149,1.092873529126172e-10,0.3534014122320783,1.855370419800408e-10
0.164904007543136,1.114097311572713e-10,0.3534476094509162,1.445069736692054e-10
0.1652962846001238,1.13561496564878e-10,0.3535055625731717,9.894196317730335e-11
0.1656297350115284,1.158068743832453e-10,0.3535652022847123,6.288457138336195e-11
0.1659684227418213,1.188003237672408e-10,0.3536136752297858,4.215164772139317e-11
0.1662588045876811,1.22677800643316e-10,0.3536534547928729,3.008548371912434e-11
0.1666193692798816,1.308821357295298e-10,0.3536924382218332,2.168174352744023e-11
0.1669688641225146,1.47164112913166e-10,0.3537343219064772,1.547429667037451e-11
0.1672363651163735,1.734207645447517e-10,0.3537417337551332,1.461397926140424e-11
0.167387999726567,2.009774428786798e-10,0.3537555764163157,1.317368267389161e-11
0.1675512812338904,2.61505054161578e-10,0.3537665479930694,1.216261157165016e-11
0.1675800579891751,2.779906657829475e-10,0.3537720337814462,1.169333555227355e-11
0.1676376114997443,3.231166307909745e-10,0.3537814333229871,1.094439549319373e-11
0.1676593662875902,3.464815592360136e-10,0.3537915175740519,1.021509907396632e-11
0.1676892058766251,3.88395837788314e-10,0.3538055461974963,9.315376710937528e-12
0.1677047397598606,4.165495891860831e-10,0.3538263081650639,8.196796247771703e-12
0.1677213346374725,4.526856068383927e-10,0.3538678321001993,6.555312749361785e-12
0.1677351736202856,4.872202416203775e-10,0.3539229284422233,5.21116821379107e-12
0.1677464231290246,5.171386079062098e-10,0.353987195636176,4.340119972641684e-12
0.1677582969583594,5.489198993453155e-10,0.354049701904061,3.875075921287854e-12
0.1677713182126228,5.824800085026499e-10,0.354116635564581,3.588985809816992e-12
0.1677861217858472,6.178546439184096e-10,0.3541804170978596,3.419777718417421e-12
0.1678053611814929,6.587410824454731e-10,0.3542071034057544,3.36659377317591e-12
0.1678307664720254,7.04030406699582e-10,0.3542380146199325,3.315336912261223e-12
0.1678502147936725,7.320898684132292e-10,0.3542604856971596,3.28439931233699e-12
0.1678536545296366,7.363817995170552e-10,0.3542791514721055,3.262635126436807e-12
0.1678553439098229,7.384019254194063e-10,0.3543067874455408,3.236342256038391e-12
0.1678587226701956,7.421998294226591e-10,0.354327518623105,3.221144657915714e-12
0.1678610923110119,7.446317007954195e-10,0.3543473644133075,3.209540741401142e-12
0.1678634509067675,7.468315038631432e-10,0.3543708155538567,3.198968952026877e-12
0.1678662403260834,7.490996917517494e-10,0.3543991167556585,3.189763256872653e-12
0.1678687595004698,7.508356046452473e-10,0.3544408844599605,3.181473166016182e-12
0.1678713007517118,7.523169532210731e-10,0.3545017594093212,3.176956667919239e-12
0.1678742668355846,7.537703636889174e-10,0.3545730393063254,3.178878253492416e-12
0.167878018598027,7.556919531213904e-10,0.3546577408549196,3.187607315108927e-12
0.1678834528315234,7.574971543342532e-10,0.3547609280540734,3.204564048453308e-12
0.1678929604201872,7.597884017758738e-10,0.3548978903516293,3.236538852956227e-12
0.1679119259620287,7.622316452630034e-10,0.3551266582622395,3.32360994887906e-12
0.1679368577111676,7.622866160511701e-10,0.3553773882191521,3.516495678613612e-12
0.167966272569177,7.588145046813404e-10,0.3555767134970266,3.83507603592019e-12
0.1680006854467536,7.510417299575961e-10,0.3557864212122583,4.535089942857757e-12
0.1680444807711096,7.372817621754477e-10,0.356092405645061,7.30413991073605e-12
0.168101976649563,7.153633297402951e-10,0.3562479336206019,1.056011688612548e-11
0.1681795601611407,6.831025314499683e-10,0.3564069427162123,1.631902962451344e-11
0.1681969881686665,6.756458161541518e-10,0.356545404603291,2.398492161903298e-11
0.1682318441837183,6.606895708716388e-10,0.3566637226689163,3.245216700592049e-11
0.1682408787144107,6.569392059758243e-10,0.356782259189851,4.199103827392636e-11
0.1682509728034546,6.527558881124459e-10,0.3569160430863638,5.270020347437397e-11
0.1682615571325577,6.481395864866072e-10,0.3570875991473512,6.437547371847973e-11
0.1682691957578852,6.446645186050029e-10,0.3572247208258292,7.113012322098397e-11
0.1682789977601063,6.399827329206344e-10,0.3573565999341295,7.545323807056005e-11
0.16828757602103,6.356877838987776e-10,0.3575020360546485,7.833202691489357e-11
0.1682960524697705,6.316324714629011e-10,0.3576532527981949,7.987685846752422e-11
0.168305876606558,6.265726754362362e-10,0.3578235080448635,8.080635685375567e-11
0.1683176397760939,6.204214365032763e-10,0.3580149330001833,8.136099895223432e-11
0.1683332305269289,6.125311999511337e-10,0.3582467182700784,8.195886444622099e-11
0.1683569465036462,6.006190005627861e-10,0.3585503652307011,8.294777559669822e-11
0.168397419829883,5.819204080085039e-10,0.3589431172024717,8.441116390976767e-11
0.1684598277164344,5.561147473866496e-10,0.3596095707540171,8.692880563843069e-11
0.1685403144815455,5.276395519023064e-10,0.3604544262648402,8.980330090304261e-11
0.1686465748201082,4.963704185837911e-10,0.3616725735020835,9.341012165017733e-11
0.1687846798065118,4.635051916137107e-10,0.3625295908440581,9.580049772484482e-11
0.1689737175557579,4.28759653508861e-10,0.3632998257563999,9.79766392032553e-11
0.1692369938536001,3.939116808129158e-10,0.3641433987046723,1.001681282986606e-10
0.1693466852370715,3.830526466654742e-10,0.365423157327368,1.03134640300208e-10
0.1694656856157081,3.730873880129158e-10,0.3670096923887627,1.061214133554652e-10
0.1695681239304098,3.6558472842379e-10,0.3681983699395946,1.079209879321368e-10
0.1696523025669222,3.60206370719709e-10,0.3692275370687002,1.09368199188066e-10
0.1697468639135073,3.546023785700807e-10,0.370452283069257,1.11211807752064e-10
0.1698677989887545,3.483006744324966e-10,0.3713831959808715,1.130059827482992e-10
0.1700243922407363,3.41179910801924e-10,0.3721931196103301,1.151335827184554e-10
0.1701380344336911,3.36895407269724e-10,0.3732197003922255,1.191153664143032e-10
0.170236184100872,3.335346439262327e-10,0.3744599985611439,1.266806659297742e-10
0.170336305906365,3.303575314119892e-10,0.3758139135205488,1.407574031326744e-10
0.1704386891133751,3.271774162075209e-10,0.3765845670333481,1.53992393694082e-10
0.1705398246354458,3.220953478945405e-10,0.3770934487261876,1.673962054487373e-10
0.1705895102774938,3.16676243971725e-10,0.3774232053877923,1.803794843149316e-10
0.1706260353656641,3.08596985980646e-10,0.3776716059201688,1.948716882739628e-10
0.1706611987850163,2.945096224291962e-10,0.3778703829963369,2.125653250964976e-10
0.1706918752290348,2.763699517353997e-10,0.3780241037080176,2.340600362877343e-10
0.1707371995182107,2.414705692497821e-10,0.3781364787732985,2.587899611060037e-10
0.1707703125732274,2.12339210493147e-10,0.3782134284197516,2.845194434009916e-10
0.1708045873050751,1.811060004587471e-10,0.3782681454925804,3.111073654253277e-10
0.1708516663792427,1.394310712008277e-10,0.378307596827952,3.379224966137221e-10
0.1709111055003688,9.371249242434876e-11,0.3783373694274613,3.652587668662019e-10
0.1709698819840866,5.961634693391609e-11,0.3783691840104684,4.053991922817587e-10
0.1710171069139731,4.034991597608869e-11,0.3783847066763971,4.299904867298449e-10
0.1710566395714869,2.891910362198838e-11,0.3784000026391819,4.570356718206079e-10
0.1710956191663819,2.092610303103151e-11,0.3784141372363204,4.83303569740041e-10
0.1711184055519163,1.742255001895033e-11,0.3784283780023791,5.095403216186066e-10
0.1711325650083257,1.55989923964156e-11,0.3784442148998468,5.370481325433885e-10
0.1711429872728745,1.441222523581329e-11,0.3784630922895879,5.665095118903766e-10
0.171154521438958,1.323985571617633e-11,0.3784929997951,6.05337794410248e-10
0.1711638617839163,1.237989239300088e-11,0.3785176261872427,6.303469489876985e-10
0.1711737488195134,1.15469352444406e-11,0.3785381737268577,6.467860637916548e-10
0.1711835605724443,1.079445720820744e-11,0.3785424901613047,6.497128572235751e-10
0.1711941712820132,1.005960111871723e-11,0.3785511230301987,6.549465425895766e-10
0.1712100106945147,9.097756159191553e-12,0.3785539856853023,6.565344131521725e-10
0.1712344059630732,7.885576718158597e-12,0.3785570838324526,6.579935240401515e-10
0.1712812111360361,6.249036779182688e-12,0.3785601893276545,6.592161368134558e-10
0.1713406231510972,5.016750850194465e-12,0.3785639349978545,6.603234635302452e-10
0.1714009268421312,4.310546024383415e-12,0.3785671806071266,6.609689996673343e-10
0.1714692045287024,3.858188589923563e-12,0.378570348291646,6.613557917290454e-10
0.1715507245681683,3.559740863689696e-12,0.3785740871099622,6.615813323390573e-10
0.1716312373998584,3.390623948494083e-12,0.3785788793601937,6.616173942067307e-10
0.1717087932596264,3.292870601592028e-12,0.3785862882935125,6.613311505808068e-10
0.171780387509012,3.242417460528613e-12,0.37860110616015,6.600789405930145e-10
0.1718545974268129,3.218707755025397e-12,0.3786261626042202,6.567503870120293e-10
0.1719198453317084,3.214588797358387e-12,0.3786569206114641,6.512223067186595e-10
0.1719870452369772,3.221361123861851e-12,0.3786931507425773,6.432699754022998e-10
0.1720640171590073,3.239701884074138e-12,0.3787375874624913,6.324425045052338e-10
0.1721607108944898,3.278724584017143e-12,0.3787956230650936,6.166765195558256e-10
0.1723099996838534,3.391141673346299e-12,0.3788795037276391,5.93228460708603e-10
0.1724842343914499,3.698319074190018e-12,0.3790230705238725,5.532836896016214e-10
0.1726223687244343,4.280232857039145e-12,0.3792093612065979,5.061787226043424e-10
0.1727741183895269,5.850561951771159e-12,0.3793985921811169,4.659064524413103e-10
0.1728684002299961,7.97329776767988e-12,0.3795712376236707,4.362476197001197e-10
0.1730128227403696,1.515338264204366e-11,0.3797143034369551,4.163662424891251e-10
0.1731172240236735,2.581344265217386e-11,0.3798536829949387,4.005281005279216e-10
0.173194966792336,3.800270182805947e-11,0.3800114711127621,3.859293355866214e-10
0.1732664722448415,5.219789888706207e-11,0.3801621374302205,3.745476418839396e-10
0.1733378429763327,6.802843621002081e-11,0.3802727444715496,3.672406176168659e-10
0.173424494369503,8.722729848422323e-11,0.3803655622113362,3.617902838074535e-10
0.1735300136038484,1.076367384538217e-10,0.3804598967037998,3.565771063347301e-10
0.1736075157578854,1.192469602350593e-10,0.3805710070791921,3.510690909061431e-10
0.173682697135269,1.276400383939993e-10,0.3807067426694232,3.45002939077397e-10
0.1737395590364683,1.323003790154865e-10,0.3808338990822016,3.401298234621598e-10
0.173785513115444,1.351607054192969e-10,0.3809411668398782,3.364154194272796e-10
0.1738357906056414,1.375617263666396e-10,0.3810467230985237,3.330479037876046e-10
0.1738781568951026,1.391041101511218e-10,0.3811542259586391,3.298658760381361e-10
0.1739219698263147,1.403287841336029e-10,0.3812596435710326,3.259584982941599e-10
0.1739690244958053,1.413219667686382e-10,0.3813657320498467,3.134404628623711e-10
0.17400579511368,1.419554947495108e-10,0.3813964462674716,3.05531779864232e-10
0.1740425670372601,1.424726046570221e-10,0.3814277634951555,2.924449566112197e-10
0.1740812570430952,1.42980094677306e-10,0.381459478999797,2.733348008284279e-10
0.1741275524615793,1.436594514050911e-10,0.381502863788873,2.397016383303125e-10
0.1741955542805015,1.451716375245614e-10,0.3815343080436161,2.121568774347811e-10
0.1742477483161811,1.471417106090818e-10,0.3815680188540166,1.81631803871013e-10
0.174297709946711,1.498622475983764e-10,0.3816147366109708,1.404378517032057e-10
0.1743502312042783,1.539337729590811e-10,0.3816753374003026,9.385262160427018e-11
0.1744093574358153,1.598858306086017e-10,0.3817347604021276,5.940280587213551e-11
0.1744853726224939,1.693810976025734e-10,0.3817819608875119,4.015899475198457e-11
0.1745923317647926,1.858135341361066e-10,0.3818210937476768,2.882434880840254e-11
0.1746918291207077,2.052456595405748e-10,0.3818607390559873,2.069023184518122e-11
0.1748076906657124,2.364602446776568e-10,0.3818832906754053,1.72306275770372e-11
0.1749154803790242,2.828283074981609e-10,0.3818973290107557,1.542483885876665e-11
0.1749594377574286,3.107458586788367e-10,0.3819076598480819,1.424939598573546e-11
0.1750172564062103,3.667481073795478e-10,0.3819189933597995,1.309693568393117e-11
0.1750349410011403,3.908476693907567e-10,0.3819283168733199,1.223719507857941e-11
0.1750564584450492,4.267130800830356e-10,0.3819383464700957,1.139187410895957e-11
0.1750748219679119,4.631946643922135e-10,0.3819481427557619,1.064105257655357e-11
0.1750880271057664,4.917175170686249e-10,0.3819588019827145,9.903743284959987e-12
0.1751004570653125,5.188571801069473e-10,0.3819748209748057,8.933799159454058e-12
0.1751145516460766,5.483821113063635e-10,0.3819997656097992,7.703360651093738e-12
0.1751305040274269,5.790097551520919e-10,0.382046774183106,6.081210657990553e-12
0.1751518706649803,6.146666127752727e-10,0.3821065916181123,4.86830170238769e-12
0.1751785039762788,6.507131408480935e-10,0.3821697203140786,4.16591889176222e-12
0.175198719348873,6.721615822556095e-10,0.3822333810522071,3.770654391448703e-12
0.1752061198733459,6.787471442119058e-10,0.382300276016113,3.527340116617419e-12
0.1752092878287637,6.813582861698757e-10,0.3823429906885482,3.421347210088274e-12
0.1752136875612618,6.847836918026932e-10,0.382370805372876,3.365895950288273e-12
0.1752163610993623,6.867053817200163e-10,0.3823918657312823,3.330004400708881e-12
0.1752192824858031,6.886071708931805e-10,0.382412840855043,3.299014973898029e-12
0.1752218687351655,6.900865872015431e-10,0.3824309455694535,3.27592988418572e-12
0.1752251950315734,6.916491810646861e-10,0.3824524761175516,3.252695985386431e-12
0.1752281793901874,6.927115078467106e-10,0.3824731455668551,3.234408444679771e-12
0.175230964356277,6.934357590042209e-10,0.3824922879842529,3.220731746741409e-12
0.1752340811599695,6.939976264346714e-10,0.3825133333040135,3.20863759303329e-12
0.1752379092833252,6.944204669624407e-10,0.3825379134402517,3.198066094618848e-12
0.1752433081517659,6.947176505789812e-10,0.3825697769860306,3.188464373423683e-12
0.1752528178539926,6.945574496691487e-10,0.382618219538358,3.180281375947943e-12
0.175271837258446,6.928408300392919e-10,0.382682507152493,3.17732256825121e-12
0.1752981448227606,6.883344429503409e-10,0.3827564700018353,3.180963430692918e-12
0.1753130631968172,6.848351675847668e-10,0.3828446745873843,3.191448061546787e-12
0.1753282420494889,6.806260818113081e-10,0.3829549628648153,3.211338308075186e-12
0.175342040862927,6.764743800277378e-10,0.3831056609088937,3.250430958555388e-12
0.1753606052345145,6.699757152746976e-10,0.3834008866790006,3.393673280586498e-12
0.1753767577535371,6.637290211962742e-10,0.3836290021085378,3.637202265318287e-12
0.1753920947441634,6.576654384609474e-10,0.3838242520746111,4.06558377375072e-12
0.1754106010711682,6.498888591809094e-10,0.3840548309526677,5.184274944999186e-12
0.1754343015076825,6.397999219454694e-10,0.3841925465772537,6.513705977721044e-12
0.1754716672433811,6.235258260767815e-10,0.3843978709356076,1.036646694371406e-11
0.1755463987147784,5.925534178061204e-10,0.3845652580002694,1.635131350225449e-11
0.1756619015693749,5.487523468812133e-10,0.3846975631301878,2.362854204890258e-11
0.1758196780061981,4.983610522319726e-10,0.3848188789859929,3.224435888702967e-11
0.1760135113777299,4.499248057315034e-10,0.3849373121743649,4.175309607855828e-11
0.1762310999747646,4.098468084894441e-10,0.3850700472650446,5.23882882429649e-11
0.1763537901700845,3.925619400456359e-10,0.3852433629274351,6.423326084297784e-11
0.1764896866756022,3.769272316947327e-10,0.385381090078902,7.105083303622998e-11
0.1765934812607623,3.669278258515718e-10,0.3855126565970826,7.538908052850247e-11
0.1766718836922493,3.601233085982917e-10,0.3856581569934479,7.829173031171253e-11
0.1767462407583551,3.543268682084098e-10,0.3858092228506644,7.984944747632207e-11
0.1768354268513481,3.478384594038383e-10,0.385979243623731,8.078818487659448e-11
0.1769870035246949,3.383544507688595e-10,0.3861702894559995,8.134702749233582e-11
0.1770956957368255,3.323985370590598e-10,0.3864014389508826,8.194562114551636e-11
0.1771863767367534,3.280831848400938e-10,0.3867039091499673,8.295629675078413e-11
0.1772742995591914,3.242147549280021e-10,0.3870962974252283,8.440702611166172e-11
0.1773615538647121,3.204329435173097e-10,0.3877604919269347,8.69184118398718e-11
0.177449635454856,3.153817077837329e-10,0.388701525853921,9.00750781555778e-11
0.1774929448423973,3.104068527853431e-10,0.3899017019462303,9.36486735207187e-11
0.1775239358860106,3.034651213227751e-10,0.3907615145100275,9.603951257439717e-11
0.1775543710806775,2.908696840194143e-10,0.3915420692201174,9.819066173400723e-11
0.1775795151327215,2.752117999034562e-10,0.3923709361945851,1.003843086153099e-10
0.1776175281649867,2.438898965479216e-10,0.3936564055462626,1.033215781825917e-10
0.1776452306011057,2.174785596892855e-10,0.3948182904526573,1.055146604801247e-10
0.1776721725459018,1.906327497486453e-10,0.3960074862306256,1.074139578664095e-10
0.1777089119079691,1.543290227290024e-10,0.3970219668942929,1.088719142253801e-10
0.1777574271180526,1.105424689445561e-10,0.398095122087019,1.103850343925917e-10
0.177817990505697,6.76556666811324e-11,0.3990774871393633,1.120394113299598e-10
0.1778694069978146,4.277653154617691e-11,0.3999051665066405,1.138814519584112e-10
0.1779104073892912,2.940712536935112e-11,0.4007926760003988,1.166787479552004e-10
0.1779478931322289,2.099692117070629e-11,0.4022985805558912,1.243540780695119e-10
0.1779874359632325,1.497753338322791e-11,0.4036451296218683,1.364818178082428e-10
0.1779964202423616,1.392007235033256e-11,0.404893465925339,1.582531296225374e-10
0.1780088995402805,1.261225985415086e-11,0.4051383575758261,1.647032355470894e-10
0.1780217402071314,1.144320132158098e-11,0.4056281408768002,1.841242547090842e-10
0.1780311419157428,1.067879112950994e-11,0.4057545542757442,1.914000640598212e-10
0.178041405541095,9.921585974340201e-12,0.4060073810736322,2.12664571556436e-10
0.1780513260444448,9.261481532305239e-12,0.4061228016908929,2.275435885854037e-10
0.1780622541309145,8.610863631581118e-12,0.4063024352663624,2.690035595412422e-10
0.1780793122382837,7.73467507850503e-12,0.4063374898035531,2.811935248818121e-10
0.178106611212223,6.624559732292852e-12,0.4064075988779345,3.15107693603393e-10
0.1781539652208827,5.319396478924595e-12,0.4064266636318117,3.274145274808312e-10
0.178215594524758,4.356966665621671e-12,0.4064643822327708,3.586991994689995e-10
0.1782985695061918,3.734651209679118e-12,0.4064852199770861,3.815736794251639e-10
0.1783410193457795,3.555810062972312e-12,0.4065083365205575,4.134715559894461e-10
0.1783844183772359,3.414615870113707e-12,0.406528040271781,4.462636217512147e-10
0.1784224974873029,3.314525528436617e-12,0.4065426322726519,4.729144222650721e-10
0.1784605818287878,3.239854545694659e-12,0.4065562829080824,4.982756278064117e-10
0.1785050315199376,3.185869532075631e-12,0.4065714325634485,5.253730517819481e-10
0.1785463707104302,3.160558396945935e-12,0.4065884496950548,5.533120651185268e-10
0.1785840182424569,3.149814121508945e-12,0.4066109744585518,5.854709286936336e-10
0.1786250079629859,3.145051937910751e-12,0.4066406068595464,6.19631605402473e-10
0.1786729915019227,3.144081699418613e-12,0.4066625134168251,6.392454416121968e-10
0.1787338681177802,3.146564591092849e-12,0.4066745848487983,6.48108421393081e-10
0.1788163780655083,3.153957128614592e-12,0.4066783025133934,6.505582715706107e-10
0.1789348741522207,3.170840249898943e-12,0.4066857378425838,6.549724773465035e-10
0.1791381481823568,3.220348278106114e-12,0.4066886286991619,6.565121543331925e-10
0.1793443839383404,3.322972246318026e-12,0.4066915638554779,6.578550831801807e-10
0.1794959525657232,3.480838888298046e-12,0.4066947294215187,6.590540417808357e-10
0.1796281525278811,3.75651906433637e-12,0.4066983146289601,6.600636892666284e-10
0.1797607052016779,4.325014483769595e-12,0.4067014850251807,6.60663566532147e-10
0.1799136267405396,5.854628631256604e-12,0.4067047045890547,6.610337976370261e-10
0.1800757304779527,1.013962242299654e-11,0.4067085278544058,6.612417574015813e-10
0.1801939502474287,1.725770333210463e-11,0.4067135526483361,6.612546466907712e-10
0.1802900512660738,2.739587855423403e-11,0.4067215233383855,6.609094621460172e-10
0.1803703512667548,3.948963892245661e-11,0.4067374647184841,6.594855014972737e-10
0.1804440607343615,5.301008072042748e-11,0.4067633042207547,6.559305172283624e-10
0.1805224894896282,6.857945627087788e-11,0.4067946245611949,6.501615147104363e-10
0.1806265866957591,8.84618527094197e-11,0.4068316525422442,6.418905052550842e-10
0.1807293818974183,1.048479423499237e-10,0.4068773130540303,6.306725910942e-10
0.1808080320912226,1.143590251032835e-10,0.4069374705963739,6.144139890250411e-10
0.1808923385185285,1.217931528898854e-10,0.4070256197645664,5.895445667359509e-10
0.1809583336925866,1.258677398500953e-10,0.4071803426793993,5.468177664149069e-10
0.1810147549235658,1.283642382855461e-10,0.4073695070548526,4.999244528906176e-10
0.1810757158915763,1.302939171471261e-10,0.4075581011490315,4.609054144178895e-10
0.1811272935049286,1.314440954366639e-10,0.4077258999636302,4.329400115636957e-10
0.1811819039855377,1.323026561802997e-10,0.4078664347190859,4.139583824570879e-10
0.1812370578767507,1.328985753692656e-10,0.4080074429229562,3.983848638740423e-10
0.1812832319943662,1.332532650077884e-10,0.4081738297750793,3.834914963576512e-10
0.1813304143685933,1.335423269251077e-10,0.4083183023433596,3.729044175802424e-10
0.181382159968166,1.338504678746602e-10,0.4084220381750043,3.662411887787932e-10
0.1814461986395565,1.343916243430092e-10,0.4085160562421866,3.60803398466142e-10
0.181526690587482,1.354892448665382e-10,0.4086125860051784,3.555391060814253e-10
0.1815936284544456,1.369906769159441e-10,0.4087277187362571,3.499268049324212e-10
0.1816593238972531,1.391984257258901e-10,0.4088652307221618,3.439147982946554e-10
0.1817284987703532,1.422014258619969e-10,0.4089870600799543,3.393491490208925e-10
0.1818092760021122,1.46500277099943e-10,0.4090926885885786,3.357573731064998e-10
0.1819199814504128,1.526327258883967e-10,0.4091979403072296,3.324411991281495e-10
0.1820564717944232,1.589517496250634e-10,0.4093054573996495,3.292252994288765e-10
0.1821768891984531,1.628586255799895e-10,0.4094111242299994,3.24871840533366e-10
0.182312140119789,1.66257410079836e-10,0.4094790852671105,3.186725597667502e-10
0.1824285585016423,1.693570580663215e-10,0.4095168235525339,3.114041904546979e-10
0.1825503453385646,1.741164682029157e-10,0.4095548978306873,2.975915544029072e-10
0.1826932696657645,1.828329898588035e-10,0.4095864333164847,2.80038190218809e-10
0.1828524980171521,1.980900343334263e-10,0.4096324035697733,2.458296091460536e-10
0.1829997150093401,2.196509320796786e-10,0.4096666498315841,2.162096204198758e-10
0.1831276400255251,2.487259728226958e-10,0.4097005546259017,1.855393111924293e-10
0.1832436582470814,2.951922807516525e-10,0.4097467511732558,1.445096937888977e-10
0.1832681799331448,3.089887071747523e-10,0.4098047036028818,9.894469116948364e-11
0.1833172233052715,3.458245561478267e-10,0.4098643438954122,6.288623843044843e-11
0.1833387721774538,3.677647665018847e-10,0.4099128175379064,4.215257645257328e-11
0.1833649276350198,4.019270159695001e-10,0.4099525974205587,3.008607104242248e-11
0.1833802156640802,4.266230343969064e-10,0.4099915806227789,2.168219824336776e-11
0.1833954879576713,4.546352128548308e-10,0.4100334635439991,1.547469371370285e-11
0.1834092867250481,4.817506215679233e-10,0.4100408758734401,1.461429369888341e-11
0.1834227114100333,5.083400506239987e-10,0.4100547199541105,1.31738179023808e-11
0.1834376603826703,5.366441515557278e-10,0.4100656918609126,1.216270489782395e-11
0.1834548279948763,5.662444830625003e-10,0.4100711778143137,1.169341056174426e-11
0.1834783788604241,6.010576074188374e-10,0.4100805778142677,1.094442922253688e-11
0.1835051414205736,6.326787157426187e-10,0.4100906621236824,1.021512572418167e-11
0.1835258168690301,6.516657619869415e-10,0.410104690418035,9.315419648439872e-12
0.1835351374236199,6.587229649525146e-10,0.410125451351056,8.196881345360968e-12
0.1835385148288204,6.610497275292263e-10,0.4101669732170981,6.555434677540136e-12
0.1835452696392214,6.652579801985432e-10,0.4102220687341016,5.211253629830736e-12
0.1835480684358992,6.66821325548603e-10,0.4102863363836116,4.340161493997634e-12
0.183550902850527,6.681862774782274e-10,0.4103488426633374,3.875099569216233e-12
0.1835539233384756,6.69393414469057e-10,0.4104157764918328,3.588999256981542e-12
0.1835574175269001,6.704318660511075e-10,0.4104795584776101,3.41978567800411e-12
0.1835604913534268,6.710396642043309e-10,0.4105062457737983,3.366598723639303e-12
0.1835635818826109,6.714019774582428e-10,0.4105371582868843,3.315339021882358e-12
0.1835672353581889,6.715874580575067e-10,0.4105596299483982,3.284400371418258e-12
0.1835719788586755,6.715534327442189e-10,0.4105782956060406,3.262636177252031e-12
0.1835793422967418,6.711141271100096e-10,0.4106059298061261,3.236344578657515e-12
0.1835940691728742,6.694194128166239e-10,0.4106266610589847,3.221146482857201e-12
0.1836186720210025,6.650782947508766e-10,0.4106465067421433,3.20954225543329e-12
0.1836488934551586,6.578918557775332e-10,0.4106699574504102,3.198970278050826e-12
0.1836844223929645,6.478537653264417e-10,0.4106982578951014,3.189764405545213e-12
0.1837278777514538,6.337795772827603e-10,0.4107400235622934,3.181474088718634e-12
0.1837557733325472,6.24371741160054e-10,0.4108008944707295,3.176956942209944e-12
0.1837670400608458,6.203114416699741e-10,0.4108721729624781,3.17887761536162e-12
0.1837895735174432,6.123942921674664e-10,0.4109568719069072,3.187605577523288e-12
0.1837988946589605,6.090034108150053e-10,0.4110600559432821,3.204560856517177e-12
0.1838080998246913,6.055373871582131e-10,0.4111970118160418,3.236532461144236e-12
0.1838181615128874,6.015788440588334e-10,0.4114257524059742,3.323583986962107e-12
0.1838286889326824,5.972327379452725e-10,0.411676501120821,3.516460404514988e-12
0.1838388705556854,5.93054212625046e-10,0.4118758304150699,3.835015018767053e-12
0.1838493576381726,5.885086346696034e-10,0.41208553219831,4.534929375858513e-12
0.1838616160039663,5.830748911122417e-10,0.4123914773330387,7.303043250085328e-12
0.1838771880500971,5.763201236689328e-10,0.4125470133607573,1.055839100010826e-11
0.1838993687579818,5.666291621148125e-10,0.4127060343493992,1.631668023886864e-11
0.1839370689581916,5.510675410817256e-10,0.4128445023727443,2.398200663300982e-11
0.1840035923149801,5.259421893669224e-10,0.4129628236914416,3.244892967177644e-11
0.1840905451365389,4.975454534071616e-10,0.4130813585433087,4.198746495903681e-11
0.1842067683293347,4.659724718538107e-10,0.4132151318971904,5.269606489815473e-11
0.1843585807108683,4.329498906723041e-10,0.4133867075230382,6.43734908019438e-11
0.1845747076295201,3.974657600577651e-10,0.41352383709527,7.112908525146673e-11
0.184673049681309,3.848202331030223e-10,0.4136557120715528,7.545247786502464e-11
0.1847802191550917,3.72938367246488e-10,0.4138011474810933,7.83315992411038e-11
0.1848678589548571,3.642782539178949e-10,0.4139523610131619,7.987660873857956e-11
0.1849399713979183,3.579824711729212e-10,0.4141226117194605,8.080621569924321e-11
0.185016287322572,3.516865261508904e-10,0.4143140298409987,8.136087876801933e-11
0.1851089692240494,3.447829222966418e-10,0.4145458038803413,8.19586997700085e-11
0.1852002897279945,3.385814925392804e-10,0.4148494295340807,8.294749871682544e-11
0.185302695268787,3.323299067724826e-10,0.4152421526490069,8.441074513900808e-11
0.1853944282379258,3.274680911237946e-10,0.4159084882491995,8.692798874920875e-11
0.1854785660717919,3.233627264444471e-10,0.416753296501311,8.980243660735501e-11
0.1855634568975092,3.193812711925502e-10,0.4179712220424441,9.340871956690683e-11
0.1856494399937205,3.147686800657959e-10,0.4188282764479396,9.579923327906198e-11
0.185700566311726,3.096486461636318e-10,0.4195985031929654,9.797538356447455e-11
0.185731388330022,3.035796199313668e-10,0.4204420138863583,1.001668113690287e-10
0.18576295251235,2.914571754006123e-10,0.4217216558021614,1.031332911154192e-10
0.1857875034633698,2.766058928608944e-10,0.4233083473065282,1.061206154043544e-10
0.1858168455247991,2.530062593347613e-10,0.4244971856685329,1.079205230100765e-10
0.1858433610106538,2.27941017204087e-10,0.4255263369689831,1.093677236198633e-10
0.1858687164522859,2.02275645291584e-10,0.4267508274140841,1.112108109133693e-10
0.1858998922358325,1.702688338072835e-10,0.4276818090703096,1.130047953435423e-10
0.1859411218758033,1.299455096522954e-10,0.428491724055464,1.151319395374526e-10
0.1859959618869325,8.46658894201457e-11,0.4295180744802292,1.191117749940035e-10
0.1860519318911039,5.159390814353896e-11,0.4307585813882166,1.266763395441149e-10
0.1860968583238706,3.401867238484125e-11,0.4321124394020715,1.407487033722742e-10
0.1861349812505112,2.394873462337111e-11,0.4328837842783109,1.539942495091862e-10
0.1861726262346861,1.716802721507294e-11,0.4333920166398463,1.673764703270598e-10
0.1861920134470701,1.458373151749133e-11,0.4337226778182816,1.803953672588433e-10
0.186205239432123,1.310280266273828e-11,0.4339704919995309,1.948524138553808e-10
0.1862149864917689,1.21433202568264e-11,0.4341696376529699,2.125772853516698e-10
0.1862251550519915,1.124848518417743e-11,0.4343231387947037,2.340390230002415e-10
0.1862345197558411,1.050167455793773e-11,0.4344356759913972,2.58803030461191e-10
0.186247752565485,9.559578182920443e-12,0.4345125303198262,2.844989730482866e-10
0.1862577757676447,8.926296538746817e-12,0.4345673168921139,3.111193260654991e-10
0.1862685518263043,8.318069678839247e-12,0.4346067259701271,3.379046504024171e-10
0.1862870039413978,7.425909677193578e-12,0.4346365241063432,3.652622448344174e-10
0.186314712428326,6.37681014366363e-12,0.4346683515990626,4.054241580257769e-10
0.1863624877595081,5.157817643858557e-12,0.4346838730726105,4.3001736658536e-10
0.1864257309836566,4.253756981078382e-12,0.4346991670179082,4.570614593271226e-10
0.1865114526460194,3.676038879016986e-12,0.4347133010210802,4.833289129556725e-10
0.1865538391178277,3.513948394658118e-12,0.4347275433009107,5.095676092978699e-10
0.18659620212517,3.38655966106449e-12,0.4347433818268092,5.370760060754778e-10
0.1866349181201346,3.29395128781914e-12,0.4347622638105252,5.665406427191781e-10
0.1866770072098494,3.220756773790008e-12,0.434792199726044,6.053949590682691e-10
0.1867341113510838,3.159511462527435e-12,0.4348168163654848,6.303834192307142e-10
0.1867780569112726,3.132873454459036e-12,0.4348373605191457,6.468126490923405e-10
0.1868144766071586,3.120753326083991e-12,0.4348416745568363,6.49736476868066e-10
0.1868534458817526,3.117974195682607e-12,0.4348503026322176,6.54963856747051e-10
0.1868979620707536,3.122563144511808e-12,0.4348531651415812,6.565497925679303e-10
0.1869425804577075,3.129426001031076e-12,0.4348562579403936,6.580044867927141e-10
0.1869909176715547,3.136665229546788e-12,0.4348593654165454,6.592258373530303e-10
0.1870510656396938,3.144841312364201e-12,0.4348630976156513,6.603272190177761e-10
0.1871375168080761,3.156851849384951e-12,0.434866339682291,6.609711922559611e-10
0.1872599734868413,3.177962854542867e-12,0.4348695097900511,6.61357698995417e-10
0.1874079681364971,3.214759424835356e-12,0.4348732511583249,6.615827510972563e-10
0.1875702963680106,3.281260125797046e-12,0.4348780502138289,6.616181130049011e-10
0.1877221191597284,3.395554448224612e-12,0.4348854738043744,6.613301274171458e-10
0.1878588526833447,3.594079397648384e-12,0.4349003209854654,6.60072984416071e-10
0.1879919033589111,3.979275276091023e-12,0.434925399061975,6.56737539148479e-10
0.1881362037070524,4.886779210926847e-12,0.4349561723263382,6.512023206885953e-10
0.1882793905532022,6.991871931590634e-12,0.4349924237648377,6.43240846437064e-10
0.1883886009218298,1.040381436474376e-11,0.4350368929741292,6.324024971197476e-10
0.1884833687437933,1.578553954382422e-11,0.4350949845499449,6.166177428467098e-10
0.1885788531549273,2.470737971893657e-11,0.4351789758110745,5.931371904350391e-10
0.1886604526810184,3.574254776029171e-11,0.4353228290245406,5.531195655686699e-10
0.1887363963408195,4.857274276443905e-11,0.4355091487315684,5.060294242887895e-10
0.1888160001317712,6.35226836112135e-11,0.4356983556348675,4.657888665758833e-10
0.1889145088743543,8.188236523416335e-11,0.4358708824585027,4.361713462068279e-10
0.1890228464243306,9.934478553815844e-11,0.436013879709632,4.163124866875745e-10
0.1891066641293103,1.098275148955023e-10,0.436153286869818,4.004813238948277e-10
0.1891851640706969,1.170980436029553e-10,0.4363112478523287,3.858771678224514e-10
0.189270423279206,1.226386456179223e-10,0.4364617799729956,3.745132197774781e-10
0.189331310277926,1.253302564171708e-10,0.4365722569113348,3.672181078086619e-10
0.1894018408619751,1.274669091367014e-10,0.4366650564874029,3.617704410651923e-10
0.1894622863052342,1.286577650444616e-10,0.4367594248917931,3.565571108813076e-10
0.1895184117552741,1.293589331505448e-10,0.4368706662274623,3.510448913787639e-10
0.189583385517554,1.29796194111814e-10,0.4370064420543712,3.449801429171551e-10
0.1896352112443805,1.298882948342636e-10,0.4371334688627959,3.401144607740195e-10
0.189686592251218,1.297292657912418e-10,0.4372407066979422,3.364025528521052e-10
0.1897422554585632,1.290965734282158e-10,0.4373462629707029,3.330359779319967e-10
0.189809784508011,1.270158114958367e-10,0.437453771074423,3.298533331314033e-10
0.189873207758058,1.231469832152173e-10,0.4375591988512589,3.259382732189858e-10
0.1899389099552888,1.17260070037502e-10,0.4376652543569641,3.133342437239696e-10
0.1900154003728848,1.092733673216606e-10,0.4376959076039912,3.053921392229043e-10
0.1900771047308664,1.028687865006442e-10,0.4377271280278577,2.922938016755675e-10
0.1901392470934418,9.702120890969796e-11,0.4377588549969915,2.731309906153753e-10
0.1902145605223302,9.105139759998499e-11,0.4378017992535641,2.398262058300691e-10
0.1903008310315217,8.567965658391689e-11,0.4378331742453242,2.123525790155128e-10
0.1903828678658263,8.180127260960797e-11,0.4378669031212659,1.818140770061241e-10
0.1904304809924477,8.001059379510909e-11,0.4379136133753316,1.406154881374209e-10
0.1904636227265007,7.893400054886309e-11,0.437974273648538,9.395552823248124e-11
0.1905008045900196,7.786046987658575e-11,0.4380337363277423,5.945702181993914e-11
0.1905276095186973,7.715822104464479e-11,0.4380809576849021,4.019030251245063e-11
0.1905570009164122,7.64865407275098e-11,0.438120100342676,2.884455439974381e-11
0.1905853697010877,7.587256745436532e-11,0.438159731486621,2.070677031022489e-11
0.1906142311581075,7.529512900931501e-11,0.4381823844717676,1.723007782836642e-11
0.1906541449875359,7.456421563310891e-11,0.4381964139810787,1.542543450125103e-11
0.1907339726463928,7.336725120111185e-11,0.4382067534512786,1.424900900566588e-11
0.190870819685806,7.167670361804157e-11,0.4382180952539163,1.309580122326768e-11
0.1910765734705741,6.986909923364522e-11,0.4382274197610565,1.223607328237052e-11
0.1913189095885603,6.839797363658386e-11,0.4382374557028857,1.139035182522289e-11
0.191608829421978,6.750672214499287e-11,0.4382472536098606,1.063955764713738e-11
0.1919542915569006,6.740307782536975e-11,0.4382579164384824,9.902169288005385e-12
0.1923657153265269,6.830910031256166e-11,0.4382739470641607,8.931818548253201e-12
0.1928500922124264,7.042793721936253e-11,0.4382989205703225,7.700580418664533e-12
0.1934210791183954,7.354638478410657e-11,0.4383459425659338,6.079134549482583e-12
0.1940220954452907,7.695518811326001e-11,0.4384057851131478,4.866797712452079e-12
0.1946443123713942,8.013882302499746e-11,0.4384689115975235,4.16512084710338e-12
0.1951695819461131,8.239008649222248e-11,0.4385325812895186,3.770160607925738e-12
0.1957055339796052,8.430824453384437e-11,0.4385994761879933,3.527044396240527e-12
0.1963293129327736,8.613977418966646e-11,0.4386421279144825,3.421259122035476e-12
0.1969203406327251,8.767929295355524e-11,0.4386699320018553,3.365842351378377e-12
0.1975588357644613,8.927697654063899e-11,0.4386909822003265,3.329974806962625e-12
0.1981044736732684,9.07577694143272e-11,0.4387119443262453,3.299008209693609e-12
0.1986192227827724,9.232680907605972e-11,0.4387300479710968,3.275926023306593e-12
0.1992263464326195,9.445983922517496e-11,0.4387515911715774,3.252626723980204e-12
0.199973725065499,9.734676601915275e-11,0.4387722520800887,3.234388339163868e-12
0.2008639651018954,1.00866356811521e-10,0.4387913957902252,3.220779966716381e-12
0.2016101781393119,1.038676034910931e-10,0.4388124439332979,3.208670806582636e-12
0.2021444701823857,1.060729088767141e-10,0.4388370311078269,3.198079527535667e-12
0.2026800551285679,1.08379267950942e-10,0.4388689087228391,3.18846195325499e-12
0.203131767055782,1.105080246453384e-10,0.4389173803885347,3.180273984706473e-12
0.2035318558451222,1.125699249383598e-10,0.4389816191143953,3.177323365123684e-12
0.203978682945215,1.153969333532874e-10,0.4390555303839324,3.180963622607409e-12
0.2043817712247655,1.189735767246038e-10,0.4391437055013536,3.191443173042787e-12
0.2046790867580114,1.22988279652702e-10,0.4392539807416614,3.211327541514225e-12
0.2050119240024976,1.305643287658331e-10,0.4394046784349898,3.250414086095186e-12
0.2052717533799037,1.408851422482231e-10,0.439699862802253,3.393603539704046e-12
0.2055375814944853,1.60096883124162e-10,0.4399279944789877,3.637080708185264e-12
0.2057874348381374,1.993667633250245e-10,0.4401232448462549,4.065343596093837e-12
0.2058945594675597,2.304750018112962e-10,0.4403537992826853,5.183532717694375e-12
0.2060198754501696,3.020616869284747e-10,0.4404915482639581,6.512860549665785e-12
0.2060419275846885,3.214219115636358e-10,0.4406969050767192,1.036551434378179e-11
0.2060827223573442,3.695669802597552e-10,0.4408643028190126,1.635017404193728e-11
0.2060988538981234,3.95013485207752e-10,0.4409966135685066,2.362734807944158e-11
0.2061182843298328,4.327175501959799e-10,0.4411179310576112,3.224309145795928e-11
0.2061350293848672,4.719467520238612e-10,0.4412363624668927,4.175166281846698e-11
0.2061471416957944,5.034215841303807e-10,0.4413690916937987,5.238657475744886e-11
0.2061584506656355,5.337714505868163e-10,0.4415424160598609,6.423258232508537e-11
0.2061709732603359,5.66791454651911e-10,0.4416801465415114,7.105059804007431e-11
0.206184677001737,6.008853760608848e-10,0.4418117111809999,7.538897779615152e-11
0.206201200479822,6.382580179111277e-10,0.4419572107041726,7.829176695103711e-11
0.2062270968742864,6.883686012617349e-10,0.4421082745662074,7.984955861208087e-11
0.2062485294113098,7.221113852362874e-10,0.4422782927650706,8.078834467652893e-11
0.2062527801658162,7.277697541290209e-10,0.442469335092705,8.134720189614803e-11
0.206261281674829,7.386180907964329e-10,0.4427004793051743,8.194578521735797e-11
0.2062628600059525,7.40457306285055e-10,0.4430029402788047,8.295642340787502e-11
0.2062655604777928,7.43419420674026e-10,0.4433953208746795,8.4407118461918e-11
0.2062680458063228,7.459093611736632e-10,0.4440594877890673,8.691841489708823e-11
0.2062708280718981,7.483745579182356e-10,0.4450005115760035,9.007508687247742e-11
0.2062733511106096,7.502887997095103e-10,0.4462006449274166,9.364857975183386e-11
0.2062757831662757,7.518573961820961e-10,0.44706048510455,9.60394893539736e-11
0.2062784814421773,7.533297388437247e-10,0.4478410511677189,9.819064902950083e-11
0.2062817546663092,7.54911163910847e-10,0.4486699254021696,1.003842972341341e-10
0.2062862450745858,7.565987598609673e-10,0.4499554041879412,1.033215755568212e-10
0.2062935072307767,7.5868247678667e-10,0.4511172967510614,1.055146679840723e-10
0.2063080315431585,7.613367271395986e-10,0.4523064927607172,1.074139629975367e-10
0.206329940948633,7.626926086082899e-10,0.4533209737134263,1.088719189568842e-10
0.2063572935280984,7.610190263677823e-10,0.4543941300029319,1.103850408633249e-10
0.2063895506064995,7.5534355735588e-10,0.4553764939799057,1.120394175192483e-10
0.2064285203185856,7.445470975238832e-10,0.4562041733119846,1.138814598885162e-10
0.2064781508219219,7.271062266350705e-10,0.4570916836024201,1.166787620009246e-10
0.2065466718122407,6.994616511502022e-10,0.4585975856694736,1.243540860419223e-10
0.2066209574520197,6.681920486946725e-10,0.4599441346284175,1.364818290506767e-10
0.2066361990270583,6.617262653766436e-10,0.4611924707689345,1.58253147806334e-10
0.2066438198145775,6.584895111192281e-10,0.46143736230863,1.647032541134217e-10
0.206653667413342,6.54281283682852e-10,0.4619271453880208,1.841242741611516e-10
0.2066643901231902,6.495903973373979e-10,0.4620535587436794,1.914000846072162e-10
0.2066719609999242,6.461543914823761e-10,0.4623063854549965,2.126645956899174e-10
0.2066806918854426,6.422914126919628e-10,0.4624218060434679,2.275436171084994e-10
0.2066889634772534,6.382938988019317e-10,0.4626014395535244,2.690035967250324e-10
0.2066972971344317,6.341027269094211e-10,0.4626364940772098,2.81193564350841e-10
0.2067063520425355,6.294099947092327e-10,0.4627066031245806,3.151077392762233e-10
0.2067168991315511,6.240902462190808e-10,0.4627256678683991,3.274145734299548e-10
0.2067303421866939,6.171125972063382e-10,0.4627633864451278,3.586992397211768e-10
0.2067489615297877,6.076897149101357e-10,0.4627842241833005,3.815737215225105e-10
0.2067783799806064,5.932366787441751e-10,0.4628073407165537,4.134715929092922e-10
0.2068294263908121,5.707231338261891e-10,0.4628270444585347,4.462636476640155e-10
0.2068987217770629,5.438588017593694e-10,0.4628416364564721,4.729144437688227e-10
0.2069902670858598,5.139037489250745e-10,0.4628552870928214,4.982756504934972e-10
0.2071091707443593,4.819228279900492e-10,0.4628704367492587,5.253730746652402e-10
0.2072675803914796,4.481270541551931e-10,0.4628874538839849,5.533120901886038e-10
0.2075011383639416,4.109704850904862e-10,0.4629099786571269,5.854709619793344e-10
0.2076520842116449,3.930977368156767e-10,0.4629396110440394,6.196316159345976e-10
0.207811249545484,3.781241565220542e-10,0.462961517598644,6.392454471942303e-10
0.2079323490496899,3.686276621448559e-10,0.4629735890225369,6.481084203146728e-10
0.208022624136614,3.626438968347788e-10,0.4629773066863672,6.505582699324185e-10
0.2081102918464255,3.572247215119209e-10,0.4629847420140278,6.549724748136435e-10
0.2082108140664826,3.516836779676468e-10,0.4629876328706234,6.565121518366083e-10
0.2083278163517679,3.459078797964721e-10,0.4629905680269869,6.578550807584307e-10
0.2084536702591463,3.404059954796848e-10,0.4629937335928485,6.590540393623991e-10
0.2085607400698228,3.363899063784956e-10,0.4629973188006037,6.600636870123163e-10
0.2086605471451651,3.33016398556468e-10,0.4630004891968698,6.606635643291175e-10
0.2087611367821019,3.298363156662268e-10,0.4630037087606169,6.610337954521881e-10
0.2088644267752305,3.265117414832593e-10,0.4630075320257929,6.61241755239144e-10
0.208965773609117,3.202639435480266e-10,0.4630125568193186,6.612546445603016e-10
0.209007000768713,3.147395702792507e-10,0.4630205275083892,6.609094601034034e-10
0.2090516140972553,3.015406010611909e-10,0.4630364688865303,6.594854997196085e-10
0.2090855960881354,2.842821330737567e-10,0.4630623083874565,6.559305157779649e-10
0.2091203129600229,2.602054021976115e-10,0.4630936287269095,6.501615136011447e-10
0.2091557884909675,2.308366838809201e-10,0.4631306567065426,6.418905046340734e-10
0.2091877817795176,2.021579869403372e-10,0.463176317216147,6.306725911339885e-10
0.2092286271078554,1.650323664870689e-10,0.4632364747546663,6.144139902554652e-10
0.2092800596562096,1.212519293290553e-10,0.4633246239151307,5.895445702558945e-10
0.2093421586103316,7.790195699360783e-11,0.4634793468090099,5.468177753353792e-10
0.2093964827304773,5.049114108278814e-11,0.4636685111822862,4.999244611446003e-10
0.2094398522670201,3.512139287332099e-11,0.4638571052754102,4.609054215028404e-10
0.2094780597595353,2.547304226485783e-11,0.4640249040882349,4.329400177570054e-10
0.2095169833870963,1.852469159140887e-11,0.4641654388394173,4.139583883080578e-10
0.2095284471982111,1.69140488254022e-11,0.4643064470333473,3.983848699271368e-10
0.2095435180289285,1.505142714183105e-11,0.4644728338618455,3.834915034238147e-10
0.209552688154337,1.405078015403403e-11,0.4646173064494659,3.729044225109325e-10
0.2095620032676916,1.312512780714883e-11,0.4647210422983007,3.662411923307316e-10
0.2095719409783436,1.222320803366727e-11,0.4648150603671111,3.608034017817293e-10
0.209585077710226,1.115209392089498e-11,0.4649115901243704,3.555391095231889e-10
0.209595064872777,1.042335375153409e-11,0.4650267228315956,3.499268092273951e-10
0.2096061195398104,9.698223864339611e-12,0.4651642348074781,3.439148025408169e-10
0.2096253978323113,8.610542161455335e-12,0.465286064183238,3.393491521978226e-10
0.2096560510084244,7.261895036097987e-12,0.465391692697525,3.357573758309432e-10
0.2097051869428656,5.804363765895495e-12,0.4654969444175541,3.324412016395267e-10
0.2097649407314225,4.762650381417341e-12,0.4656044615104751,3.292253020759664e-10
0.2098268098918915,4.152718329225499e-12,0.4657101283408753,3.248718452559211e-10
0.2099020533703055,3.740554065960745e-12,0.4657780894339124,3.186725622441449e-10
0.2099853896625233,3.490206665659973e-12,0.4658158277199096,3.114041953144117e-10
0.2100634750842735,3.352243153321902e-12,0.4658539020034854,2.975915606420086e-10
0.210145858520175,3.267126148442642e-12,0.4658854374909797,2.800381978291099e-10
0.2102109715182558,3.232080584837075e-12,0.4659314077395371,2.458296228018377e-10
0.2102784868298204,3.216693124669799e-12,0.465965654002069,2.162096344675331e-10
0.2103435219883247,3.215820376165723e-12,0.4659995587931535,1.855393283138883e-10
0.2104126672052345,3.225304992803177e-12,0.4660457553351979,1.445097143821094e-10
0.2104946700388509,3.2480004081409e-12,0.4661037077592559,9.894471190334145e-11
0.2106017259924467,3.298212406001975e-12,0.4661633480560772,6.288625105159383e-11
0.2107997405465373,3.504198409457805e-12,0.4662118217038489,4.215258341983806e-11
0.2109540913230215,3.911097420348756e-12,0.466251601588911,3.008607540627031e-11
0.2110918673389571,4.763867347107074e-12,0.4662905847893752,2.168220160681313e-11
0.2112639499591132,7.658048475307835e-12,0.4663324677047291,1.547469665522063e-11
0.2113540765659105,1.112403068092572e-11,0.4663398800378379,1.461429601252355e-11
0.211465575489909,1.92547219308907e-11,0.4663537241293481,1.317381885231922e-11
0.2115556801387943,3.05682467534467e-11,0.4663646960386646,1.216270553215754e-11
0.2116281972144534,4.327927821681766e-11,0.4663701819933229,1.169341105833925e-11
0.2116984854740216,5.802872528181912e-11,0.4663795819967742,1.09444294073297e-11
0.2117742563633333,7.504521776595459e-11,0.4663896663066265,1.021512585876319e-11
0.2118797805900296,9.746127350692996e-11,0.4664036945984509,9.315419912684221e-12
0.2119713284431058,1.133999401257007e-10,0.4664244555235472,8.196881938670383e-12
0.212044366331981,1.230584910156113e-10,0.4664659773737396,6.555435563639817e-12
0.2120923432447187,1.279264413822699e-10,0.4665210728843928,5.211254248064566e-12
0.2121404156629284,1.318045767588205e-10,0.4665853405378958,4.340161780874903e-12
0.2121874194630953,1.347869434759885e-10,0.4666478468170064,3.875099732215907e-12
0.2122376092918537,1.372456167297955e-10,0.4667147806449006,3.588999352345133e-12
0.212279906151444,1.388342814343409e-10,0.466778562631772,3.419785736461877e-12
0.2123229363733678,1.400815085203239e-10,0.4668052499409037,3.366598748520739e-12
0.2123742602650261,1.411976340549044e-10,0.4668361624710846,3.315339015686962e-12
0.212411611645749,1.418520157586797e-10,0.466858634139914,3.284400356244377e-12
0.2124485489618679,1.423750290930028e-10,0.4668772997954743,3.26263616593173e-12
0.2124866727321948,1.42873721065289e-10,0.4669049339703933,3.236344590075201e-12
0.2125325101098959,1.435360194564034e-10,0.4669256652237108,3.221146490729371e-12
0.2125976544346819,1.449258118877e-10,0.4669455109048721,3.209542261752393e-12
0.2126498751484066,1.467947675918712e-10,0.4669689616065378,3.198970284433378e-12
0.2126999181918965,1.494010501839511e-10,0.4669972620400035,3.189764411987769e-12
0.2127521084587621,1.53299590175374e-10,0.4670390276776336,3.18147409473257e-12
0.2128106409831352,1.590238897068786e-10,0.4670998985283245,3.176956941489837e-12
0.2128841288270877,1.679863099827792e-10,0.4671711770034951,3.178877603011493e-12
0.2129957780116176,1.848402736031607e-10,0.4672558759190898,3.187605551182459e-12
0.213095663771307,2.04098213008181e-10,0.4673590599196367,3.204560811377117e-12
0.2132100195159704,2.342775970640912e-10,0.4674960157178335,3.236532374806594e-12
0.213320488716387,2.806091134597861e-10,0.4677247559743162,3.32358365083616e-12
0.2133671785838199,3.098235378684427e-10,0.467975504935895,3.516459940405458e-12
0.2134086346681045,3.453909474496857e-10,0.4681748342877099,3.835014206935076e-12
0.2134320359736668,3.719561432121808e-10,0.4683845360003035,4.534927234883404e-12
0.2134589826120576,4.119179456726618e-10,0.468690480629512,7.303028696154132e-12
0.2134731332081721,4.378447149008351e-10,0.4688460167704441,1.055836806808585e-11
0.2134871502379446,4.666202584854585e-10,0.4690050379230929,1.631664893717906e-11
0.213500069750166,4.947226720978509e-10,0.4691435060339247,2.398196769612538e-11
0.2135130463101911,5.229655591697677e-10,0.4692618274010534,3.24488862869134e-11
0.2135274801017235,5.528677759301593e-10,0.4693803622362078,4.198741689892141e-11
0.2135442510535311,5.844505085971061e-10,0.4695141354567698,5.269600907632022e-11
0.2135678296536931,6.224619857857979e-10,0.4696857113451691,6.437346288632528e-11
0.2135927321479301,6.54713700624073e-10,0.4698228410264017,7.112906957985911e-11
0.2136124404989282,6.748259668041987e-10,0.4699547159543793,7.545246577230868e-11
0.2136165855350036,6.784208318475018e-10,0.4701001513606564,7.83315914686266e-11
0.2136248756071543,6.849120720716158e-10,0.4702513648565684,7.987660328622258e-11
0.2136265549806731,6.860983850544844e-10,0.4704216155100884,8.080621168067437e-11
0.2136297033265201,6.881485539883676e-10,0.4706130335492744,8.13608750455331e-11
0.2136325240552286,6.897555063651765e-10,0.4708448074502216,8.195869549344071e-11
0.2136355505828969,6.914190269795507e-10,0.471148432835798,8.29474930091085e-11
0.213638460807012,6.925230161903581e-10,0.4715411555602497,8.441073753870501e-11
0.2136412282329173,6.933022125746996e-10,0.4722074895420402,8.692797571030271e-11
0.2136442543418943,6.939030864994774e-10,0.4730522971509917,8.980242293339147e-11
0.2136479076512125,6.943643645746582e-10,0.47427021967619,9.340869858332893e-11
0.213652906008636,6.946700453427912e-10,0.4751272744697904,9.579921393776616e-11
0.2136610587017183,6.946595700104358e-10,0.4758975009819873,9.797536420210856e-11
0.2136773640878828,6.934940216749044e-10,0.4767410106821584,1.001667911013208e-10
0.2137021838217277,6.897404191271801e-10,0.4780206507285571,1.03133270289677e-10
0.2137176770042748,6.863868684699842e-10,0.4796073446874392,1.061206031970177e-10
0.2137341658950942,6.820524601952734e-10,0.4807961855274646,1.079205159309844e-10
0.2137480949284822,6.777854334511967e-10,0.481825336581623,1.093677163721053e-10
0.2137643323906971,6.721615666036053e-10,0.4830498231316923,1.112107957227471e-10
0.2137799567552599,6.666259425425127e-10,0.4839808058402323,1.130047772601971e-10
0.2137949728216674,6.606586884445326e-10,0.4847907206953391,1.151319145201732e-10
0.2138123195096827,6.533883954537421e-10,0.4858170676161683,1.191117203378212e-10
0.2138334516685017,6.445403424723993e-10,0.4870575777099458,1.266762737746688e-10
0.2138637986552964,6.313591453607652e-10,0.4884114348586958,1.40748571149063e-10
0.2139208727079615,6.072393868164505e-10,0.4891827902409109,1.539942776550707e-10
0.2140208549904146,5.675126317583765e-10,0.4896910127188583,1.673761698955691e-10
0.2141622424565055,5.18721466187492e-10,0.4900216876379178,1.803956075400676e-10
0.2143403892977886,4.691565483872114e-10,0.4902694929070276,1.948521191545608e-10
0.2145473599274146,4.256641946771024e-10,0.490468644171595,2.12577465328457e-10
0.214781977139221,3.901067266395301e-10,0.490622141980367,2.340387015576021e-10
0.214869275653438,3.798836906546444e-10,0.4907346816456691,2.588032270333012e-10
0.2149645991322332,3.700470841637255e-10,0.4908115345268892,2.844986594855167e-10
0.2150480727928108,3.626537191795976e-10,0.4908663221580578,3.111195058388009e-10
0.2151227290458203,3.56498952284234e-10,0.4909057305946235,3.379043770655811e-10
0.2152056584534935,3.503684441938277e-10,0.4909355291200258,3.652622960115551e-10
0.2153284246573073,3.421081121989563e-10,0.4909673568098892,4.054245366158294e-10
0.2154622887576161,3.345100850666977e-10,0.4909828782653701,4.300177742428444e-10
0.2155565118620822,3.297635165345352e-10,0.490998172180121,4.570618505105712e-10
0.215644776607731,3.25828516876106e-10,0.4910123061743328,4.833292974886768e-10
0.2157321314553812,3.22129951170569e-10,0.4910265484771296,5.095680233241009e-10
0.2158198170699742,3.179458150490702e-10,0.4910423870277332,5.370764289786561e-10
0.2159059600481508,3.079205738810571e-10,0.4910612690811746,5.665411150618083e-10
0.2159325744035127,3.013107316554529e-10,0.4910912054285204,6.053958271578265e-10
0.2159603508979227,2.896231607074696e-10,0.4911158219201135,6.303839733461753e-10
0.2159863333949448,2.732797654210981e-10,0.4911363660223581,6.468130530459287e-10
0.216023074895463,2.427486074791908e-10,0.4911406800235629,6.497368357182817e-10
0.2160493746159549,2.176282829601289e-10,0.4911493080259724,6.549641196908637e-10
0.2160754856225366,1.916121590434841e-10,0.4911521705332715,6.565500261688375e-10
0.2161112227121581,1.562511592464085e-10,0.4911552632512116,6.5800465348911e-10
0.2161592865109556,1.125959098281922e-10,0.491158370758037,6.592259849996904e-10
0.2162210395669944,6.843420373743633e-11,0.4911621027552114,6.603272769977185e-10
0.2162731757609478,4.302922582029681e-11,0.491165344768698,6.609712263167568e-10
0.2163140008223446,2.96332078724947e-11,0.4911685149134631,6.613577284446777e-10
0.216351948984009,2.106963093173157e-11,0.4911722563213362,6.61582772888304e-10
0.2163908786776882,1.510319684552049e-11,0.4911770554818005,6.616181238562857e-10
0.2163999659920472,1.40228377599058e-11,0.4911844792992402,6.613301112105846e-10
0.2164181406207653,1.215730734866459e-11,0.4911993269341196,6.600728917678394e-10
0.2164308922093718,1.105279725347766e-11,0.4912244053446981,6.567373399548801e-10
0.2164414404266035,1.023888597988112e-11,0.4912551788454116,6.512020110479327e-10
0.2164537552571998,9.392399541518004e-12,0.4912914306142689,6.432403952171132e-10
0.216464673345873,8.727174919833774e-12,0.4913359003272329,6.3240187726311e-10
0.216477396797761,8.044313119790334e-12,0.4913939927707918,6.166168320900192e-10
0.2165011321058477,6.992608124032247e-12,0.4914779857465704,5.931357760285746e-10
0.2165478047525969,5.558505563706354e-12,0.4916218434025143,5.531170215598231e-10
0.2166050113449116,4.538362714583111e-12,0.4918081635594272,5.060271103778106e-10
0.2166810990013734,3.853226286686797e-12,0.4919973700879088,4.657870445574651e-10
0.2167271816067813,3.625074787717484e-12,0.4921698950735932,4.361701641521376e-10
0.2167752557357547,3.454852449076373e-12,0.4923128912638897,4.16311653294442e-10
0.2168148476152124,3.343334189440328e-12,0.4924522988547134,4.004805984309957e-10
0.2168514512324646,3.263212583630163e-12,0.4926102625252741,3.858763582787309e-10
0.2168935802955943,3.201849943163238e-12,0.4927607925645869,3.745126853923915e-10
0.2169399958487231,3.165909917775683e-12,0.49287126748566,3.672177581175581e-10
0.2169780781987623,3.152302043734362e-12,0.4929640667817953,3.617701326737235e-10
0.2170178753406418,3.146105310544368e-12,0.4930584357145164,3.565568000533043e-10
0.2170635903321227,3.1441503737758e-12,0.493169679091069,3.510445150001326e-10
0.217119839490853,3.145649499724022e-12,0.4933054555434081,3.449797883988636e-10
0.2171944578697541,3.15136275385983e-12,0.4934324803430544,3.401142215758391e-10
0.2173002336505173,3.164702225756254e-12,0.4935397177141796,3.364023524462738e-10
0.2174663462235271,3.198223665670848e-12,0.4936452739871037,3.330357921639568e-10
0.2176696422690481,3.27415033889308e-12,0.4937527821725526,3.298531376843401e-10
0.2178350062193118,3.399557972403274e-12,0.4938582101071254,3.259379576082712e-10
0.2179717172664285,3.607278695187531e-12,0.493964265096382,3.133325836962513e-10
0.2181027520290186,4.007736837541112e-12,0.4939949173989439,3.053899569725373e-10
0.2182430636276361,4.939028717286035e-12,0.4940261363206598,2.922914383737088e-10
0.2184268654364827,8.263080360700103e-12,0.4940578634794904,2.731277981002042e-10
0.2185637602594358,1.469656736288349e-11,0.4941008010259182,2.398279988518152e-10
0.2186658749856688,2.396266899200029e-11,0.4941321749606576,2.123554507626966e-10
0.2187508312874275,3.565649482165427e-11,0.4941659041226066,1.818167338735706e-10
0.2188255588334914,4.876527416989365e-11,0.4942126142939342,1.40618056109792e-10
0.2189009563811134,6.35713435108721e-11,0.4942732755011661,9.395696624596012e-11
0.218992334367025,8.154146058665254e-11,0.494332738753182,5.94577712079084e-11
0.2191055360367793,1.009639286960921e-10,0.4943799603963068,4.019073635716271e-11
0.2191881962501241,1.118760429425481e-10,0.4944191031901265,2.884483445223193e-11
0.2192679196738613,1.196850285299753e-10,0.4944587341375586,2.070699969505118e-11
0.2193415931467909,1.248099196044975e-10,0.494481388530099,1.723006996304014e-11
0.2193976131405781,1.275815027959011e-10,0.4944954179163176,1.542544265938754e-11
0.219463363667057,1.299049063956721e-10,0.4945057575060399,1.42490035868162e-11
0.2195186840916015,1.312579829297456e-10,0.4945170994226625,1.309578555796302e-11
0.2195704122619264,1.32146221443132e-10,0.4945264239436451,1.223605779285959e-11
0.2196319309734535,1.328696581789474e-10,0.494536459975111,1.139033065698072e-11
0.2196795239413862,1.33254928402309e-10,0.4945462579046943,1.063953686635819e-11
0.2197261925346035,1.33549110962976e-10,0.4945569207838926,9.902147387263289e-12
0.2197760772883138,1.338731291595217e-10,0.4945729515730771,8.931790917387716e-12
0.2198383069187471,1.343476100268717e-10,0.4945979254855676,7.700541508182294e-12
0.2199260731556889,1.355015206720938e-10,0.4946449476701014,6.079105495951322e-12
0.2199935483514166,1.369913627976114e-10,0.4947047905706115,4.866776665550471e-12
0.2200591842352132,1.391915743942029e-10,0.4947679170252182,4.165109684457013e-12
0.2201276225136436,1.421599984426025e-10,0.494831586848258,3.770153683974583e-12
0.220206617278533,1.463920067655469e-10,0.4948984817516932,3.527040239487703e-12
0.2203136916401797,1.524715673525017e-10,0.4949411325764895,3.421257922929344e-12
0.220451611527589,1.59253163450886e-10,0.4949689365141172,3.36584163442786e-12
0.2205719371887271,1.63608485799806e-10,0.4949899865675365,3.329974427813293e-12
0.2207041757807653,1.674401889732731e-10,0.4950109485081348,3.299008151386581e-12
0.2208220194972331,1.710360232157207e-10,0.4950290521381072,3.275926002076029e-12
0.2209433006898794,1.763034754968908e-10,0.4950505955195499,3.25262654312411e-12
0.2210867268114623,1.858635754903902e-10,0.4950712563064226,3.234388306228571e-12
0.2212427115473864,2.021185387805836e-10,0.4950904000357432,3.220779944647145e-12
0.2213853097100287,2.248936548545369e-10,0.4951114482197224,3.208670785493386e-12
0.2215098969433776,2.562840967145357e-10,0.4951360354959887,3.1980794917572e-12
0.221622463725837,3.086325872750018e-10,0.4951679133100745,3.188461902791828e-12
0.2216442528402796,3.231164658822794e-10,0.495216385380637,3.180273950869834e-12
0.2216878310691649,3.616345084178782e-10,0.4952806242379747,3.177323430407121e-12
0.221706900531441,3.842884463917732e-10,0.4953545356591861,3.180963783861484e-12
0.2217293206333676,4.174688646607121e-10,0.4954427110149607,3.191443448662119e-12
0.2217485696036133,4.517824709800056e-10,0.4955529866420411,3.211328002174371e-12
0.2217624688131113,4.789658204023725e-10,0.4957036851521938,3.250415015478365e-12
0.2217758564130137,5.055890864125655e-10,0.49599887574249,3.393610274832162e-12
0.2217904749350671,5.33566636186082e-10,0.496227006421573,3.637093443631759e-12
0.2218069442267123,5.624780712670437e-10,0.4964222567718297,4.065369071361558e-12
0.2218287160586979,5.956611190540567e-10,0.4966528135772903,5.183610501023007e-12
0.2218572121511321,6.305995916552233e-10,0.4967905590722522,6.512949991962904e-12
0.2218782828384603,6.505545090823326e-10,0.4969959124557949,1.036561761464146e-11
0.2218892801322813,6.590600563548605e-10,0.4971633090009152,1.635029934934511e-11
0.2218928148113327,6.615140422965541e-10,0.4972956190993933,2.362748169304382e-11
0.2218998841694354,6.65923786071589e-10,0.4974169363619761,3.224323550291373e-11
0.2219026766434923,6.674792294138483e-10,0.497535367906454,4.175182702094262e-11
0.2219054988049944,6.688283440381082e-10,0.4976680977004458,5.238677173033059e-11
0.2219085582121607,6.700360199059348e-10,0.4978414210833235,6.423267335938933e-11
0.2219120271292891,6.710497304642461e-10,0.4979791511634629,7.105064391792439e-11
0.221915069347934,6.716395463067132e-10,0.4981107159558744,7.538901070452755e-11
0.2219181846962058,6.719972499615059e-10,0.4982562155088709,7.829178562765681e-11
0.22192188519734,6.721782214681874e-10,0.498407279519056,7.984956998009688e-11
0.221926754779886,6.721360163219898e-10,0.4985772979226896,8.078835174292346e-11
0.2219344002606661,6.716673754193507e-10,0.4987683405512706,8.134720851917263e-11
0.2219496912222262,6.698751219891741e-10,0.4989994852529147,8.19457943405379e-11
0.2219747026459595,6.65397886805802e-10,0.4993019471563309,8.29564382424013e-11
0.2220052008019787,6.580645597293962e-10,0.4996943291542756,8.440714042733201e-11
0.2220411211560181,6.478409477830224e-10,0.5,8.558299416627442e-11
0.2220851747674237,6.334884861402165e-10,  ,  
0.2221153358311547,6.232663434101767e-10,  ,  
0.2221269121172059,6.190736615936726e-10,  ,  
0.2221500646893085,6.109152704852131e-10,  ,  
0.2221593357044411,6.075337915290817e-10,  ,  
0.2221684819089388,6.040813559615106e-10,  ,  
0.2221785523002115,6.00110644971008e-10,  ,  
0.2221889552703772,5.9580878700509e-10,  ,  
0.2221991308747157,5.916276828309345e-10,  ,  
0.2222096125434813,5.870813888052935e-10,  ,  
0.2222218720227339,5.816456475155959e-10,  ,  
0.2222374834949915,5.748754889610672e-10,  ,  
0.2222597558624256,5.651531850250109e-10,  ,  
0.2222976770902696,5.495330428734055e-10,  ,  
0.2223641847866755,5.245008052955767e-10,  ,  
0.2224510987640946,4.962513950941507e-10,  ,  
0.2225671769136632,4.648974285510042e-10,  ,  
0.2227187928545187,4.321225183334473e-10,  ,  
0.2229346616773624,3.969009278517427e-10,  ,  
0.2230322367019049,3.844225889068493e-10,  ,  
0.2231382411153228,3.727181224973551e-10,  ,  
0.2232263947232031,3.640282182556864e-10,  ,  
0.2232969126534998,3.578827143217069e-10,  ,  
0.2233741370674121,3.515162424417643e-10,  ,  
0.223468161709964,3.445285323725143e-10,  ,  
0.2235580479726166,3.384396987830717e-10,  ,  
0.2236595219033275,3.32253494270241e-10,  ,  
0.2237511367657739,3.273999784522603e-10,  ,  
0.2238352447491211,3.232973897081422e-10,  ,  
0.2239201385040258,3.193129235583483e-10,  ,  
0.2240061181582841,3.146700733978936e-10,  ,  
0.2240565939510004,3.095694721305811e-10,  ,  
0.2240871998707217,3.035109510259293e-10,  ,  
0.2241186091521764,2.914231141456418e-10,  ,  
0.224143106948659,2.765922602732946e-10,  ,  
0.2241725343256427,2.529055417099111e-10,  ,  
0.2241990056944657,2.278660435269337e-10,  ,  
0.224224357631235,2.021950649917757e-10,  ,  
0.2242555296904139,1.701855080888227e-10,  ,  
0.2242967933299963,1.298293375307772e-10,  ,  
0.2243516123198167,8.458266798088333e-11,  ,  
0.2244075571477494,5.154547799358989e-11,  ,  
0.2244524663113176,3.398983636096102e-11,  ,  
0.2244905820083511,2.392972949746825e-11,  ,  
0.2245282226288212,1.71554297815313e-11,  ,  
0.2245475806425229,1.457685933407282e-11,  ,  
0.2245607988248143,1.309760087867239e-11,  ,  
0.2245705414929857,1.213902990276656e-11,  ,  
0.2245807003154937,1.124542355579505e-11,  ,  
0.2245900675387496,1.049868284352356e-11,  ,  
0.22460326850025,9.559062003526232e-12,  ,  
0.2246132869259387,8.926111548468103e-12,  ,  
0.2246240674745601,8.317650098870502e-12,  ,  
0.2246424926636539,7.426726363131887e-12,  ,  
0.2246702257172171,6.376601312587307e-12,  ,  
0.2247179995932302,5.157704714959508e-12,  ,  
0.2247812316429451,4.253802091667945e-12,  ,  
0.2248669288126343,3.676159988379076e-12,  ,  
0.224909319189517,3.51402588738546e-12,  ,  
0.2249516870039209,3.38661278529474e-12,  ,  
0.2249904050028878,3.294001088713581e-12,  ,  
0.2250325017094584,3.220817827589476e-12,  ,  
0.225090049898735,3.159268147314619e-12,  ,  
0.2251342346178373,3.132634517913773e-12,  ,  
0.2251706618516714,3.120520632358737e-12,  ,  
0.2252094062950128,3.117728743940307e-12,  ,  
0.2252539976135724,3.122348031760828e-12,  ,  
0.2252985772641893,3.129264129264333e-12,  ,  
0.2253466765779946,3.136526472663578e-12,  ,  
0.2254064214050483,3.144690039797535e-12,  ,  
0.2254920884114969,3.156591136250262e-12,  ,  
0.2256137383252493,3.177464600134572e-12,  ,  
0.2257608920714456,3.213738401177628e-12,  ,  
0.2259230491973866,3.279359040136125e-12,  ,  
0.2260752147886202,3.392273644159366e-12,  ,  
0.2262121909203899,3.588150024677424e-12,  ,  
0.2263452070872007,3.967015420584486e-12,  ,  
0.2264890534376989,4.854409523606153e-12,  ,  
0.2266328001643591,6.926677001903923e-12,  ,  
0.2267424397603271,1.02944929630686e-11,  ,  
0.2268372075543614,1.559680431347149e-11,  ,  
0.2269331844021963,2.446134861814582e-11,  ,  
0.2270150646923058,3.54525932505523e-11,  ,  
0.2270910526858089,4.82354796759821e-11,  ,  
0.2271704763634606,6.312690944349968e-11,  ,  
0.2272681272929077,8.135272952033163e-11,  ,  
0.227376730738344,9.894974138342593e-11,  ,  
0.2274608906556047,1.095543761278787e-10,  ,  
0.2275392298875356,1.16878401573851e-10,  ,  
0.2275991187858725,1.209910760996145e-10,  ,  
0.2276586195150222,1.240211732729261e-10,  ,  
0.2277268951016552,1.264961592411232e-10,  ,  
0.2277907308217384,1.280550033357464e-10,  ,  
0.2278448753394088,1.289288028252601e-10,  ,  
0.2279072570905734,1.295437588104443e-10,  ,  
0.227963253516548,1.29794912796756e-10,  ,  
0.2280137168117836,1.297830282574795e-10,  ,  
0.228066316741666,1.294448327433207e-10,  ,  
0.2281265950399667,1.283035302275089e-10,  ,  
0.2281953306108664,1.251480782683699e-10,  ,  
0.2282569743838212,1.204515024198549e-10,  ,  
0.2283276642011493,1.13381794205177e-10,  ,  
0.2283906232908939,1.06613647784674e-10,  ,  
0.228450340927613,1.005122618909298e-10,  ,  
0.2285177653816657,9.446708048883259e-11,  ,  
0.2285960641085091,8.87237024089773e-11,  ,  
0.2286816990126031,8.386566066673802e-11,  ,  
0.2287622179020921,8.041240096040551e-11,  ,  
0.2287819274305333,7.969399021546885e-11,  ,  
0.2288213464874157,7.845520933592419e-11,  ,  
0.2288555957480226,7.749628188708476e-11,  ,  
0.2288811178521226,7.684299837227185e-11,  ,  
0.2288938789041726,7.654276810989279e-11,  ,  
0.228918520684063,7.599364586041918e-11,  ,  
0.2289460710303173,7.542385512922931e-11,  ,  
0.2289881884058098,7.463635762793816e-11,  ,  
0.2290515055182739,7.361924315185362e-11,  ,  
0.2291700479647988,7.20371087542657e-11,  ,  
0.2293547236555087,7.022060127389401e-11,  ,  
0.2295843417571556,6.865106186654617e-11,  ,  
0.2298561035177864,6.762292003673445e-11,  ,  
0.2301839595696069,6.722242508866772e-11,  ,  
0.23057182080873,6.779905921333356e-11,  ,  
0.231031392045952,6.95445660800362e-11,  ,  
0.2315735454456777,7.23813732259138e-11,  ,  
0.2321695730844676,7.580678251154094e-11,  ,  
0.232842154656069,7.940641138014428e-11,  ,  
0.2333788385863884,8.183383126293011e-11,  ,  
0.2339025039058929,8.380435420637332e-11,  ,  
0.2344780551289441,8.556984342920688e-11,  ,  
0.2353407917163383,8.785321279504513e-11,  ,  
0.2360059540997541,8.951161275047491e-11,  ,  
0.2365569622005551,9.102036700625298e-11,  ,  
0.2370762316734995,9.262261531760158e-11,  ,  
0.2376370438148027,9.46226024420998e-11,  ,  
0.2384714841944507,9.782969754938856e-11,  ,  
0.2393684875851277,1.014109644091082e-10,  ,  
0.2403393690481196,1.053841365741504e-10,  ,  
0.2407870060181563,1.072814600343233e-10,  ,  
0.241239363620635,1.092877177166623e-10,  ,  
0.2416734279316025,1.114101227438721e-10,  ,  
0.2420657090968977,1.135619795558373e-10,  ,  
0.2423991539902972,1.158074401745483e-10,  ,  
0.2427378155255262,1.18800843658671e-10,  ,  
0.2430281948237441,1.226785455052636e-10,  ,  
0.2433887986183089,1.30884818057199e-10,  ,  
0.2437382482499138,1.471667104202966e-10,  ,  
0.2440057466516798,1.734258316236798e-10,  ,  
0.2441573661674842,2.009824483275989e-10,  ,  
0.2443206375096595,2.615103509229584e-10,  ,  
0.2443494131553475,2.77996315373077e-10,  ,  
0.2444069644467234,3.231232501562256e-10,  ,  
0.2444287181341899,3.464883662546248e-10,  ,  
0.2444585555980252,3.884017069734038e-10,  ,  
0.2444740887868662,4.165552513358187e-10,  ,  
0.2444906826965997,4.526900644948975e-10,  ,  
0.2445045210742195,4.872235947120079e-10,  ,  
0.2445157705041457,5.171418551384294e-10,  ,  
0.2445276445507109,5.489236629045806e-10,  ,  
0.2445406659673218,5.824839651468676e-10,  ,  
0.2445554698758617,6.178590119134643e-10,  ,  
0.2445747101537677,6.587466162638458e-10,  ,  
0.244600114040509,7.040325857983349e-10,  ,  
0.2446195619657522,7.32091093766083e-10,  ,  
0.2446230015303079,7.363827570499687e-10,  ,  
0.244624690705414,7.384026134882152e-10,  ,  
0.2446280690556263,7.42200027286709e-10,  ,  
0.2446304385631766,7.446317613172809e-10,  ,  
0.2446327971820366,7.468315864223236e-10,  ,  
0.2446355864065507,7.490996229412343e-10,  ,  
0.2446381055065091,7.508355025822011e-10,  ,  
0.2446406467480521,7.523168651633172e-10,  ,  
0.2446436128143546,7.53770286725579e-10,  ,  
0.2446473645677393,7.55691845460211e-10,  ,  
0.2446527987512527,7.574970513326799e-10,  ,  
0.2446623060010385,7.597882583992545e-10,  ,  
0.2446812713056882,7.622315646133703e-10,  ,  
0.2447062028320771,7.622866553430252e-10,  ,  
0.2447356174955447,7.588147010759724e-10,  ,  
0.2447700300993642,7.510421290563122e-10,  ,  
0.2448138250011868,7.372824302190484e-10,  ,  
0.2448713201555522,7.15364395411653e-10,  ,  
0.2449489039398985,6.831035401274987e-10,  ,  
0.2449663320461449,6.756467803497084e-10,  ,  
0.2450011882586377,6.606904447668547e-10,  ,  
0.245010223234646,6.569398858520076e-10,  ,  
0.2450203174552491,6.527565307902514e-10,  ,  
0.2450309024205742,6.481399670817348e-10,  ,  
0.2450385410828557,6.446648950091962e-10,  ,  
0.2450483444010654,6.399824821303315e-10,  ,  
0.2450569227623172,6.356874711399824e-10,  ,  
0.2450653991427271,6.316322128364776e-10,  ,  
0.2450752233321243,6.265723877771582e-10,  ,  
0.2450869865068377,6.204211467138155e-10,  ,  
0.2451025773644726,6.125308617434468e-10,  ,  
0.2451262938734244,6.006184139728172e-10,  ,  
0.2451667692500565,5.819189707650096e-10,  ,  
0.2452291779557952,5.561131873508894e-10,  ,  
0.2453096658795914,5.276378585328298e-10,  ,  
0.2454159275283627,4.963686806626924e-10,  ,  
0.245554034702706,4.635033458646876e-10,  ,  
0.24574307664214,4.287576016555853e-10,  ,  
0.2460063552208993,3.939100282117276e-10,  ,  
0.2461160428603254,3.830515714758943e-10,  ,  
0.2462350390943936,3.730867832741044e-10,  ,  
0.2463374753948148,3.65584329436654e-10,  ,  
0.24642165392282,3.602060051029643e-10,  ,  
0.2465162164545485,3.546019773439628e-10,  ,  
0.2466371558687445,3.48300106986064e-10,  ,  
0.2467937390383733,3.411798609074203e-10,  ,  
0.2469073792077291,3.36895427132091e-10,  ,  
0.2470055293283485,3.335346470736064e-10,  ,  
0.2471056511387803,3.303575341823806e-10,  ,  
0.2472080345320532,3.271774134846213e-10,  ,  
0.2473091701851663,3.220953300799723e-10,  ,  
0.2473588557220275,3.16676227430116e-10,  ,  
0.2473953808040419,3.085969588421774e-10,  ,  
0.2474305442074349,2.945095870254423e-10,  ,  
0.24746122065542,2.763699023495229e-10,  ,  
0.2475065447430409,2.414706798168633e-10,  ,  
0.2475396577721663,2.123393539213766e-10,  ,  
0.2475739325182881,1.811061340494989e-10,  ,  
0.2476210115892505,1.394312003941206e-10,  ,  
0.2476804507325873,9.371258301179992e-11,  ,  
0.2477392272427271,5.961639981097337e-11,  ,  
0.2477864521926867,4.034994717531811e-11,  ,  
0.2478259848599697,2.891912408044634e-11,  ,  
0.24786496444333,2.092611969053717e-11,  ,  
0.2478877509254815,1.742255033595601e-11,  ,  
0.2479019103729426,1.559899385043153e-11,  ,  
0.2479123326457202,1.441222572764321e-11,  ,  
0.2479238668194358,1.323985549296655e-11,  ,  
0.2479332071653465,1.237989215298818e-11,  ,  
0.2479430942078921,1.15469345181401e-11,  ,  
0.247952905962339,1.079445648687393e-11,  ,  
0.2479635166755402,1.00596002822845e-11,  ,  
0.2479793560995774,9.0977548690842e-12,  ,  
0.2480037513964013,7.885574562973673e-12,  ,  
0.2480505565824168,6.249035205559853e-12,  ,  
0.2481099686226253,5.016749698396357e-12,  ,  
0.248170272335767,4.310545247233623e-12,  ,  
0.2482385500819564,3.858187914492434e-12,  ,  
0.2483200701647947,3.559740416046546e-12,  ,  
0.2484005830044985,3.390623699319755e-12,  ,  
0.248478138904169,3.292870446961211e-12,  ,  
0.2485497330592039,3.242417458338504e-12,  ,  
0.2486239429325483,3.21870780420481e-12,  ,  
0.2486891908485264,3.214588862521936e-12,  ,  
0.2487563907742759,3.221361207453073e-12,  ,  
0.2488333627359836,3.239702003315932e-12,  ,  
0.2489300565356074,3.278724788699329e-12,  ,  
0.2490793455197121,3.39114228816934e-12,  ,  
0.2492535800462561,3.698320134840708e-12,  ,  
0.2493917143761448,4.280235233954819e-12,  ,  
0.2495434641536253,5.850570012220032e-12,  ,  
0.2496377452795694,7.973291343445839e-12,  ,  
0.2497821676252075,1.515335535305669e-11,  ,  
0.2498865689624183,2.581340249534471e-11,  ,  
0.2499643117356204,3.800264836325625e-11,  ,  
0.250035817197881,5.219783787124985e-11,  ,  
0.2501071879136915,6.802836837217101e-11,  ,  
0.2501938392030904,8.722721285568648e-11,  ,  
0.2502993585858795,1.07636696633837e-10,  ,  
0.2503768607958887,1.192469364653158e-10,  ,  
0.2504520421330461,1.27640018036307e-10,  ,  
0.2505089041041676,1.323003692992482e-10,  ,  
0.2505548581668645,1.351606975098274e-10,  ,  
0.2506051356944338,1.375617226513188e-10,  ,  
0.2506475019956025,1.391041082617349e-10,  ,  
0.250691314891455,1.403287824455411e-10,  ,  
0.2507383696614125,1.413219680468192e-10,  ,  
0.250775140286218,1.419554964944872e-10,  ,  
0.2508119122079986,1.424726065457068e-10,  ,  
0.2508506021931894,1.42980096336871e-10,  ,  
0.2508968975919231,1.436594525500703e-10,  ,  
0.2509648994942956,1.451716402237502e-10,  ,  
0.2510170935338529,1.471417136201693e-10,  ,  
0.2510670551625029,1.49862250759067e-10,  ,  
0.2511195764119918,1.539337759303696e-10,  ,  
0.2511787026301731,1.598858328230456e-10,  ,  
0.2512547178032369,1.693810990000136e-10,  ,  
0.2513616769362104,1.858135354962189e-10,  ,  
0.2514611742781809,2.052456594039195e-10,  ,  
0.251577035802874,2.364602392750512e-10,  ,  
0.2516848255121186,2.828282973816e-10,  ,  
0.2517287829021663,3.107458545877204e-10,  ,  
0.2517866015576403,3.667481111292609e-10,  ,  
0.25180428615217,3.908476737484774e-10,  ,  
0.251825803595587,4.267130849178731e-10,  ,  
0.2518441671180312,4.631946692141683e-10,  ,  
0.2518573722555968,4.917175215912402e-10,  ,  
0.2518698022152037,5.188571848594607e-10,  ,  
0.251883896796074,5.483821162080503e-10,  ,  
0.2518998491777732,5.790097604749501e-10,  ,  
0.2519212158165721,6.146666195614144e-10,  ,  
0.2519478491261978,6.507131446321681e-10,  ,  
0.25196806449835,6.721615852874715e-10,  ,  
0.2519754650216015,6.787471461210001e-10,  ,  
0.2519786329768209,6.813582879265124e-10,  ,  
0.2519830327090641,6.847836933825267e-10,  ,  
0.2519857062471468,6.867053833004098e-10,  ,  
0.2519886276334897,6.886071724240638e-10,  ,  
0.2519912138828222,6.900865887296357e-10,  ,  
0.2519945401793408,6.916491826524061e-10,  ,  
0.2519975245379591,6.927115094349113e-10,  ,  
0.2520003095040436,6.934357605906245e-10,  ,  
0.2520034263077575,6.939976280259621e-10,  ,  
0.2520072544311659,6.944204685613651e-10,  ,  
0.2520126532997604,6.947176521856563e-10,  ,  
0.252022163002561,6.94557451248035e-10,  ,  
0.2520411824081624,6.928408313783909e-10,  ,  
0.2520674899730176,6.883344435147845e-10,  ,  
0.2520824083411628,6.84835168795609e-10,  ,  
0.2520975871737801,6.806260879310579e-10,  ,  
0.2521113859918376,6.76474384110082e-10,  ,  
0.2521299502565557,6.699757580856242e-10,  ,  
0.2521461027738032,6.637290675107993e-10,  ,  
0.2521614397814734,6.576654789900798e-10,  ,  
0.2521799461116485,6.498889000266941e-10,  ,  
0.2522036465640892,6.397999574515094e-10,  ,  
0.252241012309479,6.235258586925625e-10,  ,  
0.2523157438002585,5.925534430676232e-10,  ,  
0.2524312466931177,5.487523570738986e-10,  ,  
0.2525890231832442,4.983610456166173e-10,  ,  
0.2527828565567972,4.49924800041612e-10,  ,  
0.2530004451529902,4.09846804384979e-10,  ,  
0.2531231353393205,3.925619378714574e-10,  ,  
0.2532590318366278,3.769272309656657e-10,  ,  
0.2533628264191687,3.669278256550505e-10,  ,  
0.253441228850845,3.601233085857827e-10,  ,  
0.2535155859185628,3.54326868251183e-10,  ,  
0.2536047720147493,3.478384594407494e-10,  ,  
0.253756348704449,3.383544502156774e-10,  ,  
0.2538650409160213,3.32398536877812e-10,  ,  
0.2539557219154726,3.28083184919099e-10,  ,  
0.2540436447390919,3.24214755150782e-10,  ,  
0.2541308990457531,3.20432943800258e-10,  ,  
0.2542189806370454,3.153817075837974e-10,  ,  
0.2542622900193453,3.104068525846661e-10,  ,  
0.2542932810627179,3.034651204316163e-10,  ,  
0.2543237162563373,2.908696827202745e-10,  ,  
0.2543488603088015,2.752117977935795e-10,  ,  
0.2543868733509284,2.438898851214136e-10,  ,  
0.2544145757880587,2.174785466651026e-10,  ,  
0.2544415177341466,1.906327354722371e-10,  ,  
0.2544782571004049,1.54329005337931e-10,  ,  
0.2545267723161234,1.10542449808137e-10,  ,  
0.2545873357035756,6.765565366276572e-11,  ,  
0.2546387521910417,4.277652486157022e-11,  ,  
0.2546797525798118,2.940712158152723e-11,  ,  
0.2547172383230398,2.09969185418443e-11,  ,  
0.2547567811574931,1.49775312319886e-11,  ,  
0.2547657654337079,1.392007072626064e-11,  ,  
0.2547782447273737,1.261225886234147e-11,  ,  
0.2547910853883779,1.144320096029904e-11,  ,  
0.2548004870973136,1.067879077423039e-11,  ,  
0.2548107507291147,9.921585205281592e-12,  ,  
0.254820671232948,9.261480809962189e-12,  ,  
0.2548315993213517,8.61086288120162e-12,  ,  
0.2548486574361041,7.734674108736322e-12,  ,  
0.2548759564304151,6.624558294814514e-12,  ,  
0.2549233104490035,5.319395400131016e-12,  ,  
0.2549849397694198,4.356965918924888e-12,  ,  
0.2550679147803217,3.734650740069377e-12,  ,  
0.2551103646065916,3.55580976745242e-12,  ,  
0.2551537636181993,3.414615689233964e-12,  ,  
0.255191842722793,3.314525397929013e-12,  ,  
0.2552299270764022,3.2398544406705e-12,  ,  
0.2552743768017454,3.185869451758666e-12,  ,  
0.2553157159731628,3.16055837272285e-12,  ,  
0.2553533635070038,3.1498141152221e-12,  ,  
0.2553943532408478,3.145051940292233e-12,  ,  
0.2554423368016868,3.144081707271327e-12,  ,  
0.2555032134599084,3.146564606930768e-12,  ,  
0.2555857234655633,3.153957158660545e-12,  ,  
0.2557042196431843,3.170840310402573e-12,  ,  
0.2559074939937752,3.220348501536476e-12,  ,  
0.2561137297929555,3.322972771958341e-12,  ,  
0.2562652983164433,3.480839795655247e-12,  ,  
0.2563974982499447,3.756520779661659e-12,  ,  
0.2565300509544872,4.325018287621069e-12,  ,  
0.2566829726488005,5.854640570912235e-12,  ,  
0.2568450762092352,1.013964751760498e-11,  ,  
0.2569632958233783,1.725774015105289e-11,  ,  
0.2570593967432539,2.739592398014271e-11,  ,  
0.2571396966934142,3.948968986368127e-11,  ,  
0.2572134061550659,5.301013790898246e-11,  ,  
0.2572918349556106,6.857952419556197e-11,  ,  
0.2573959323764856,8.846195234836311e-11,  ,  
0.2574987274733271,1.048480058492177e-10,  ,  
0.2575773776286076,1.143590695391539e-10,  ,  
0.2576616841520196,1.217931914621663e-10,  ,  
0.2577276791971062,1.258677611855666e-10,  ,  
0.2577841004728325,1.283642559537956e-10,  ,  
0.2578450613690543,1.302939278784361e-10,  ,  
0.2578966389292907,1.314441024122467e-10,  ,  
0.2579512494874989,1.323026623754326e-10,  ,  
0.2580064032188448,1.328985784884324e-10,  ,  
0.2580525773217597,1.332532675168916e-10,  ,  
0.2580997597031082,1.335423293021651e-10,  ,  
0.2581515053610746,1.338504708501808e-10,  ,  
0.2582155441022045,1.343916290588195e-10,  ,  
0.2582960358440042,1.354892490102476e-10,  ,  
0.258362973686516,1.369906823447579e-10,  ,  
0.258428669125469,1.391984332245563e-10,  ,  
0.2584978440194322,1.422014367678423e-10,  ,  
0.2585786213063486,1.465002942720224e-10,  ,  
0.2586893268836361,1.526327551914265e-10,  ,  
0.2588258173025422,1.589517912776897e-10,  ,  
0.2589462347430795,1.62858681379171e-10,  ,  
0.2590814858024363,1.662574929330436e-10,  ,  
0.2591979042628097,1.69357171196531e-10,  ,  
0.2593196912522995,1.741166312799135e-10,  ,  
0.2594626155911561,1.828332252519244e-10,  ,  
0.2596218440786199,1.980904016243904e-10,  ,  
0.2597690606274976,2.196514087132439e-10,  ,  
0.259896985342355,2.487266511785765e-10,  ,  
0.2600130032642118,2.951934521595307e-10,  ,  
0.2600375246879319,3.089899334428185e-10,  ,  
0.260086567535372,3.458259168222514e-10,  ,  
0.2601081161246799,3.677661325338134e-10,  ,  
0.2601342711509913,4.019281662215244e-10,  ,  
0.26014955908171,4.266241951247599e-10,  ,  
0.2601648312326543,4.546362286904169e-10,  ,  
0.2601786299314473,4.81751543794012e-10,  ,  
0.2601920546614005,5.083410470958654e-10,  ,  
0.2602070036838648,5.366451770829335e-10,  ,  
0.2602241714204789,5.662456033787426e-10,  ,  
0.2602477227312286,6.010591369776914e-10,  ,  
0.2602744849155834,6.326795135949651e-10,  ,  
0.2602951602553936,6.51666309410148e-10,  ,  
0.2603044802852773,6.587230784180569e-10,  ,  
0.2603078576380548,6.610498022595113e-10,  ,  
0.2603146123436096,6.652579914757626e-10,  ,  
0.2603174111416892,6.668213392662381e-10,  ,  
0.2603202455530219,6.681862926594507e-10,  ,  
0.260323266033525,6.693934304435427e-10,  ,  
0.2603267602263654,6.704318876189036e-10,  ,  
0.2603298340526365,6.710396887885398e-10,  ,  
0.2603329245771842,6.714020041359864e-10,  ,  
0.2603365780462596,6.715874871458396e-10,  ,  
0.2603413215327857,6.715534650365786e-10,  ,  
0.2603486849370724,6.711141658548724e-10,  ,  
0.2603634117456458,6.694194679924081e-10,  ,  
0.2603880145437644,6.650783723338191e-10,  ,  
0.2604182359384607,6.578919572771398e-10,  ,  
0.2604537648207493,6.478538937274772e-10,  ,  
0.2604972200960219,6.337797433194747e-10,  ,  
0.2605251164334144,6.24371649799357e-10,  ,  
0.2605363832088855,6.203113316079184e-10,  ,  
0.2605589167598278,6.123941459078121e-10,  ,  
0.2605682378980068,6.090032634471852e-10,  ,  
0.2605774430439952,6.055372443033312e-10,  ,  
0.2605875047629741,6.015786853616145e-10,  ,  
0.2605980321198992,5.972326018328195e-10,  ,  
0.260608213775739,5.930540602879216e-10,  ,  
0.2606187008902816,5.885084667330111e-10,  ,  
0.2606309592990099,5.830747030558529e-10,  ,  
0.2606465314287014,5.763199003117034e-10,  ,  
0.2606687122896588,5.666288762227657e-10,  ,  
0.2607064128360869,5.510671315340559e-10,  ,  
0.2607729364446014,5.259417345529217e-10,  ,  
0.260859889652834,4.975449469112803e-10,  ,  
0.2609761132649778,4.659719528473022e-10,  ,  
0.2611279263240279,4.329493521876405e-10,  ,  
0.2613440545396221,3.974651872800003e-10,  ,  
0.2614423954145664,3.848198758259857e-10,  ,  
0.2615495636671807,3.729381816218402e-10,  ,  
0.2616372029729468,3.642781321569799e-10,  ,  
0.261709315325434,3.57982363207027e-10,  ,  
0.2617856314531749,3.51686408809597e-10,  ,  
0.2618783139974216,3.447827695324325e-10,  ,  
0.2619696336400072,3.38581410232401e-10,  ,  
0.262072038549976,3.323298706663339e-10,  ,  
0.2621637714363482,3.274680621576032e-10,  ,  
0.2622479092689456,3.233626996979581e-10,  ,  
0.2623328001124273,3.193812433832065e-10,  ,  
0.2624187832250278,3.147686358981079e-10,  ,  
0.2624699091919888,3.096486123583278e-10,  ,  
0.2625007311746441,3.035795669965686e-10,  ,  
0.2625322952840035,2.914571165989435e-10,  ,  
0.2625568462053526,2.766058304348252e-10,  ,  
0.262586188357913,2.530060981679173e-10,  ,  
0.2626127038127143,2.279408685617396e-10,  ,  
0.2626380592660261,2.02275478664523e-10,  ,  
0.2626692350766908,1.702686411629531e-10,  ,  
0.2627104647899441,1.299452661475685e-10,  ,  
0.2627653048205633,8.466568792827527e-11,  ,  
0.2628212747709716,5.159379957540624e-11,  ,  
0.2628662011580517,3.401861422660113e-11,  ,  
0.2629043240688126,2.394869811144565e-11,  ,  
0.2629419690471163,1.716800331739524e-11,  ,  
0.2629613561547492,1.458372461206206e-11,  ,  
0.2629745821303772,1.310279766023824e-11,  ,  
0.2629843291783572,1.214331687095305e-11,  ,  
0.2629944977178714,1.124848387698382e-11,  ,  
0.2630038624255489,1.050167307037979e-11,  ,  
0.2630170951854565,9.559580179402488e-12,  ,  
0.2630271183796658,8.926298819931411e-12,  ,  
0.2630378944446227,8.318071372431298e-12,  ,  
0.2630563465136477,7.425913083264017e-12,  ,  
0.2630840550315575,6.376811670232075e-12,  ,  
0.2631318303545343,5.157818723544243e-12,  ,  
0.263195073555532,4.253757769465811e-12,  ,  
0.2632807951699196,3.676039427716817e-12,  ,  
0.2633231816541076,3.513948762390378e-12,  ,  
0.2633655446815893,3.386559901673136e-12,  ,  
0.2634042606781658,3.29395147071213e-12,  ,  
0.2634463497400993,3.220756938593138e-12,  ,  
0.2635034539239153,3.159511518792658e-12,  ,  
0.2635473995127966,3.132873474627684e-12,  ,  
0.2635838192134912,3.120753330350295e-12,  ,  
0.2636227884698226,3.117974187008354e-12,  ,  
0.2636673046587371,3.122563129348319e-12,  ,  
0.2637119230531632,3.129425987703998e-12,  ,  
0.2637602602501365,3.136665215873168e-12,  ,  
0.2638204081881911,3.144841296451877e-12,  ,  
0.2639068592778123,3.156851820379088e-12,  ,  
0.2640293159105309,3.177962806480742e-12,  ,  
0.2641773105047808,3.214759333785027e-12,  ,  
0.2643396387295035,3.281259961041455e-12,  ,  
0.2644914615528672,3.39555416720366e-12,  ,  
0.2646281950963611,3.594078890501809e-12,  ,  
0.2647612457672959,3.979274224603028e-12,  ,  
0.2649055460742449,4.886776418099929e-12,  ,  
0.2650487329872,6.991866763476818e-12,  ,  
0.2651579434045034,1.040380638824627e-11,  ,  
0.2652527112266143,1.578552585959803e-11,  ,  
0.265348195674115,2.470736214945705e-11,  ,  
0.2654297952199782,3.574252721669644e-11,  ,  
0.2655057388816158,4.857271885405903e-11,  ,  
0.2655853426583178,6.352265553875556e-11,  ,  
0.2656838513368416,8.188232749051179e-11,  ,  
0.2657921889072591,9.934475803527576e-11,  ,  
0.2658760066358026,1.098274961872733e-10,  ,  
0.2659545065642342,1.170980286655091e-10,  ,  
0.2660397658423043,1.226386392075738e-10,  ,  
0.2661006528590853,1.253302523933089e-10,  ,  
0.2661711834702846,1.274669070130311e-10,  ,  
0.26623162894492,1.286577639606025e-10,  ,  
0.2662877543887148,1.29358932150733e-10,  ,  
0.2663527281872959,1.297961933663592e-10,  ,  
0.2664045539210526,1.29888293913336e-10,  ,  
0.266455934927103,1.297292644818522e-10,  ,  
0.2665115981308586,1.290965712399044e-10,  ,  
0.2665791271764665,1.270158070619911e-10,  ,  
0.2666425504101743,1.231469770397523e-10,  ,  
0.2667082526014968,1.172600619423653e-10,  ,  
0.266784742944038,1.092733650975066e-10,  ,  
0.266846447291622,1.028687841566401e-10,  ,  
0.2669085896559788,9.70212054710689e-11,  ,  
0.2669839030813152,9.105139365748092e-11,  ,  
0.2670701735895025,8.567965214254954e-11,  ,  
0.2671522104118495,8.180126839309718e-11,  ,  
0.2671998235184112,8.001059013757879e-11,  ,  
0.2672329652473512,7.893399691386309e-11,  ,  
0.2672701471033336,7.786046631532196e-11,  ,  
0.2672969520272379,7.715821751364714e-11,  ,  
0.2673263434169513,7.648653728907443e-11,  ,  
0.2673547121965442,7.587256404307367e-11,  ,  
0.2673835736503121,7.52951255903356e-11,  ,  
0.2674234874753387,7.456421221462403e-11,  ,  
0.267503315125392,7.336724781863866e-11,  ,  
0.2676401621409687,7.167670047422981e-11,  ,  
0.2678459159053743,6.986909630912928e-11,  ,  
0.2680882520001068,6.83979709748401e-11,  ,  
0.2683781718059517,6.75067196873938e-11,  ,  
0.268723633910937,6.740307547110396e-11,  ,  
0.269135057647422,6.830909799178016e-11,  ,  
0.2696194344942971,7.042793490716372e-11,  ,  
0.2701904213573372,7.354638252815468e-11,  ,  
0.2707914376450765,7.695518601438628e-11,  ,  
0.2714136545648081,8.013882127916201e-11,  ,  
0.2719389240969473,8.239008483192684e-11,  ,  
0.2724748760475313,8.430824279092846e-11,  ,  
0.273098654830324,8.613977209669501e-11,  ,  
0.2736896828146427,8.76792915967927e-11,  ,  
0.2743281780230191,8.927697521978051e-11,  ,  
0.2748738159183532,9.075776784083087e-11,  ,  
0.2753885649798254,9.232680713652831e-11,  ,  
0.2759956884529548,9.445983647487837e-11,  ,  
0.2767430667780962,9.734676199718477e-11,  ,  
0.2776333065350628,1.008663517107164e-10,  ,  
0.2783795205817065,1.038676024487619e-10,  ,  
0.2789138124912641,1.060729072322785e-10,  ,  
0.2794493974389531,1.083792661925174e-10,  ,  
0.2799011094678339,1.105080232223694e-10,  ,  
0.2803011982816386,1.125699234672091e-10,  ,  
0.2807480252532628,1.153969304846275e-10,  ,  
0.2811511136472712,1.189735736495786e-10,  ,  
0.2814484292130905,1.229882754962848e-10,  ,  
0.2817812663621179,1.30564318241866e-10,  ,  
0.2820410957559529,1.40885125082164e-10,  ,  
0.2823069238883635,1.6009685157785e-10,  ,  
0.282556777308386,1.993667062870538e-10,  ,  
0.2826639020046158,2.304749347800818e-10,  ,  
0.2827892180473116,3.020615848673809e-10,  ,  
0.282811270197628,3.214218041345274e-10,  ,  
0.2828520650144291,3.695668837952198e-10,  ,  
0.2828681965638542,3.9501338401565e-10,  ,  
0.2828876270125515,4.327174602901875e-10,  ,  
0.2829043720837471,4.719466878918654e-10,  ,  
0.2829164843997764,5.034215296400428e-10,  ,  
0.2829277933685476,5.337713930431874e-10,  ,  
0.2829403159617836,5.667913956447041e-10,  ,  
0.2829540196994307,6.008853124652578e-10,  ,  
0.2829705431692854,6.382579437071587e-10,  ,  
0.2829964395204063,6.883684647195897e-10,  ,  
0.2830178720659963,7.221112853244928e-10,  ,  
0.2830221228246085,7.277696635011868e-10,  ,  
0.2830306243418328,7.386180212981232e-10,  ,  
0.2830322026830917,7.404572510656904e-10,  ,  
0.2830349031739209,7.43419389519397e-10,  ,  
0.2830373885069894,7.459093366271134e-10,  ,  
0.2830401707565422,7.483745228886505e-10,  ,  
0.283042693792828,7.502887671782932e-10,  ,  
0.2830451258482417,7.518573673933956e-10,  ,  
0.2830478241200253,7.533297115962384e-10,  ,  
0.2830510973356,7.549111374899401e-10,  ,  
0.2830555877223587,7.565987308247295e-10,  ,  
0.2830628498167024,7.5868243958319e-10,  ,  
0.2830773740053897,7.613366904443179e-10,  ,  
0.2830992833444424,7.626926053230485e-10,  ,  
0.2831266358729146,7.610190695078806e-10,  ,  
0.2831588928760795,7.553436593078001e-10,  ,  
0.2831978624773422,7.445472780316977e-10,  ,  
0.2832474927969358,7.271065118068974e-10,  ,  
0.2833160134528173,6.994621022985134e-10,  ,  
0.2833902991833441,6.681924658818684e-10,  ,  
0.2834055408589168,6.61726638756199e-10,  ,  
0.2834131616967031,6.584898628705279e-10,  ,  
0.2834230096635006,6.542814787974827e-10,  ,  
0.2834337327400336,6.495904314354091e-10,  ,  
0.2834413037030658,6.461543847836986e-10,  ,  
0.2834500345616348,6.422914278426925e-10,  ,  
0.2834583062200072,6.382938829768769e-10,  ,  
0.2834666399193105,6.341026903702549e-10,  ,  
0.2834756948314361,6.294099564549609e-10,  ,  
0.2834862419214682,6.240902095384507e-10,  ,  
0.2834996849590812,6.171125711157234e-10,  ,  
0.28351830427352,6.076897049147378e-10,  ,  
0.2835477227057689,5.932366798105229e-10,  ,  
0.2835987692137721,5.707230953629803e-10,  ,  
0.2836680646352904,5.438587571757261e-10,  ,  
0.2837596099854557,5.139037000387955e-10,  ,  
0.2838785136842724,4.819227789168844e-10,  ,  
0.2840369234023531,4.481270028246645e-10,  ,  
0.2842704815384336,4.109704267299539e-10,  ,  
0.2844214272136587,3.930977082666857e-10,  ,  
0.2845805923880405,3.781241471835704e-10,  ,  
0.284701691837362,3.686276582658192e-10,  ,  
0.2847919669095626,3.626438941007953e-10,  ,  
0.2848796346248335,3.572247186617928e-10,  ,  
0.284980156861822,3.516836744598725e-10,  ,  
0.2850971591089644,3.459078784169781e-10,  ,  
0.2852230129893639,3.404059954424711e-10,  ,  
0.2853300827852453,3.363899069261054e-10,  ,  
0.2854298898598865,3.33016399120853e-10,  ,  
0.2855304795017173,3.298363160671332e-10,  ,  
0.2856337694997043,3.265117417339184e-10,  ,  
0.28573511633656,3.202639435613323e-10,  ,  
0.2857763434959809,3.147395702636023e-10,  ,  
0.2858209568245855,3.015406009432054e-10,  ,  
0.2858549388155622,2.842821328294748e-10,  ,  
0.2858896556876521,2.602054017397024e-10,  ,  
0.2859251312184488,2.308366835090997e-10,  ,  
0.2859571245071498,2.021579864326904e-10,  ,  
0.2859979698356779,1.650323658387858e-10,  ,  
0.2860494023843608,1.212519285162447e-10,  ,  
0.2861115013385112,7.790195638586533e-11,  ,  
0.2861658254584434,5.049114075795911e-11,  ,  
0.2862091949948465,3.512139269036584e-11,  ,  
0.2862474024873302,2.547304214465242e-11,  ,  
0.2862863261149419,1.852469150334436e-11,  ,  
0.2862977899258669,1.691404877264091e-11,  ,  
0.2863128607564577,1.50514271119791e-11,  ,  
0.2863220308818392,1.405078013042773e-11,  ,  
0.2863313459950977,1.312512779530998e-11,  ,  
0.2863412837058328,1.222320801609118e-11,  ,  
0.286354420437181,1.115209394682209e-11,  ,  
0.2863644075996839,1.042335377897495e-11,  ,  
0.2863754622668323,9.698223882263143e-12,  ,  
0.2863947405589007,8.610542199167211e-12,  ,  
0.2864253937356847,7.261895039707604e-12,  ,  
0.2864745296701856,5.804363768001165e-12,  ,  
0.286534283458764,4.762650383307461e-12,  ,  
0.2865961526194406,4.152718329415663e-12,  ,  
0.2866713960983022,3.740554064736964e-12,  ,  
0.2867547323907897,3.490206664708678e-12,  ,  
0.2868328178127119,3.352243152785196e-12,  ,  
0.286915201249011,3.267126148131112e-12,  ,  
0.2869803142474434,3.232080584787094e-12,  ,  
0.2870478295590421,3.216693124984332e-12,  ,  
0.2871128647176961,3.215820376752068e-12,  ,  
0.2871820099348527,3.225304993699207e-12,  ,  
0.2872640127688948,3.248000409562673e-12,  ,  
0.2873710687234053,3.298212408799492e-12,  ,  
0.2875690832842007,3.504198428235765e-12,  ,  
0.2877234340596614,3.911097461019372e-12,  ,  
0.2878612100761899,4.763867446532495e-12,  ,  
0.2880332927007992,7.658048900153153e-12,  ,  
0.2881234193086052,1.112403149684865e-11,  ,  
0.2882349182281457,1.925472308574108e-11,  ,  
0.288325022874528,3.056824816048985e-11,  ,  
0.2883975399492562,4.327927982566539e-11,  ,  
0.2884678282088282,5.802872709848661e-11,  ,  
0.2885435990996879,7.504521995273716e-11,  ,  
0.288649123334357,9.746127698518521e-11,  ,  
0.288740671183049,1.133999421706359e-10,  ,  
0.2888137090709095,1.230584924448545e-10,  ,  
0.2888616859816935,1.27926442354591e-10,  ,  
0.2889097583971131,1.318045773204275e-10,  ,  
0.2889567621987414,1.347869439924023e-10,  ,  
0.2890069520253312,1.372456170220569e-10,  ,  
0.289049248884056,1.388342816281281e-10,  ,  
0.2890922791070835,1.400815086937607e-10,  ,  
0.2891436029918162,1.411976340450486e-10,  ,  
0.2891809543718601,1.418520157301325e-10,  ,  
0.2892178916878728,1.423750290621837e-10,  ,  
0.2892560154588192,1.428737210421886e-10,  ,  
0.2893018528368733,1.435360194389005e-10,  ,  
0.2893669971625408,1.44925811897895e-10,  ,  
0.2894192178765022,1.4679476762954e-10,  ,  
0.2894692609200398,1.494010502478459e-10,  ,  
0.2895214511870328,1.532995902783485e-10,  ,  
0.2895799837115964,1.59023889860781e-10,  ,  
0.2896534715560684,1.679863102381136e-10,  ,  
0.2897651207394047,1.848402737188884e-10,  ,  
0.2898650064990262,2.040982131297293e-10,  ,  
0.2899793622441565,2.342775973838414e-10,  ,  
0.290089831444467,2.806091139490747e-10,  ,  
0.2901365213113863,3.098235381446161e-10,  ,  
0.2901779773956932,3.453909478554502e-10,  ,  
0.2902013787011036,3.719561435269226e-10,  ,  
0.2902283253393417,4.119179458222216e-10,  ,  
0.2902424759354459,4.378447150477308e-10,  ,  
0.2902564929652013,4.666202586066764e-10,  ,  
0.2902694124774144,4.947226722021368e-10,  ,  
0.2902823890374477,5.229655592865986e-10,  ,  
0.290296822828988,5.528677760519806e-10,  ,  
0.2903135937808126,5.844505087320109e-10,  ,  
0.2903371723810357,6.224619859813479e-10,  ,  
0.2903620748752374,6.547137007313418e-10,  ,  
0.2903817832262226,6.748259668729813e-10,  ,  
0.2903859282622925,6.784208319069953e-10,  ,  
0.2903942183344322,6.849120721122269e-10,  ,  
0.290395897707938,6.86098385083438e-10,  ,  
0.2903990460537594,6.881485539968748e-10,  ,  
0.2904018667824607,6.897555063671669e-10,  ,  
0.2904048933101452,6.914190269838087e-10,  ,  
0.2904078035342584,6.925230161894404e-10,  ,  
0.2904105709601622,6.933022125696974e-10,  ,  
0.2904135970691433,6.939030864919601e-10,  ,  
0.2904172503784708,6.943643645648157e-10,  ,  
0.2904222487359184,6.946700453300828e-10,  ,  
0.2904304014290694,6.946595699903771e-10,  ,  
0.2904467068153713,6.934940216281804e-10,  ,  
0.2904715265492941,6.897404190414686e-10,  ,  
0.2904870197318167,6.863868683741266e-10,  ,  
0.2905035086225932,6.820524600971485e-10,  ,  
0.2905174376559673,6.777854333478202e-10,  ,  
0.2905336751182279,6.721615664738542e-10,  ,  
0.2905492994827781,6.666259424131759e-10,  ,  
0.2905643155491783,6.606586883123223e-10,  ,  
0.2905816622372054,6.533883953115231e-10,  ,  
0.290602794396066,6.445403423088117e-10,  ,  
0.2906331413829769,6.313591451436583e-10,  ,  
0.2906902154360916,6.072393864165092e-10,  ,  
0.2907901977188148,5.675126312919404e-10,  ,  
0.2909315851851622,5.18721465715801e-10,  ,  
0.2911097320267059,4.691565479568784e-10,  ,  
0.2913167026565564,4.256641943203351e-10,  ,  
0.2915513198686595,3.901067263501815e-10,  ,  
0.291638618382376,3.798836904538026e-10,  ,  
0.2917339418605736,3.70047084044031e-10,  ,  
0.2918174155208988,3.626537190891222e-10,  ,  
0.2918920717739273,3.564989521977842e-10,  ,  
0.2919750011818364,3.503684440962155e-10,  ,  
0.2920977673870649,3.421081120224273e-10,  ,  
0.2922316314858903,3.345100849952643e-10,  ,  
0.2923258545899718,3.297635164888777e-10,  ,  
0.2924141193356283,3.258285168334223e-10,  ,  
0.2925014741832604,3.221299511292058e-10,  ,  
0.2925891597978755,3.179458149915611e-10,  ,  
0.2926753027759788,3.079205736551713e-10,  ,  
0.2927019171311794,3.013107313583225e-10,  ,  
0.292729693625342,2.896231603925362e-10,  ,  
0.2927556761223447,2.732797650200092e-10,  ,  
0.292792417623717,2.427486061978094e-10,  ,  
0.2928187173442285,2.176282815638481e-10,  ,  
0.2928448283508532,1.916121575737599e-10,  ,  
0.2928805654407797,1.562511575286241e-10,  ,  
0.2929286292400607,1.125959079380716e-10,  ,  
0.2929903822961278,6.843420238730269e-11,  ,  
0.293042518489623,4.302922510235517e-11,  ,  
0.2930833435507351,2.963320745463306e-11,  ,  
0.2931212917124353,2.10696306376294e-11,  ,  
0.2931602214064099,1.510319661174996e-11,  ,  
0.2931693087204694,1.402283758154753e-11,  ,  
0.2931874833485883,1.215730725846293e-11,  ,  
0.2932002349367552,1.105279721016049e-11,  ,  
0.293210783154277,1.023888591940731e-11,  ,  
0.2932230979840691,9.392399540087203e-12,  ,  
0.2932340160727633,8.727174917379612e-12,  ,  
0.2932467395247708,8.044313111637215e-12,  ,  
0.2932704748331788,6.992608105190274e-12,  ,  
0.2933171474796553,5.558505558691873e-12,  ,  
0.2933743540720276,4.538362711084912e-12,  ,  
0.293450441728712,3.853226283748621e-12,  ,  
0.2934965243340382,3.625074786065587e-12,  ,  
0.2935445984628935,3.454852448182514e-12,  ,  
0.2935841903423115,3.343334188812531e-12,  ,  
0.2936207939595816,3.263212583133544e-12,  ,  
0.2936629230227494,3.20184994282071e-12,  ,  
0.293709338575723,3.165909917699627e-12,  ,  
0.2937474209257434,3.152302043705133e-12,  ,  
0.2937872180676415,3.146105310531699e-12,  ,  
0.2938329330591583,3.144150373775717e-12,  ,  
0.2938891822179548,3.145649499734497e-12,  ,  
0.2939638005969752,3.151362753891804e-12,  ,  
0.2940695763778984,3.164702225830639e-12,  ,  
0.294235688951267,3.198223665890005e-12,  ,  
0.2944389849968167,3.274150339354293e-12,  ,  
0.2946043489469038,3.399557973145319e-12,  ,  
0.294741059993954,3.607278696500596e-12,  ,  
0.2948720947565532,4.007736840245767e-12,  ,  
0.295012406355265,4.93902872433633e-12,  ,  
0.295196208163848,8.263080374487996e-12,  ,  
0.2953331029865714,1.469656737849676e-11,  ,  
0.2954352177127392,2.396266901065594e-11,  ,  
0.295520174014459,3.565649484084495e-11,  ,  
0.2955949015605126,4.876527419013297e-11,  ,  
0.2956702991081516,6.357134353499062e-11,  ,  
0.2957616770941215,8.15414606194383e-11,  ,  
0.2958748787638077,1.009639287103449e-10,  ,  
0.2959575389771264,1.118760429492384e-10,  ,  
0.2960372624008778,1.196850285348812e-10,  ,  
0.296110935873786,1.248099196056248e-10,  ,  
0.2961669558675698,1.275815027957019e-10,  ,  
0.2962327063940384,1.299049063941613e-10,  ,  
0.2962880268185817,1.312579829276772e-10,  ,  
0.2963397549889171,1.321462214408591e-10,  ,  
0.2964012737004188,1.328696581760589e-10,  ,  
0.2964488666683513,1.332549283992717e-10,  ,  
0.2964955352615741,1.335491109598491e-10,  ,  
0.2965454200152934,1.33873129156295e-10,  ,  
0.2966076496457367,1.343476100235477e-10,  ,  
0.2966954158826707,1.355015206682045e-10,  ,  
0.2967628910784059,1.369913627931973e-10,  ,  
0.2968285269622105,1.391915743888786e-10,  ,  
0.2968969652406502,1.421599984357115e-10,  ,  
0.2969759600055543,1.463920067551868e-10,  ,  
0.2970830343672448,1.524715673324843e-10,  ,  
0.2972209542544381,1.592531633904266e-10,  ,  
0.2973412799154914,1.636084856991273e-10,  ,  
0.297473518507489,1.674401888181213e-10,  ,  
0.2975913622237701,1.710360229971954e-10,  ,  
0.29771264341624,1.763034751887897e-10,  ,  
0.2978560695378114,1.858635750486106e-10,  ,  
0.2980120542737084,2.021185381175764e-10,  ,  
0.2981546524370603,2.248936539797522e-10,  ,  
0.298279239670922,2.5628409543645e-10,  ,  
0.2983918064539143,3.08632584922275e-10,  ,  
0.2984135955687894,3.231164634057034e-10,  ,  
0.2984571737985396,3.616345056481664e-10,  ,  
0.2984762432612505,3.842884435678488e-10,  ,  
0.2984986633638467,4.174688622080178e-10,  ,  
0.2985179123346439,4.517824691849476e-10,  ,  
0.2985318115443179,4.789658188634181e-10,  ,  
0.2985451991441767,5.055890847991657e-10,  ,  
0.2985598176661609,5.335666345333207e-10,  ,  
0.298576286957617,5.624780694577665e-10,  ,  
0.2985980587890303,5.956611167180695e-10,  ,  
0.2986265548823274,6.30599590782198e-10,  ,  
0.2986476255698334,6.505545085320826e-10,  ,  
0.2986586228641666,6.590600562379381e-10,  ,  
0.2986621575432701,6.615140422163657e-10,  ,  
0.2986692269014772,6.659237860493913e-10,  ,  
0.2986720193755342,6.674792293876432e-10,  ,  
0.2986748415370372,6.688283440066889e-10,  ,  
0.2986779009442146,6.700360198720323e-10,  ,  
0.2986813698613335,6.710497304200762e-10,  ,  
0.2986844120799772,6.716395462569137e-10,  ,  
0.298687527428257,6.719972499078945e-10,  ,  
0.2986912279294028,6.721782214100598e-10,  ,  
0.298696097511974,6.721360162576535e-10,  ,  
0.2987037429928121,6.716673753426141e-10,  ,  
0.2987190339544884,6.698751218815623e-10,  ,  
0.2987440453783068,6.653978866566496e-10,  ,  
0.2987745435343916,6.580645595370026e-10,  ,  
0.298810463888524,6.478409475437582e-10,  ,  
0.29885451750007,6.334884858363416e-10,  ,  
0.2988846785623339,6.232663436081033e-10,  ,  
0.2988962548482977,6.190736618266192e-10,  ,  
0.2989194074202252,6.109152707857466e-10,  ,  
0.2989286784353647,6.075337918314761e-10,  ,  
0.2989378246399036,6.040813562538733e-10,  ,  
0.2989478950311167,6.001106452939161e-10,  ,  
0.2989582980013949,5.95808787287906e-10,  ,  
0.2989684736056648,5.916276831472785e-10,  ,  
0.2989789552743669,5.870813891524357e-10,  ,  
0.2989912147535332,5.816456479030267e-10,  ,  
0.2990068262256235,5.748754894188868e-10,  ,  
0.2990290985927495,5.651531856082182e-10,  ,  
0.2990670198198883,5.495330437072786e-10,  ,  
0.2991335275157899,5.245008062174727e-10,  ,  
0.2992204414924337,4.962513961166563e-10,  ,  
0.2993365196411629,4.648974295955435e-10,  ,  
0.2994881355806608,4.321225194142877e-10,  ,  
0.299704004400902,3.969009289993151e-10,  ,  
0.2998015794278001,3.844225896255846e-10,  ,  
0.299907583843655,3.727181228750967e-10,  ,  
0.2999957374526007,3.64028218497801e-10,  ,  
0.3000662553830185,3.578827145419075e-10,  ,  
0.3001434797965071,3.515162426815135e-10,  ,  
0.3002375044377096,3.445285326865054e-10,  ,  
0.3003273907020537,3.384396989579155e-10,  ,  
0.3004288646340152,3.322534943523515e-10,  ,  
0.3005204794966368,3.27399978518587e-10,  ,  
0.3006045874799905,3.232973897692108e-10,  ,  
0.3006894812348599,3.193129236217028e-10,  ,  
0.300775460889089,3.146700734992188e-10,  ,  
0.3008259366825993,3.09569472208726e-10,  ,  
0.3008565426023984,3.03510951149354e-10,  ,  
0.3008879518840195,2.914231142841451e-10,  ,  
0.3009124496805685,2.765922604225146e-10,  ,  
0.3009418770573344,2.529055420950478e-10,  ,  
0.300968348426228,2.278660438854287e-10,  ,  
0.3009937003629686,2.021950653940865e-10,  ,  
0.3010248724220827,1.701855085532055e-10,  ,  
0.3010661360614909,1.298293381153405e-10,  ,  
0.3011209550512653,8.458266846373552e-11,  ,  
0.3011768998793271,5.154547825363182e-11,  ,  
0.3012218090430047,3.398983650027501e-11,  ,  
0.3012599247400761,2.392972958495295e-11,  ,  
0.30129756536056,1.715542983884024e-11,  ,  
0.3013169233745127,1.457685935067749e-11,  ,  
0.3013301415568268,1.309760089069485e-11,  ,  
0.3013398842250261,1.213902991091587e-11,  ,  
0.3013500430475838,1.124542355895911e-11,  ,  
0.3013594102708303,1.049868284713478e-11,  ,  
0.3013726112324496,9.559061998800713e-12,  ,  
0.3013826296581572,8.926111543063869e-12,  ,  
0.3013934102067636,8.31765009486612e-12,  ,  
0.3014118353959646,7.426726355149052e-12,  ,  
0.3014395684494519,6.376601309117884e-12,  ,  
0.3014873423254809,5.157704712560782e-12,  ,  
0.3015505743752482,4.253802089905727e-12,  ,  
0.3016362715450476,3.676159987139571e-12,  ,  
0.3016786619219023,3.514025886555119e-12,  ,  
0.3017210297362608,3.386612784751326e-12,  ,  
0.3017597477352241,3.294001088300526e-12,  ,  
0.3018018444418576,3.220817827217728e-12,  ,  
0.30185939263104,3.159268147187597e-12,  ,  
0.3019035773500779,3.132634517867645e-12,  ,  
0.3019400045839004,3.120520632348211e-12,  ,  
0.3019787490272794,3.117728743958484e-12,  ,  
0.3020233403458387,3.122348031793344e-12,  ,  
0.3020679199964373,3.129264129292528e-12,  ,  
0.3021160193102781,3.136526472692882e-12,  ,  
0.3021757641373946,3.144690039831291e-12,  ,  
0.3022614311440102,3.156591136311492e-12,  ,  
0.3023830810578589,3.177464600235567e-12,  ,  
0.3025302348041739,3.213738401368346e-12,  ,  
0.3026923919301324,3.279359040481771e-12,  ,  
0.3028445575212995,3.392273644749279e-12,  ,  
0.3029815336530261,3.588150025739459e-12,  ,  
0.3031145498198456,3.967015422777922e-12,  ,  
0.3032583961704289,4.854409529387057e-12,  ,  
0.3034021428969446,6.926677012553321e-12,  ,  
0.3035117824928074,1.029449297942635e-11,  ,  
0.3036065502868408,1.559680434152282e-11,  ,  
0.3037025271345988,2.446134865418027e-11,  ,  
0.3037844074246664,3.545259329268505e-11,  ,  
0.3038603954181651,4.823547972502785e-11,  ,  
0.3039398190958451,6.312690950100815e-11,  ,  
0.3040374700254194,8.135272959719041e-11,  ,  
0.3041460734708139,9.894974143950665e-11,  ,  
0.3042302333880236,1.095543761656779e-10,  ,  
0.3043085726199781,1.168784016038847e-10,  ,  
0.3043684615182999,1.209910761219072e-10,  ,  
0.3044279622473913,1.240211732871681e-10,  ,  
0.3044962378342043,1.264961592567817e-10,  ,  
0.3045600735542586,1.280550033462221e-10,  ,  
0.3046142180719099,1.289288028325834e-10,  ,  
0.3046765998231911,1.295437588161229e-10,  ,  
0.3047325962490648,1.297949127998044e-10,  ,  
0.304783059544299,1.297830282588385e-10,  ,  
0.3048356594742047,1.294448327420641e-10,  ,  
0.3048959377726289,1.283035302170062e-10,  ,  
0.3049646733434611,1.251480782485577e-10,  ,  
0.3050263171164235,1.204515023917535e-10,  ,  
0.3050970069338991,1.13381794158369e-10,  ,  
0.3051599660235993,1.066136477451434e-10,  ,  
0.3052196836603449,1.005122618546967e-10,  ,  
0.3052871081144626,9.446708045553132e-11,  ,  
0.3053654068414274,8.872370237776881e-11,  ,  
0.3054510417454968,8.386566064748043e-11,  ,  
0.3055315606350062,8.041240094777887e-11,  ,  
0.3055512701633705,7.969399020723421e-11,  ,  
0.305590689220099,7.845520933449115e-11,  ,  
0.3056249384805735,7.749628189040444e-11,  ,  
0.3056504605846789,7.684299837595992e-11,  ,  
0.3056632216367317,7.65427681136995e-11,  ,  
0.3056878634165951,7.599364586517883e-11,  ,  
0.3057154137628637,7.54238551340211e-11,  ,  
0.3057575311384987,7.463635763060111e-11,  ,  
0.3058208482513212,7.36192431498693e-11,  ,  
0.3059393906981648,7.203710875048417e-11,  ,  
0.3061240663894682,7.022060126785466e-11,  ,  
0.3063536844914009,6.865106186285631e-11,  ,  
0.3066254462523916,6.762292003635262e-11,  ,  
0.3069533023046535,6.722242509358582e-11,  ,  
0.3073411635442536,6.779905922525424e-11,  ,  
0.3078007347820464,6.954456609995002e-11,  ,  
0.308342888182418,7.238137325218231e-11,  ,  
0.3089389158213336,7.580678253780084e-11,  ,  
0.3096114973916951,7.940641139645339e-11,  ,  
0.3101481813217682,8.183383127530807e-11,  ,  
0.3106718466414871,8.380435421746421e-11,  ,  
0.311247397865437,8.556984344137941e-11,  ,  
0.3121101344552247,8.78532128123505e-11,  ,  
0.3127752968375643,8.951161276572512e-11,  ,  
0.3133263049380056,9.102036702237806e-11,  ,  
0.3138455744111373,9.262261533656572e-11,  ,  
0.3144063865533342,9.462260246647699e-11,  ,  
0.3152408269324173,9.782969757305346e-11,  ,  
0.3161378303244123,1.014109644381019e-10,  ,  
0.3171087117891442,1.053841366116243e-10,  ,  
0.3175563487578432,1.072814600675774e-10,  ,  
0.3180087063585547,1.092877177440068e-10,  ,  
0.318442770669345,1.114101227731565e-10,  ,  
0.3188350518349378,1.135619795919138e-10,  ,  
0.3191684967279196,1.15807440216755e-10,  ,  
0.3195071582611832,1.188008436973229e-10,  ,  
0.3197975375592049,1.226785455605239e-10,  ,  
0.3201581413566799,1.308848182565106e-10,  ,  
0.3205075909849179,1.471667106127311e-10,  ,  
0.3207750893864911,1.734258319988561e-10,  ,  
0.3209267089011764,2.009824486977804e-10,  ,  
0.3210899802425987,2.615103513136161e-10,  ,  
0.3211187558882047,2.779963157896301e-10,  ,  
0.3211763071794167,3.231232506438804e-10,  ,  
0.3211980608668023,3.464883667563515e-10,  ,  
0.321227898330481,3.88401707406206e-10,  ,  
0.3212434315192708,4.165552517533014e-10,  ,  
0.321260025428933,4.526900648235875e-10,  ,  
0.3212738638065082,4.872235949592507e-10,  ,  
0.3212851132364285,5.171418553777621e-10,  ,  
0.3212969872830098,5.48923663182003e-10,  ,  
0.3213100086996326,5.824839654386035e-10,  ,  
0.3213248126081972,6.178590122355103e-10,  ,  
0.3213440528861681,6.587466166716534e-10,  ,  
0.321369456772806,7.040325859591759e-10,  ,  
0.32138890469802,7.320910938566731e-10,  ,  
0.3213923442625631,7.363827571208043e-10,  ,  
0.3213940334376541,7.38402613539209e-10,  ,  
0.3213974117878362,7.422000273016243e-10,  ,  
0.3213997812953767,7.446317613220447e-10,  ,  
0.3214021399142383,7.468315864287433e-10,  ,  
0.3214049291387381,7.490996229365032e-10,  ,  
0.321407448238691,7.508355025750098e-10,  ,  
0.3214099894802333,7.523168651571653e-10,  ,  
0.3214129555465345,7.537702867202463e-10,  ,  
0.3214167072999184,7.556918454526126e-10,  ,  
0.3214221414834283,7.574970513254653e-10,  ,  
0.3214316487331892,7.597882583891091e-10,  ,  
0.3214506140378212,7.622315646078575e-10,  ,  
0.3214755455641933,7.622866553464415e-10,  ,  
0.3215049602276465,7.588147010910665e-10,  ,  
0.3215393728314457,7.510421290864596e-10,  ,  
0.3215831677332373,7.372824302690621e-10,  ,  
0.3216406628875491,7.153643954910488e-10,  ,  
0.321718246671916,6.831035402025042e-10,  ,  
0.3217356747781697,6.75646780421416e-10,  ,  
0.3217705309906771,6.606904448318848e-10,  ,  
0.3217795659667183,6.569398859026784e-10,  ,  
0.3217896601873311,6.527565308381833e-10,  ,  
0.3218002451527033,6.481399671102581e-10,  ,  
0.3218078838149876,6.446648950374069e-10,  ,  
0.3218176871332947,6.399824821120675e-10,  ,  
0.321826265494554,6.356874711171191e-10,  ,  
0.3218347418749588,6.316322128176396e-10,  ,  
0.3218445660643599,6.265723877561586e-10,  ,  
0.3218563292390737,6.204211466926651e-10,  ,  
0.3218719200967165,6.125308617186912e-10,  ,  
0.3218956366057077,6.006184139296443e-10,  ,  
0.3219361119824914,5.819189706589333e-10,  ,  
0.3219985206882905,5.561131872358052e-10,  ,  
0.322079008612172,5.276378584080002e-10,  ,  
0.32218527026104,4.963686805345927e-10,  ,  
0.322323377435544,4.635033457287876e-10,  ,  
0.322512419375288,4.287576015042918e-10,  ,  
0.3227756979542167,3.939100280897719e-10,  ,  
0.3228853855933655,3.830515713966497e-10,  ,  
0.3230043818271277,3.730867832296014e-10,  ,  
0.3231068181274001,3.655843294073486e-10,  ,  
0.3231909966553979,3.602060050760848e-10,  ,  
0.3232855591872147,3.546019773144164e-10,  ,  
0.3234064986017281,3.483001069443974e-10,  ,  
0.3235630817706187,3.411798609036973e-10,  ,  
0.3236767219398249,3.368954271335542e-10,  ,  
0.3237748720604776,3.335346470738536e-10,  ,  
0.3238749938709102,3.303575341825837e-10,  ,  
0.323977377264197,3.271774134844063e-10,  ,  
0.32407851291732,3.220953300785567e-10,  ,  
0.3241281984541725,3.166762274288111e-10,  ,  
0.3241647235361865,3.085969588399887e-10,  ,  
0.3241998869395782,2.945095870225794e-10,  ,  
0.3242305633875637,2.763699023455241e-10,  ,  
0.3242758874751681,2.414706798258994e-10,  ,  
0.3243090005042915,2.123393539330502e-10,  ,  
0.3243432752504145,1.811061340603826e-10,  ,  
0.3243903543213766,1.39431200404629e-10,  ,  
0.3244497934647153,9.371258301918536e-11,  ,  
0.3245085699748572,5.961639981528916e-11,  ,  
0.3245557949248185,4.034994717787086e-11,  ,  
0.3245953275921022,2.891912408212301e-11,  ,  
0.3246343071754617,2.092611969189635e-11,  ,  
0.324657093657621,1.7422550335995e-11,  ,  
0.3246712531050813,1.559899385056458e-11,  ,  
0.3246816753778596,1.441222572769799e-11,  ,  
0.3246932095515758,1.323985549295973e-11,  ,  
0.3247025498974866,1.237989215297805e-11,  ,  
0.3247124369400328,1.154693451809046e-11,  ,  
0.3247222486944798,1.079445648682354e-11,  ,  
0.3247328594076813,1.005960028222583e-11,  ,  
0.3247486988317194,9.097754868988438e-12,  ,  
0.3247730941285457,7.885574562805649e-12,  ,  
0.324819899314562,6.249035205441886e-12,  ,  
0.3248793113547729,5.016749698304651e-12,  ,  
0.3249396150679167,4.310545247170136e-12,  ,  
0.3250078928141113,3.85818791443635e-12,  ,  
0.3250894128969534,3.559740416008877e-12,  ,  
0.3251699257366581,3.390623699298744e-12,  ,  
0.3252474816363321,3.292870446948408e-12,  ,  
0.325319075791359,3.242417458338889e-12,  ,  
0.3253932856646997,3.21870780420933e-12,  ,  
0.3254585335806789,3.214588862527794e-12,  ,  
0.3255257335064302,3.221361207460765e-12,  ,  
0.3256027054681414,3.239702003326777e-12,  ,  
0.325699399267771,3.278724788717956e-12,  ,  
0.3258486882518928,3.391142288224628e-12,  ,  
0.3260229227784205,3.698320134936197e-12,  ,  
0.3261610571083089,4.28023523416926e-12,  ,  
0.3263128068857994,5.85057001294463e-12,  ,  
0.3264070880116789,7.973291342859754e-12,  ,  
0.326551510357302,1.515335535056335e-11,  ,  
0.3266559116945177,2.581340249167938e-11,  ,  
0.3267336544677202,3.800264835838257e-11,  ,  
0.3268051599299818,5.219783786568529e-11,  ,  
0.3268765306457908,6.802836836598354e-11,  ,  
0.3269631819351801,8.722721284787617e-11,  ,  
0.3270687013179828,1.076366966300299e-10,  ,  
0.3271462035279971,1.1924693646316e-10,  ,  
0.3272213848651508,1.276400180344674e-10,  ,  
0.3272782468362787,1.323003692983824e-10,  ,  
0.3273242008989741,1.351606975091284e-10,  ,  
0.3273744784265469,1.375617226510045e-10,  ,  
0.3274168447277167,1.391041082615895e-10,  ,  
0.3274606576235659,1.403287824454155e-10,  ,  
0.3275077123935326,1.41321968046965e-10,  ,  
0.3275444830183387,1.419554964946733e-10,  ,  
0.3275812549401191,1.42472606545905e-10,  ,  
0.3276199449253079,1.429800963370488e-10,  ,  
0.3276662403240398,1.436594525502025e-10,  ,  
0.3277342422264196,1.451716402240205e-10,  ,  
0.3277864362659771,1.47141713620465e-10,  ,  
0.3278363978946269,1.498622507593727e-10,  ,  
0.3278889191441151,1.539337759306513e-10,  ,  
0.327948045362295,1.598858328232591e-10,  ,  
0.3280240605353578,1.693810990001732e-10,  ,  
0.3281310196683303,1.85813535496374e-10,  ,  
0.3282305170102994,2.052456594039455e-10,  ,  
0.3283463785349904,2.364602392745478e-10,  ,  
0.3284541682442346,2.828282973806415e-10,  ,  
0.3284981256342834,3.107458545872956e-10,  ,  
0.328555944289758,3.667481111295968e-10,  ,  
0.3285736288842876,3.90847673748842e-10,  ,  
0.3285951463277046,4.267130849182566e-10,  ,  
0.3286135098501488,4.631946692146272e-10,  ,  
0.3286267149877143,4.917175215916102e-10,  ,  
0.3286391449473213,5.188571848598484e-10,  ,  
0.3286532395281916,5.483821162085505e-10,  ,  
0.3286691919098909,5.790097604754437e-10,  ,  
0.3286905585486898,6.146666195620461e-10,  ,  
0.3287171918583153,6.507131446324562e-10,  ,  
0.3287374072304675,6.721615852876905e-10,  ,  
0.3287448077537188,6.787471461211673e-10,  ,  
0.3287479757089383,6.813582879266757e-10,  ,  
0.3287523754411814,6.847836933826507e-10,  ,  
0.3287550489792641,6.867053833005383e-10,  ,  
0.328757970365607,6.886071724241959e-10,  ,  
0.3287605566149395,6.900865887297723e-10,  ,  
0.3287638829114581,6.916491826525405e-10,  ,  
0.3287668672700764,6.92711509435054e-10,  ,  
0.3287696522361609,6.934357605907739e-10,  ,  
0.3287727690398748,6.939976280261046e-10,  ,  
0.3287765971632832,6.944204685615064e-10,  ,  
0.3287819960318776,6.947176521857974e-10,  ,  
0.3287915057346781,6.945574512481916e-10,  ,  
0.3288105251402793,6.928408313785862e-10,  ,  
0.3288368327051345,6.883344435149637e-10,  ,  
0.3288517510732792,6.848351687958621e-10,  ,  
0.3288669299058947,6.806260879317806e-10,  ,  
0.3288807287239526,6.764743841106247e-10,  ,  
0.3288992929886609,6.699757580897236e-10,  ,  
0.3289154455059083,6.637290675152066e-10,  ,  
0.3289307825135802,6.576654789939404e-10,  ,  
0.3289492888437556,6.498889000305752e-10,  ,  
0.3289729892961978,6.397999574548767e-10,  ,  
0.3290103550415884,6.235258586957e-10,  ,  
0.3290850865323696,5.925534430701232e-10,  ,  
0.3292005894252324,5.487523570749792e-10,  ,  
0.3293583659153623,4.983610456165667e-10,  ,  
0.3295521992889153,4.49924800041561e-10,  ,  
0.3297697878851079,4.098468043850035e-10,  ,  
0.3298924780714381,3.925619378714933e-10,  ,  
0.3300283745687455,3.769272309657046e-10,  ,  
0.3301321691512866,3.669278256550957e-10,  ,  
0.3302105715829631,3.601233085858322e-10,  ,  
0.3302849286506811,3.543268682512356e-10,  ,  
0.3303741147468674,3.478384594408345e-10,  ,  
0.3305256914365695,3.383544502156393e-10,  ,  
0.3306343836481423,3.323985368777779e-10,  ,  
0.3307250646475936,3.280831849190801e-10,  ,  
0.3308129874712131,3.24214755150772e-10,  ,  
0.3309002417778744,3.204329438002467e-10,  ,  
0.3309883233691668,3.153817075837252e-10,  ,  
0.3310316327514659,3.104068525846003e-10,  ,  
0.3310626237948384,3.034651204314556e-10,  ,  
0.3310930589884576,2.908696827200813e-10,  ,  
0.3311182030409219,2.752117977932692e-10,  ,  
0.3311562160830502,2.438898851197797e-10,  ,  
0.3311839185201805,2.174785466632543e-10,  ,  
0.3312108604662687,1.906327354702162e-10,  ,  
0.3312475998325276,1.543290053354879e-10,  ,  
0.3312961150482467,1.105424498054858e-10,  ,  
0.3313566784356988,6.765565366102856e-11,  ,  
0.3314080949231641,4.277652486068906e-11,  ,  
0.331449095311934,2.940712158103323e-11,  ,  
0.3314865810551619,2.099691854149762e-11,  ,  
0.3315261238896156,1.497753123171106e-11,  ,  
0.33153510816583,1.39200707260532e-11,  ,  
0.3315475874594953,1.261225886221569e-11,  ,  
0.3315604281204987,1.144320096025192e-11,  ,  
0.3315698298294345,1.067879077418183e-11,  ,  
0.3315800934612364,9.921585205183659e-12,  ,  
0.3315900139650698,9.261480809870849e-12,  ,  
0.3316009420534738,8.610862881104424e-12,  ,  
0.3316180001682271,7.734674108611366e-12,  ,  
0.3316452991625406,6.624558294631938e-12,  ,  
0.3316926531811306,5.319395399987983e-12,  ,  
0.3317542825015485,4.356965918831947e-12,  ,  
0.3318372575124546,3.734650740008699e-12,  ,  
0.3318797073387227,3.55580976741444e-12,  ,  
0.3319231063503278,3.414615689210826e-12,  ,  
0.3319611854549209,3.314525397911954e-12,  ,  
0.3319992698085316,3.239854440656893e-12,  ,  
0.3320437195338788,3.185869451748514e-12,  ,  
0.3320850587052938,3.160558372719312e-12,  ,  
0.332122706239135,3.149814115221138e-12,  ,  
0.3321636959729805,3.145051940292324e-12,  ,  
0.3322116795338221,3.144081707272021e-12,  ,  
0.3322725561920489,3.14656460693261e-12,  ,  
0.3323550661977112,3.153957158664041e-12,  ,  
0.3324735623753436,3.17084031040993e-12,  ,  
0.3326768367259769,3.220348501564807e-12,  ,  
0.3328830725251626,3.322972772024845e-12,  ,  
0.3330346410486373,3.48083979577011e-12,  ,  
0.3331668409821351,3.756520779878678e-12,  ,  
0.3332993936866815,4.325018288101954e-12,  ,  
0.3334523153810146,5.85464057242459e-12,  ,  
0.3336144189414279,1.013964752082245e-11,  ,  
0.3337326385555509,1.725774015575085e-11,  ,  
0.3338287394754138,2.739592398592922e-11,  ,  
0.3339090394255677,3.948968987017187e-11,  ,  
0.3339827488872186,5.30101379162577e-11,  ,  
0.3340611776877692,6.857952420420809e-11,  ,  
0.3341652751086716,8.84619523610491e-11,  ,  
0.3342680702054998,1.048480058572867e-10,  ,  
0.3343467203607753,1.143590695447886e-10,  ,  
0.3344310268841996,1.217931914670427e-10,  ,  
0.3344970219292698,1.258677611882458e-10,  ,  
0.3345534432050019,1.283642559560088e-10,  ,  
0.3346144041012146,1.302939278797626e-10,  ,  
0.3346659816614442,1.314441024130967e-10,  ,  
0.3347205922196624,1.323026623761824e-10,  ,  
0.3347757459509881,1.328985784887893e-10,  ,  
0.3348219200539012,1.332532675171696e-10,  ,  
0.3348691024352506,1.335423293024256e-10,  ,  
0.3349208480932245,1.338504708505164e-10,  ,  
0.3349848868343635,1.343916290593726e-10,  ,  
0.3350653785761373,1.354892490107284e-10,  ,  
0.335132316418646,1.36990682345397e-10,  ,  
0.3351980118575987,1.391984332254539e-10,  ,  
0.3352671867515646,1.422014367691534e-10,  ,  
0.3353479640384884,1.465002942740839e-10,  ,  
0.3354586696157931,1.526327551948856e-10,  ,  
0.3355951600347055,1.589517912821337e-10,  ,  
0.3357155774752462,1.628586813848457e-10,  ,  
0.3358508285346201,1.662574929413925e-10,  ,  
0.3359672469950012,1.693571712078963e-10,  ,  
0.3360890339845082,1.741166312964512e-10,  ,  
0.3362319583233666,1.828332252759495e-10,  ,  
0.3363911868108462,1.980904016621958e-10,  ,  
0.3365384033596779,2.196514087622561e-10,  ,  
0.3366663280745043,2.487266512483184e-10,  ,  
0.3367823459963308,2.951934522802053e-10,  ,  
0.3368068674200238,3.089899335691308e-10,  ,  
0.3368559102674099,3.458259169623532e-10,  ,  
0.3368774588566886,3.677661326745106e-10,  ,  
0.3369036138829556,4.019281663399925e-10,  ,  
0.3369189018136642,4.266241952443367e-10,  ,  
0.3369341739645939,4.546362287951277e-10,  ,  
0.3369479726633798,4.817515438890919e-10,  ,  
0.3369613973933377,5.083410471986246e-10,  ,  
0.3369763464158071,5.366451771885993e-10,  ,  
0.3369935141524341,5.662456034942441e-10,  ,  
0.3370170654632297,6.010591371352734e-10,  ,  
0.3370438276475456,6.326795136770122e-10,  ,  
0.3370645029873446,6.516663094663647e-10,  ,  
0.3370738230171743,6.587230784295946e-10,  ,  
0.3370772003699464,6.610498022670646e-10,  ,  
0.3370839550754905,6.652579914767899e-10,  ,  
0.3370867538735702,6.668213392674985e-10,  ,  
0.3370895882849025,6.681862926608322e-10,  ,  
0.3370926087654048,6.693934304450051e-10,  ,  
0.3370961029582457,6.704318876209513e-10,  ,  
0.3370991767845167,6.710396887908914e-10,  ,  
0.337102267309064,6.714020041385588e-10,  ,  
0.3371059207781387,6.715874871486657e-10,  ,  
0.3371106642646634,6.715534650397406e-10,  ,  
0.3371180276689466,6.711141658586984e-10,  ,  
0.3371327544775131,6.694194679979213e-10,  ,  
0.3371573572756268,6.650783723415817e-10,  ,  
0.337187578670319,6.57891957287379e-10,  ,  
0.3372231075526018,6.478538937404962e-10,  ,  
0.3372665628278659,6.337797433363281e-10,  ,  
0.3372944591653346,6.243716497902968e-10,  ,  
0.3373057259408103,6.20311331597034e-10,  ,  
0.3373282594917618,6.123941458933813e-10,  ,  
0.3373375806299405,6.090032634326372e-10,  ,  
0.3373467857759269,6.055372442892434e-10,  ,  
0.3373568474949089,6.015786853459504e-10,  ,  
0.3373673748518276,5.972326018194323e-10,  ,  
0.3373775565076707,5.930540602729193e-10,  ,  
0.3373880436222165,5.885084667164422e-10,  ,  
0.3374003020309491,5.830747030372521e-10,  ,  
0.3374158741606491,5.763199002895528e-10,  ,  
0.3374380550216217,5.66628876194363e-10,  ,  
0.3374757555680844,5.510671314932983e-10,  ,  
0.337542279176624,5.259417345076198e-10,  ,  
0.3376292323848959,4.975449468606162e-10,  ,  
0.3377454559970808,4.659719527955701e-10,  ,  
0.3378972690561989,4.329493521338921e-10,  ,  
0.3381133972719224,3.974651872228518e-10,  ,  
0.338211738146749,3.848198757903587e-10,  ,  
0.3383189063992413,3.7293818160336e-10,  ,  
0.3384065457049577,3.642781321449038e-10,  ,  
0.3384786580574365,3.579823631962575e-10,  ,  
0.3385549741851978,3.516864087978808e-10,  ,  
0.3386476567295073,3.447827695172936e-10,  ,  
0.3387389763720069,3.385814102242916e-10,  ,  
0.3388413812819117,3.323298706628874e-10,  ,  
0.338933114168276,3.274680621548456e-10,  ,  
0.3390172520008734,3.233626996954057e-10,  ,  
0.3391021428443567,3.193812433805543e-10,  ,  
0.339188125956959,3.147686358938818e-10,  ,  
0.3392392519238863,3.096486123550949e-10,  ,  
0.3392700739065381,3.035795669915013e-10,  ,  
0.3393016380158905,2.91457116593312e-10,  ,  
0.3393261889372369,2.766058304288263e-10,  ,  
0.339355531089806,2.530060981523724e-10,  ,  
0.3393820465446044,2.279408685474037e-10,  ,  
0.3394074019979172,2.022754786484737e-10,  ,  
0.3394385778085846,1.70268641144346e-10,  ,  
0.3394798075218451,1.299452661239686e-10,  ,  
0.3395346475524663,8.466568790866991e-11,  ,  
0.3395906175028695,5.159379956481134e-11,  ,  
0.3396355438899451,3.401861422092058e-11,  ,  
0.3396736668007045,2.394869810787957e-11,  ,  
0.3397113117790076,1.716800331505876e-11,  ,  
0.3397306988866303,1.458372461138326e-11,  ,  
0.3397439248622574,1.310279765974317e-11,  ,  
0.3397536719102363,1.214331687061265e-11,  ,  
0.3397638404497485,1.12484838768463e-11,  ,  
0.3397732051574263,1.050167307022477e-11,  ,  
0.3397864379173289,9.559580179602095e-12,  ,  
0.3397964611115374,8.926298820158835e-12,  ,  
0.3398072371764949,8.318071372600704e-12,  ,  
0.3398256892455154,7.425913083604261e-12,  ,  
0.3398533977634283,6.376811670384303e-12,  ,  
0.3399011730864042,5.15781872365178e-12,  ,  
0.3399644162873993,4.253757769548284e-12,  ,  
0.3400501379017821,3.676039427773121e-12,  ,  
0.3400925243859713,3.513948762428374e-12,  ,  
0.340134887413455,3.386559901698115e-12,  ,  
0.3401736034100317,3.293951470731053e-12,  ,  
0.3402156924719623,3.220756938610368e-12,  ,  
0.3402727966557828,3.159511518798283e-12,  ,  
0.340316742244667,3.132873474629692e-12,  ,  
0.340353161945362,3.120753330350875e-12,  ,  
0.3403921312016916,3.117974187007558e-12,  ,  
0.3404366473906061,3.122563129346743e-12,  ,  
0.3404812657850329,3.12942598770253e-12,  ,  
0.3405296029820045,3.136665215871552e-12,  ,  
0.3405897509200562,3.144841296450384e-12,  ,  
0.3406762020096694,3.156851820376071e-12,  ,  
0.3407986586423833,3.177962806475854e-12,  ,  
0.3409466532366277,3.214759333775964e-12,  ,  
0.3411089814613497,3.281259961024828e-12,  ,  
0.3412608042847164,3.395554167175242e-12,  ,  
0.3413975378282124,3.594078890450433e-12,  ,  
0.3415305884991468,3.979274224497035e-12,  ,  
0.3416748888060914,4.886776417815799e-12,  ,  
0.3418180757190533,6.991866762950403e-12,  ,  
0.3419272861363618,1.040380638744042e-11,  ,  
0.3420220539584726,1.578552585821041e-11,  ,  
0.3421175384059769,2.470736214766784e-11,  ,  
0.3421991379518421,3.574252721460026e-11,  ,  
0.34227508161348,4.857271885162647e-11,  ,  
0.3423546853901804,6.352265553589068e-11,  ,  
0.3424531940686978,8.188232748667988e-11,  ,  
0.3425615316391172,9.934475803246326e-11,  ,  
0.342645349367663,1.098274961853485e-10,  ,  
0.3427238492960933,1.170980286639736e-10,  ,  
0.3428091085741706,1.226386392069213e-10,  ,  
0.3428699955909535,1.253302523929037e-10,  ,  
0.3429405262021556,1.274669070128211e-10,  ,  
0.3430009716767942,1.286577639604959e-10,  ,  
0.3430570971205884,1.293589321506356e-10,  ,  
0.3431220709191732,1.297961933662886e-10,  ,  
0.3431738966529305,1.298882939132482e-10,  ,  
0.3432252776589809,1.297292644817248e-10,  ,  
0.3432809408627362,1.290965712396847e-10,  ,  
0.3433484699083436,1.270158070615394e-10,  ,  
0.3434118931420497,1.231469770391266e-10,  ,  
0.3434775953333716,1.172600619415424e-10,  ,  
0.3435540856759052,1.092733650972794e-10,  ,  
0.3436157900234881,1.028687841564056e-10,  ,  
0.3436779323878451,9.702120547072252e-11,  ,  
0.3437532458131812,9.10513936570801e-11,  ,  
0.3438395163213684,8.567965214209366e-11,  ,  
0.3439215531437143,8.180126839266455e-11,  ,  
0.3439691662502739,8.001059013720911e-11,  ,  
0.3440023079792133,7.893399691349457e-11,  ,  
0.3440394898351949,7.786046631496187e-11,  ,  
0.3440662947590987,7.715821751329079e-11,  ,  
0.3440956861488114,7.648653728872898e-11,  ,  
0.3441240549284038,7.587256404273126e-11,  ,  
0.3441529163821713,7.529512558999136e-11,  ,  
0.3441928302071976,7.456421221427849e-11,  ,  
0.3442726578572501,7.336724781829555e-11,  ,  
0.3444095048728235,7.167670047392125e-11,  ,  
0.3446152586372274,6.986909630883703e-11,  ,  
0.344857594731957,6.839797097457665e-11,  ,  
0.3451475145377995,6.75067196871498e-11,  ,  
0.3454929766427818,6.740307547087104e-11,  ,  
0.3459044003792628,6.830909799155126e-11,  ,  
0.3463887772261344,7.042793490693413e-11,  ,  
0.3469597640891696,7.354638252792996e-11,  ,  
0.3475607803769075,7.695518601418849e-11,  ,  
0.3481829972966426,8.01388212790169e-11,  ,  
0.3487082668287764,8.23900848317821e-11,  ,  
0.3492442187793524,8.430824279077719e-11,  ,  
0.3498679975621251,8.613977209649836e-11,  ,  
0.3504590255464635,8.767929159664313e-11,  ,  
0.3510975207548411,8.927697521961611e-11,  ,  
0.3516431586501749,9.075776784063973e-11,  ,  
0.3521579077116427,9.232680713630333e-11,  ,  
0.352765031184756,9.445983647457108e-11,  ,  
0.3535124095098547,9.734676199669531e-11,  ,  
0.3544026492667894,1.008663517101005e-10,  ,  
0.3551488633135498,1.03867602448617e-10,  ,  
0.3556831552230946,1.06072907232074e-10,  ,  
0.3562187401707855,1.083792661923049e-10,  ,  
0.3566704521996786,1.105080232221965e-10,  ,  
0.3570705410134865,1.125699234670294e-10,  ,  
0.3575173679850955,1.153969304842827e-10,  ,  
0.3579204563791176,1.189735736492069e-10,  ,  
0.358217771944941,1.229882754957892e-10,  ,  
0.3585506090939578,1.305643182406401e-10,  ,  
0.3588104384877956,1.408851250802094e-10,  ,  
0.359076266620209,1.60096851574339e-10,  ,  
0.3593261200402402,1.99366706280757e-10,  ,  
0.3594332447364773,2.304749347726508e-10,  ,  
0.3595585607791799,3.020615848561081e-10,  ,  
0.3595806129294979,3.21421804122637e-10,  ,  
0.3596214077463039,3.695668837844564e-10,  ,  
0.3596375392957299,3.95013384004323e-10,  ,  
0.3596569697444291,4.327174602800898e-10,  ,  
0.3596737148156265,4.719466878845676e-10,  ,  
0.3596858271316564,5.03421529633769e-10,  ,  
0.3596971361004275,5.337713930365989e-10,  ,  
0.3597096586936633,5.667913956379593e-10,  ,  
0.35972336243131,6.008853124579489e-10,  ,  
0.3597398859011637,6.382579436986473e-10,  ,  
0.3597657822522797,6.88368464704078e-10,  ,  
0.3597872147978707,7.221112853131725e-10,  ,  
0.3597914655564833,7.277696634908943e-10,  ,  
0.3597999670737085,7.386180212901839e-10,  ,  
0.3598015454149686,7.404572510593283e-10,  ,  
0.3598042459057999,7.434193895157851e-10,  ,  
0.359806731238869,7.459093366242963e-10,  ,  
0.3598095134884199,7.483745228845843e-10,  ,  
0.3598120365247054,7.502887671745224e-10,  ,  
0.3598144685801191,7.518573673900727e-10,  ,  
0.3598171668519022,7.533297115931146e-10,  ,  
0.3598204400674759,7.549111374868981e-10,  ,  
0.3598249304542323,7.565987308213917e-10,  ,  
0.3598321925485688,7.586824395789111e-10,  ,  
0.3598467167372419,7.613366904400894e-10,  ,  
0.3598686260762872,7.626926053226611e-10,  ,  
0.3598959786047536,7.610190695128044e-10,  ,  
0.3599282356079099,7.553436593194363e-10,  ,  
0.3599672052091598,7.445472780523401e-10,  ,  
0.3600168355287324,7.271065118395349e-10,  ,  
0.3600853561845759,6.994621023500003e-10,  ,  
0.3601596419151131,6.681924659294659e-10,  ,  
0.3601748835906973,6.617266387987881e-10,  ,  
0.3601825044284893,6.584898629106542e-10,  ,  
0.3601923523953288,6.542814788197521e-10,  ,  
0.3602030754719036,6.495904314393281e-10,  ,  
0.3602106464349456,6.461543847829746e-10,  ,  
0.3602193772935114,6.422914278444804e-10,  ,  
0.3602276489518915,6.382938829751306e-10,  ,  
0.3602359826511995,6.341026903661643e-10,  ,  
0.3602450375633256,6.294099564506828e-10,  ,  
0.3602555846533578,6.240902095343557e-10,  ,  
0.3602690276909688,6.171125711128648e-10,  ,  
0.3602876470054042,6.076897049137581e-10,  ,  
0.360317065437651,5.932366798107781e-10,  ,  
0.3603681119456649,5.707230953589129e-10,  ,  
0.3604374073671875,5.438587571707721e-10,  ,  
0.3605289527173573,5.139037000333881e-10,  ,  
0.3606478564161778,4.819227789116182e-10,  ,  
0.3608062661342665,4.481270028190919e-10,  ,  
0.3610398242703646,4.109704267236369e-10,  ,  
0.3611907699455698,3.930977082637201e-10,  ,  
0.3613499351199341,3.781241471826751e-10,  ,  
0.3614710345692493,3.686276582655298e-10,  ,  
0.3615613096414491,3.626438941005711e-10,  ,  
0.3616489773567204,3.572247186615597e-10,  ,  
0.3617494995937099,3.516836744595959e-10,  ,  
0.3618665018408501,3.459078784168418e-10,  ,  
0.3619923557212483,3.40405995442425e-10,  ,  
0.3620994255171273,3.363899069261629e-10,  ,  
0.3621992325917685,3.330163991209142e-10,  ,  
0.3622998222336,3.298363160671773e-10,  ,  
0.3624031122315878,3.265117417339308e-10,  ,  
0.3625044590684438,3.202639435612449e-10,  ,  
0.3625456862278644,3.147395702634686e-10,  ,  
0.3625902995564688,3.015406009430529e-10,  ,  
0.3626242815474454,2.842821328293114e-10,  ,  
0.3626589984195355,2.602054017393615e-10,  ,  
0.3626944739503318,2.308366835089594e-10,  ,  
0.362726467239033,2.021579864324897e-10,  ,  
0.3627673125675612,1.650323658384918e-10,  ,  
0.3628187451162442,1.212519285158533e-10,  ,  
0.3628808440703946,7.790195638557059e-11,  ,  
0.3629351681903267,5.049114075780023e-11,  ,  
0.3629785377267297,3.512139269026777e-11,  ,  
0.3630167452192134,2.547304214458295e-11,  ,  
0.3630556688468252,1.852469150328793e-11,  ,  
0.36306713265775,1.691404877260549e-11,  ,  
0.3630822034883408,1.505142711195399e-11,  ,  
0.3630913736137223,1.40507801304049e-11,  ,  
0.3631006887269808,1.312512779529396e-11,  ,  
0.363110626437716,1.222320801607237e-11,  ,  
0.3631237631690638,1.115209394682655e-11,  ,  
0.3631337503315667,1.042335377898302e-11,  ,  
0.3631448049987152,9.698223882266749e-12,  ,  
0.3631640832907833,8.610542199184672e-12,  ,  
0.3631947364675676,7.261895039705884e-12,  ,  
0.3632438724020684,5.8043637680036e-12,  ,  
0.3633036261906469,4.762650383307161e-12,  ,  
0.3633654953513235,4.152718329415876e-12,  ,  
0.3634407388301849,3.740554064737462e-12,  ,  
0.3635240751226724,3.490206664709117e-12,  ,  
0.3636021605445946,3.352243152785353e-12,  ,  
0.3636845439808936,3.26712614813125e-12,  ,  
0.3637496569793259,3.232080584787251e-12,  ,  
0.3638171722909246,3.216693124984371e-12,  ,  
0.3638822074495786,3.215820376752086e-12,  ,  
0.3639513526667351,3.225304993698997e-12,  ,  
0.3640333555007771,3.248000409562433e-12,  ,  
0.3641404114552875,3.298212408798993e-12,  ,  
0.3643384260160823,3.504198428233266e-12,  ,  
0.3644927767915434,3.911097461015115e-12,  ,  
0.3646305528080719,4.763867446521801e-12,  ,  
0.3648026354326804,7.658048900098812e-12,  ,  
0.3648927620404863,1.112403149674719e-11,  ,  
0.3650042609600274,1.925472308559757e-11,  ,  
0.36509436560641,3.056824816031025e-11,  ,  
0.3651668826811382,4.327927982545628e-11,  ,  
0.3652371709407102,5.802872709825214e-11,  ,  
0.3653129418315698,7.504521995246172e-11,  ,  
0.3654184660662379,9.746127698473743e-11,  ,  
0.3655100139149303,1.133999421703502e-10,  ,  
0.3655830518027909,1.230584924446486e-10,  ,  
0.3656310287135752,1.279264423544501e-10,  ,  
0.3656791011289953,1.318045773203485e-10,  ,  
0.3657261049306233,1.34786943992329e-10,  ,  
0.3657762947572133,1.372456170220103e-10,  ,  
0.3658185916159382,1.388342816280956e-10,  ,  
0.3658616218389656,1.400815086937308e-10,  ,  
0.3659129457236992,1.41197634045043e-10,  ,  
0.3659502971037432,1.418520157301315e-10,  ,  
0.3659872344197559,1.423750290621816e-10,  ,  
0.3660253581907024,1.428737210421844e-10,  ,  
0.3660711955687564,1.435360194388933e-10,  ,  
0.3661363398944236,1.449258118978735e-10,  ,  
0.3661885606083849,1.467947676295072e-10,  ,  
0.3662386036519226,1.494010502478048e-10,  ,  
0.3662907939189156,1.532995902782945e-10,  ,  
0.3663493264434791,1.590238898607064e-10,  ,  
0.3664228142879509,1.679863102379952e-10,  ,  
0.3665344634712875,1.848402737187882e-10,  ,  
0.3666343492309092,2.040982131296188e-10,  ,  
0.3667487049760393,2.342775973836208e-10,  ,  
0.3668591741763499,2.80609113948707e-10,  ,  
0.3669058640432695,3.09823538144317e-10,  ,  
0.3669473201275764,3.453909478551408e-10,  ,  
0.366970721432987,3.719561435266732e-10,  ,  
0.3669976680712252,4.119179458220848e-10,  ,  
0.3670118186673293,4.378447150475744e-10,  ,  
0.3670258356970847,4.666202586065148e-10,  ,  
0.3670387552092979,4.947226722019761e-10,  ,  
0.3670517317693311,5.22965559286447e-10,  ,  
0.3670661655608714,5.528677760517291e-10,  ,  
0.367082936512696,5.844505087317912e-10,  ,  
0.3671065151129191,6.224619859810971e-10,  ,  
0.3671314176071209,6.547137007312838e-10,  ,  
0.3671511259581061,6.748259668729432e-10,  ,  
0.3671552709941759,6.784208319069634e-10,  ,  
0.3671635610663157,6.849120721122023e-10,  ,  
0.3671652404398215,6.860983850834146e-10,  ,  
0.3671683887856429,6.881485539968976e-10,  ,  
0.3671712095143442,6.897555063671863e-10,  ,  
0.3671742360420287,6.914190269838342e-10,  ,  
0.3671771462661419,6.925230161894675e-10,  ,  
0.3671799136920457,6.933022125697286e-10,  ,  
0.3671829398010268,6.93903086491991e-10,  ,  
0.3671865931103543,6.943643645648499e-10,  ,  
0.3671915914678019,6.9467004533011e-10,  ,  
0.3671997441609529,6.946595699904073e-10,  ,  
0.3672160495472547,6.934940216282166e-10,  ,  
0.3672408692811774,6.897404190415291e-10,  ,  
0.3672563624637,6.863868683741838e-10,  ,  
0.3672728513544767,6.820524600971781e-10,  ,  
0.3672867803878507,6.777854333478524e-10,  ,  
0.3673030178501112,6.721615664739519e-10,  ,  
0.3673186422146614,6.666259424132748e-10,  ,  
0.3673336582810616,6.6065868831243e-10,  ,  
0.3673510049690886,6.533883953116802e-10,  ,  
0.367372137127949,6.445403423090459e-10,  ,  
0.3674024841148595,6.313591451440648e-10,  ,  
0.3674595581679716,6.072393864179863e-10,  ,  
0.3675595404506926,5.675126312940778e-10,  ,  
0.3677009279170395,5.187214657177603e-10,  ,  
0.3678790747585831,4.69156547958429e-10,  ,  
0.368086045388433,4.2566419432156e-10,  ,  
0.3683206626005348,3.90106726351197e-10,  ,  
0.3684079611142536,3.798836904544469e-10,  ,  
0.3685032845924541,3.700470840443227e-10,  ,  
0.3685867582527798,3.626537190893496e-10,  ,  
0.3686614145058082,3.56498952198004e-10,  ,  
0.3687443439137165,3.503684440964695e-10,  ,  
0.3688671101189417,3.421081120228579e-10,  ,  
0.3690009742177706,3.345100849954453e-10,  ,  
0.3690951973218529,3.297635164890027e-10,  ,  
0.3691834620675094,3.258285168335367e-10,  ,  
0.3692708169151416,3.221299511293151e-10,  ,  
0.3693585025297567,3.179458149917164e-10,  ,  
0.36944464550786,3.079205736557968e-10,  ,  
0.3694712598630612,3.013107313591394e-10,  ,  
0.3694990363572244,2.896231603934151e-10,  ,  
0.3695250188542271,2.732797650211232e-10,  ,  
0.3695617603555972,2.427486062012775e-10,  ,  
0.3695880600761087,2.176282815676248e-10,  ,  
0.3696141710827333,1.916121575777233e-10,  ,  
0.3696499081726589,1.562511575332622e-10,  ,  
0.3696979719719387,1.125959079430982e-10,  ,  
0.3697597250280056,6.84342023909717e-11,  ,  
0.3698118612215021,4.302922510429399e-11,  ,  
0.3698526862826149,2.963320745575645e-11,  ,  
0.369890634444315,2.106963063842421e-11,  ,  
0.3699295641382888,1.510319661237825e-11,  ,  
0.3699386514523491,1.402283758202962e-11,  ,  
0.3699568260804695,1.215730725871435e-11,  ,  
0.3699695776686376,1.105279721028463e-11,  ,  
0.3699801258861586,1.023888591958101e-11,  ,  
0.3699924407159529,9.392399540096494e-12,  ,  
0.370003358804647,8.72717491739485e-12,  ,  
0.3700160822566541,8.044313111669905e-12,  ,  
0.370039817565061,6.992608105256794e-12,  ,  
0.3700864902115383,5.558505558713749e-12,  ,  
0.3701436968039103,4.538362711100585e-12,  ,  
0.3702197844605937,3.85322628376209e-12,  ,  
0.3702658670659204,3.625074786072791e-12,  ,  
0.3703139411947762,3.454852448186205e-12,  ,  
0.3703535330741944,3.343334188815317e-12,  ,  
0.3703901366914644,3.263212583135634e-12,  ,  
0.3704322657546318,3.201849942822381e-12,  ,  
0.3704786813076062,3.165909917699874e-12,  ,  
0.3705167636576266,3.152302043705139e-12,  ,  
0.3705565607995246,3.146105310531652e-12,  ,  
0.3706022757910412,3.144150373775774e-12,  ,  
0.3706585249498373,3.145649499734396e-12,  ,  
0.370733143328857,3.151362753891512e-12,  ,  
0.3708389191097798,3.164702225830092e-12,  ,  
0.3710050316831472,3.19822366588908e-12,  ,  
0.3712083277286966,3.274150339351976e-12,  ,  
0.3713736916787845,3.399557973141648e-12,  ,  
0.3715104027258351,3.607278696494259e-12,  ,  
0.3716414374884342,4.007736840231883e-12,  ,  
0.3717817490871457,4.939028724301823e-12,  ,  
0.3719655508957303,8.263080374430492e-12,  ,  
0.3721024457184545,1.469656737841404e-11,  ,  
0.3722045604446224,2.396266901052736e-11,  ,  
0.3722895167463425,3.565649484071241e-11,  ,  
0.3723642442923961,4.876527418998392e-11,  ,  
0.372439641840035,6.357134353480995e-11,  ,  
0.3725310198260047,8.154146061921486e-11,  ,  
0.3726442214956914,1.009639287102402e-10,  ,  
0.3727268817090102,1.118760429491735e-10,  ,  
0.3728066051327615,1.196850285348274e-10,  ,  
0.3728802786056699,1.248099196055939e-10,  ,  
0.3729362985994538,1.275815027956779e-10,  ,  
0.3730020491259224,1.299049063941474e-10,  ,  
0.3730573695504658,1.312579829276654e-10,  ,  
0.3731090977208011,1.321462214408478e-10,  ,  
0.373170616432303,1.328696581760494e-10,  ,  
0.3732182094002355,1.332549283992622e-10,  ,  
0.3732648779934584,1.335491109598385e-10,  ,  
0.3733147627471777,1.338731291562809e-10,  ,  
0.3733769923776209,1.343476100235307e-10,  ,  
0.3734647586145549,1.355015206681825e-10,  ,  
0.3735322338102902,1.36991362793172e-10,  ,  
0.3735978696940948,1.391915743888478e-10,  ,  
0.3736663079725346,1.421599984356707e-10,  ,  
0.3737453027374386,1.463920067551208e-10,  ,  
0.3738523770991291,1.524715673323755e-10,  ,  
0.373990296986322,1.592531633901874e-10,  ,  
0.374110622647375,1.636084856987485e-10,  ,  
0.3742428612393727,1.674401888175503e-10,  ,  
0.374360704955653,1.710360229963916e-10,  ,  
0.3744819861481223,1.763034751876572e-10,  ,  
0.3746254122696936,1.858635750469954e-10,  ,  
0.3747813970055904,2.02118538115131e-10,  ,  
0.3749239951689449,2.248936539765352e-10,  ,  
0.3750485824028085,2.562840954317726e-10,  ,  
0.3751611491858026,3.086325849135295e-10,  ,  
0.3751829383006793,3.231164633965056e-10,  ,  
0.3752265165304328,3.616345056378801e-10,  ,  
0.3752455859931453,3.8428844355736e-10,  ,  
0.375268006095744,4.17468862198927e-10,  ,  
0.3752872550665432,4.51782469178205e-10,  ,  
0.3753011542762179,4.789658188576441e-10,  ,  
0.3753145418760764,5.055890847931019e-10,  ,  
0.3753291603980604,5.335666345270757e-10,  ,  
0.3753456296895158,5.62478069451006e-10,  ,  
0.3753674015209271,5.956611167093892e-10,  ,  
0.3753958976142274,6.305995907789873e-10,  ,  
0.375416968301734,6.505545085300801e-10,  ,  
0.3754279655960692,6.590600562375728e-10,  ,  
0.3754315002751729,6.615140422161553e-10,  ,  
0.3754385696333804,6.659237860494218e-10,  ,  
0.3754413621074374,6.674792293876445e-10,  ,  
0.3754441842689403,6.688283440066309e-10,  ,  
0.3754472436761178,6.700360198719689e-10,  ,  
0.3754507125932367,6.71049730419961e-10,  ,  
0.3754537548118804,6.716395462567658e-10,  ,  
0.3754568701601603,6.719972499077279e-10,  ,  
0.3754605706613061,6.721782214098792e-10,  ,  
0.3754654402438774,6.721360162574381e-10,  ,  
0.3754730857247159,6.716673753423308e-10,  ,  
0.3754883766863928,6.698751218811074e-10,  ,  
0.3755133881102115,6.653978866560168e-10,  ,  
0.3755438862662965,6.580645595362037e-10,  ,  
0.3755798066204294,6.478409475427203e-10,  ,  
0.3756238602319761,6.334884858349869e-10,  ,  
0.3756540212942339,6.232663436088667e-10,  ,  
0.3756655975801972,6.190736618275408e-10,  ,  
0.375688750152124,6.109152707869602e-10,  ,  
0.3756980211672635,6.075337918326897e-10,  ,  
0.3757071673718026,6.040813562550467e-10,  ,  
0.3757172377630155,6.001106452952278e-10,  ,  
0.3757276407332941,5.958087872890428e-10,  ,  
0.3757378163375636,5.916276831485703e-10,  ,  
0.3757482980062655,5.870813891538652e-10,  ,  
0.3757605574854314,5.816456479046283e-10,  ,  
0.375776168957521,5.748754894208006e-10,  ,  
0.3757984413246456,5.651531856106797e-10,  ,  
0.3758363625517808,5.495330437110435e-10,  ,  
0.3759028702476785,5.245008062222511e-10,  ,  
0.3759897842243189,4.962513961217418e-10,  ,  
0.3761058623730439,4.648974296007325e-10,  ,  
0.3762574783125349,4.321225194196807e-10,  ,  
0.3764733471327634,3.969009290049999e-10,  ,  
0.3765709221596741,3.844225896290288e-10,  ,  
0.3766769265755424,3.727181228767248e-10,  ,  
0.3767650801844926,3.640282184988673e-10,  ,  
0.3768355981149111,3.578827145428656e-10,  ,  
0.376912822528398,3.515162426825502e-10,  ,  
0.3770068471695946,3.445285326878716e-10,  ,  
0.3770967334339465,3.384396989586411e-10,  ,  
0.3771982073659146,3.322534943526194e-10,  ,  
0.3772898222285366,3.273999785188171e-10,  ,  
0.3773739302118901,3.232973897694377e-10,  ,  
0.3774588239667594,3.193129236219395e-10,  ,  
0.3775448036209885,3.146700734995821e-10,  ,  
0.3775952794145016,3.09569472208982e-10,  ,  
0.3776258853343009,3.035109511497454e-10,  ,  
0.3776572946159226,2.914231142845639e-10,  ,  
0.3776817924124718,2.76592260422955e-10,  ,  
0.3777112197892371,2.529055420962006e-10,  ,  
0.3777376911581308,2.278660438865438e-10,  ,  
0.3777630430948714,2.021950653953614e-10,  ,  
0.3777942151539852,1.701855085546985e-10,  ,  
0.3778354787933929,1.298293381171589e-10,  ,  
0.3778902977831671,8.458266846529504e-11,  ,  
0.3779462426112293,5.154547825448053e-11,  ,  
0.3779911517749072,3.398983650073761e-11,  ,  
0.3780292674719787,2.392972958524581e-11,  ,  
0.3780669080924626,1.715542983903045e-11,  ,  
0.3780862661064162,1.457685935073233e-11,  ,  
0.3780994842887304,1.309760089073128e-11,  ,  
0.3781092269569298,1.213902991093902e-11,  ,  
0.3781193857794877,1.124542355896547e-11,  ,  
0.3781287530027341,1.049868284714463e-11,  ,  
0.3781419539643538,9.559061998787109e-12,  ,  
0.3781519723900614,8.926111543048126e-12,  ,  
0.3781627529386677,8.317650094855974e-12,  ,  
0.3781811781278691,7.426726355128017e-12,  ,  
0.3782089111813561,6.376601309109436e-12,  ,  
0.3782566850573852,5.157704712553577e-12,  ,  
0.3783199171071527,4.253802089899722e-12,  ,  
0.3784056142769527,3.676159987134751e-12,  ,  
0.3784480046538073,3.514025886551643e-12,  ,  
0.3784903724681656,3.386612784749153e-12,  ,  
0.3785290904671289,3.294001088298853e-12,  ,  
0.3785711871737627,3.220817827216083e-12,  ,  
0.3786287353629448,3.159268147187086e-12,  ,  
0.3786729200819826,3.132634517867364e-12,  ,  
0.378709347315805,3.1205206323479e-12,  ,  
0.3787480917591841,3.117728743958504e-12,  ,  
0.3787926830777434,3.122348031793409e-12,  ,  
0.378837262728342,3.129264129292708e-12,  ,  
0.3788853620421828,3.136526472692879e-12,  ,  
0.3789451068692993,3.144690039831424e-12,  ,  
0.3790307738759154,3.156591136311607e-12,  ,  
0.3791524237897645,3.177464600235758e-12,  ,  
0.3792995775360797,3.213738401368859e-12,  ,  
0.3794617346620383,3.279359040482786e-12,  ,  
0.3796139002532051,3.39227364475064e-12,  ,  
0.3797508763849317,3.588150025742293e-12,  ,  
0.3798838925517511,3.96701542278313e-12,  ,  
0.3800277389023348,4.854409529402218e-12,  ,  
0.3801714856288491,6.926677012560737e-12,  ,  
0.3802811252247116,1.02944929794258e-11,  ,  
0.380375893018745,1.559680434152695e-11,  ,  
0.3804718698665031,2.446134865418728e-11,  ,  
0.3805537501565706,3.545259329269236e-11,  ,  
0.3806297381500693,4.823547972503369e-11,  ,  
0.3807091618277494,6.312690950102397e-11,  ,  
0.3808068127573237,8.135272959721411e-11,  ,  
0.3809154162027185,9.894974143955406e-11,  ,  
0.3809995761199281,1.095543761657138e-10,  ,  
0.3810779153518827,1.168784016039066e-10,  ,  
0.3811378042502045,1.209910761219246e-10,  ,  
0.3811973049792959,1.240211732871756e-10,  ,  
0.3812655805661091,1.264961592567905e-10,  ,  
0.3813294162861635,1.280550033462224e-10,  ,  
0.3813835608038148,1.289288028325841e-10,  ,  
0.3814459425550963,1.29543758816121e-10,  ,  
0.3815019389809698,1.297949127997981e-10,  ,  
0.3815524022762041,1.297830282588282e-10,  ,  
0.3816050022061099,1.294448327420442e-10,  ,  
0.3816652805045344,1.283035302169513e-10,  ,  
0.381734016075366,1.251480782484779e-10,  ,  
0.3817956598483283,1.204515023916403e-10,  ,  
0.3818663496658045,1.133817941581756e-10,  ,  
0.3819293087555044,1.066136477449647e-10,  ,  
0.38198902639225,1.005122618545293e-10,  ,  
0.3820564508463677,9.446708045536598e-11,  ,  
0.3821347495733329,8.872370237760044e-11,  ,  
0.382220384477402,8.38656606473591e-11,  ,  
0.3823009033669112,8.041240094768397e-11,  ,  
0.3823206128952752,7.969399020715309e-11,  ,  
0.3823600319520032,7.845520933443147e-11,  ,  
0.3823942812124771,7.749628189036022e-11,  ,  
0.3824198033165826,7.68429983759161e-11,  ,  
0.3824325643686353,7.654276811365534e-11,  ,  
0.3824572061484987,7.599364586513661e-11,  ,  
0.3824847564947672,7.542385513397917e-11,  ,  
0.3825268738704028,7.463635763055005e-11,  ,  
0.3825901909832264,7.361924314980337e-11,  ,  
0.3827087334300691,7.203710875043715e-11,  ,  
0.3828934091213728,7.022060126781231e-11,  ,  
0.3831230272233059,6.865106186282138e-11,  ,  
0.383394788984297,6.76229200363253e-11,  ,  
0.3837226450365595,6.722242509356955e-11,  ,  
0.38411050627616,6.779905922525065e-11,  ,  
0.3845700775139536,6.954456609995936e-11,  ,  
0.3851122309143254,7.238137325220204e-11,  ,  
0.38570825855324,7.580678253781412e-11,  ,  
0.3863808401236009,7.94064113964626e-11,  ,  
0.386917524053674,8.183383127531538e-11,  ,  
0.387441189373391,8.38043542174655e-11,  ,  
0.3880167405973403,8.556984344137745e-11,  ,  
0.3888794771871305,8.785321281234893e-11,  ,  
0.3895446395694708,8.951161276572073e-11,  ,  
0.3900956476699111,9.102036702236909e-11,  ,  
0.3906149171430419,9.262261533655397e-11,  ,  
0.3911757292852375,9.462260246646782e-11,  ,  
0.3920101696643185,9.782969757303471e-11,  ,  
0.3929071730563127,1.014109644380757e-10,  ,  
0.3938780545210459,1.053841366116012e-10,  ,  
0.3943256914897457,1.072814600675531e-10,  ,  
0.3947780490904592,1.092877177439902e-10,  ,  
0.3952121134012482,1.114101227731349e-10,  ,  
0.3956043945668405,1.13561979591889e-10,  ,  
0.3959378394598211,1.158074402167163e-10,  ,  
0.3962765009930858,1.18800843697283e-10,  ,  
0.3965668802911072,1.226785455604528e-10,  ,  
0.3969274840885786,1.308848182562607e-10,  ,  
0.3972769337168202,1.471667106124501e-10,  ,  
0.3975444321183934,1.7342583199827e-10,  ,  
0.3976960516330804,2.009824486971837e-10,  ,  
0.3978593229745038,2.615103513129154e-10,  ,  
0.39788809862011,2.779963157888914e-10,  ,  
0.3979456499113223,3.23123250643061e-10,  ,  
0.3979674035987081,3.464883667555441e-10,  ,  
0.3979972410623871,3.884017074055708e-10,  ,  
0.398012774251177,4.165552517527579e-10,  ,  
0.3980293681608393,4.526900648232109e-10,  ,  
0.3980432065384145,4.872235949589825e-10,  ,  
0.3980544559683349,5.171418553776389e-10,  ,  
0.3980663300149161,5.489236631818865e-10,  ,  
0.3980793514315389,5.824839654383641e-10,  ,  
0.3980941553401035,6.178590122353014e-10,  ,  
0.3981133956180744,6.587466166713731e-10,  ,  
0.3981387995047123,7.040325859588576e-10,  ,  
0.3981582474299263,7.320910938564992e-10,  ,  
0.3981616869944694,7.363827571207016e-10,  ,  
0.3981633761695604,7.38402613539115e-10,  ,  
0.3981667545197425,7.422000273015414e-10,  ,  
0.3981691240272831,7.44631761322017e-10,  ,  
0.3981714826461447,7.468315864287156e-10,  ,  
0.3981742718706445,7.490996229364837e-10,  ,  
0.3981767909705974,7.508355025749978e-10,  ,  
0.3981793322121397,7.523168651571506e-10,  ,  
0.3981822982784409,7.537702867202408e-10,  ,  
0.3981860500318248,7.556918454526136e-10,  ,  
0.3981914842153346,7.574970513254498e-10,  ,  
0.3982009914650955,7.597882583890895e-10,  ,  
0.3982199567697274,7.62231564607856e-10,  ,  
0.3982448882960997,7.622866553464583e-10,  ,  
0.3982743029595529,7.588147010910795e-10,  ,  
0.3983087155633521,7.510421290864781e-10,  ,  
0.3983525104651435,7.372824302691299e-10,  ,  
0.3984100056194554,7.153643954910988e-10,  ,  
0.3984875894038221,6.831035402026277e-10,  ,  
0.3985050175100758,6.756467804215421e-10,  ,  
0.3985398737225833,6.606904448320019e-10,  ,  
0.3985489086986245,6.569398859027736e-10,  ,  
0.3985590029192374,6.527565308382602e-10,  ,  
0.3985695878846097,6.481399671103103e-10,  ,  
0.3985772265468939,6.446648950374646e-10,  ,  
0.3985870298652012,6.399824821120767e-10,  ,  
0.3985956082264605,6.356874711171227e-10,  ,  
0.3986040846068652,6.316322128176383e-10,  ,  
0.3986139087962663,6.265723877561558e-10,  ,  
0.3986256719709802,6.20421146692633e-10,  ,  
0.3986412628286231,6.125308617186326e-10,  ,  
0.3986649793376144,6.00618413929525e-10,  ,  
0.3987054547143983,5.819189706587184e-10,  ,  
0.3987678634201983,5.561131872352897e-10,  ,  
0.3988483513440801,5.276378584074332e-10,  ,  
0.3989546129929487,4.963686805339535e-10,  ,  
0.3990927201674537,4.635033457280793e-10,  ,  
0.3992817621071988,4.287576015035907e-10,  ,  
0.3995450406861283,3.939100280892084e-10,  ,  
0.399654728325276,3.830515713962754e-10,  ,  
0.3997737245590367,3.730867832293843e-10,  ,  
0.3998761608593083,3.655843294072043e-10,  ,  
0.3999603393873061,3.602060050759491e-10,  ,  
0.4000549019191231,3.546019773142823e-10,  ,  
0.4001758413336388,3.483001069441767e-10,  ,  
0.400332424502525,3.411798609037008e-10,  ,  
0.4004460646717306,3.368954271335725e-10,  ,  
0.4005442147923836,3.3353464707386e-10,  ,  
0.4006443366028162,3.303575341825902e-10,  ,  
0.4007467199961032,3.271774134844067e-10,  ,  
0.4008478556492262,3.220953300785475e-10,  ,  
0.4008975411860787,3.166762274288014e-10,  ,  
0.4009340662680926,3.085969588399886e-10,  ,  
0.4009692296714844,2.945095870225775e-10,  ,  
0.4009999061194698,2.763699023454749e-10,  ,  
0.4010452302070741,2.414706798260268e-10,  ,  
0.4010783432361974,2.123393539331903e-10,  ,  
0.4011126179823205,1.811061340604739e-10,  ,  
0.4011596970532826,1.394312004047134e-10,  ,  
0.4012191361966213,9.371258301921815e-11,  ,  
0.4012779127067632,5.961639981531335e-11,  ,  
0.4013251376567245,4.034994717788877e-11,  ,  
0.4013646703240082,2.891912408213593e-11,  ,  
0.4014036499073677,2.092611969191528e-11,  ,  
0.4014264363895271,1.742255033599467e-11,  ,  
0.4014405958369874,1.559899385056492e-11,  ,  
0.4014510181097657,1.441222572769779e-11,  ,  
0.4014625522834819,1.32398554929595e-11,  ,  
0.4014718926293927,1.237989215297751e-11,  ,  
0.4014817796719389,1.154693451809065e-11,  ,  
0.4014915914263859,1.079445648682324e-11,  ,  
0.4015022021395874,1.005960028222565e-11,  ,  
0.4015180415636255,9.097754868988741e-12,  ,  
0.4015424368604517,7.885574562807883e-12,  ,  
0.4015892420464688,6.249035205423748e-12,  ,  
0.4016486540866793,5.016749698299386e-12,  ,  
0.401708957799823,4.310545247168326e-12,  ,  
0.4017772355460178,3.858187914434536e-12,  ,  
0.40185875562886,3.559740416007597e-12,  ,  
0.4019392684685647,3.390623699298053e-12,  ,  
0.4020168243682388,3.292870446947814e-12,  ,  
0.4020884185232655,3.242417458338583e-12,  ,  
0.402162628396606,3.218707804209487e-12,  ,  
0.4022278763125852,3.214588862527938e-12,  ,  
0.4022950762383365,3.221361207460917e-12,  ,  
0.4023720482000479,3.239702003326872e-12,  ,  
0.4024687419996776,3.278724788718298e-12,  ,  
0.4026180309837994,3.391142288225346e-12,  ,  
0.4027922655103262,3.698320134935055e-12,  ,  
0.4029303998402147,4.280235234167445e-12,  ,  
0.4030821496177052,5.850570012939444e-12,  ,  
0.4031764307435846,7.973291342847687e-12,  ,  
0.4033208530892078,1.515335535054839e-11,  ,  
0.4034252544264237,2.581340249165944e-11,  ,  
0.4035029971996262,3.800264835835784e-11,  ,  
0.4035745026618877,5.219783786565557e-11,  ,  
0.4036458733776968,6.802836836595516e-11,  ,  
0.403732524667086,8.722721284782546e-11,  ,  
0.4038380440498888,1.076366966300228e-10,  ,  
0.4039155462599031,1.192469364631543e-10,  ,  
0.4039907275970569,1.276400180344676e-10,  ,  
0.4040475895681848,1.323003692983838e-10,  ,  
0.4040935436308801,1.351606975091272e-10,  ,  
0.4041438211584528,1.375617226509991e-10,  ,  
0.4041861874596226,1.391041082615845e-10,  ,  
0.4042300003554719,1.403287824454122e-10,  ,  
0.4042770551254385,1.413219680469596e-10,  ,  
0.4043138257502447,1.419554964946721e-10,  ,  
0.4043505976720251,1.424726065459052e-10,  ,  
0.4043892876572139,1.429800963370491e-10,  ,  
0.4044355830559458,1.436594525502023e-10,  ,  
0.4045035849583262,1.451716402240334e-10,  ,  
0.4045557789978838,1.471417136204849e-10,  ,  
0.4046057406265336,1.498622507593989e-10,  ,  
0.4046582618760218,1.539337759306877e-10,  ,  
0.4047173880942018,1.598858328233053e-10,  ,  
0.4047934032672646,1.693810990002467e-10,  ,  
0.4049003624002369,1.858135354964177e-10,  ,  
0.404999859742206,2.052456594039981e-10,  ,  
0.4051157212668972,2.364602392746971e-10,  ,  
0.4052235109761413,2.828282973809031e-10,  ,  
0.4052674683661899,3.107458545874387e-10,  ,  
0.4053252870216643,3.667481111295141e-10,  ,  
0.405342971616194,3.908476737488211e-10,  ,  
0.405364489059611,4.267130849182298e-10,  ,  
0.4053828525820551,4.631946692145956e-10,  ,  
0.4053960577196207,4.917175215915754e-10,  ,  
0.4054084876792276,5.188571848598153e-10,  ,  
0.4054225822600979,5.483821162085162e-10,  ,  
0.4054385346417972,5.790097604754085e-10,  ,  
0.4054599012805961,6.146666195620216e-10,  ,  
0.4054865345902217,6.507131446324935e-10,  ,  
0.4055067499623738,6.721615852877169e-10,  ,  
0.4055141504856252,6.787471461212013e-10,  ,  
0.4055173184408447,6.813582879267125e-10,  ,  
0.4055217181730878,6.847836933826807e-10,  ,  
0.4055243917111705,6.867053833005689e-10,  ,  
0.4055273130975134,6.886071724242306e-10,  ,  
0.4055298993468459,6.900865887298008e-10,  ,  
0.4055332256433646,6.916491826525932e-10,  ,  
0.4055362100019829,6.927115094350903e-10,  ,  
0.4055389949680673,6.934357605908028e-10,  ,  
0.4055421117717812,6.939976280261331e-10,  ,  
0.4055459398951897,6.944204685615315e-10,  ,  
0.4055513387637841,6.947176521858183e-10,  ,  
0.4055608484665849,6.945574512481964e-10,  ,  
0.4055798678721865,6.92840831378516e-10,  ,  
0.4056061754370421,6.883344435147517e-10,  ,  
0.4056210938051867,6.84835168795629e-10,  ,  
0.4056362726378019,6.806260879315813e-10,  ,  
0.4056500714558599,6.764743841103783e-10,  ,  
0.4056686357205667,6.699757580899764e-10,  ,  
0.4056847882378141,6.637290675154899e-10,  ,  
0.4057001252454861,6.576654789941558e-10,  ,  
0.4057186315756615,6.498889000307917e-10,  ,  
0.4057423320281039,6.397999574550345e-10,  ,  
0.4057796977734946,6.235258586958067e-10,  ,  
0.405854429264276,5.92553443070142e-10,  ,  
0.4059699321571393,5.487523570748233e-10,  ,  
0.4061277086472689,4.983610456165131e-10,  ,  
0.406321542020822,4.499248000414897e-10,  ,  
0.4065391306170144,4.098468043849793e-10,  ,  
0.4066618208033446,3.925619378714753e-10,  ,  
0.4067977173006519,3.769272309656967e-10,  ,  
0.406901511883193,3.669278256550823e-10,  ,  
0.4069799143148695,3.601233085858217e-10,  ,  
0.4070542713825874,3.543268682512248e-10,  ,  
0.407143457478774,3.478384594408094e-10,  ,  
0.4072950341684718,3.383544502158676e-10,  ,  
0.4074037263800442,3.323985368779973e-10,  ,  
0.4074944073794959,3.28083184919269e-10,  ,  
0.4075823302031155,3.242147551509479e-10,  ,  
0.4076695845097768,3.204329438004342e-10,  ,  
0.4077576661010694,3.153817075840495e-10,  ,  
0.4078009754833703,3.104068525849225e-10,  ,  
0.4078319665267431,3.034651204319594e-10,  ,  
0.4078624017203628,2.908696827206583e-10,  ,  
0.4078875457728271,2.752117977940174e-10,  ,  
0.4079255588149529,2.438898851230128e-10,  ,  
0.4079532612520831,2.17478546666858e-10,  ,  
0.4079802031981711,1.906327354741166e-10,  ,  
0.4080169425644291,1.543290053401019e-10,  ,  
0.408065457780147,1.105424498104598e-10,  ,  
0.4081260211675993,6.765565366438216e-11,  ,  
0.4081774376550659,4.277652486247279e-11,  ,  
0.4082184380438364,2.940712158206567e-11,  ,  
0.4082559237870643,2.099691854222017e-11,  ,  
0.4082954666215172,1.497753123229481e-11,  ,  
0.4083044508977324,1.392007072649621e-11,  ,  
0.4083169301913987,1.261225886249801e-11,  ,  
0.4083297708524036,1.144320096037489e-11,  ,  
0.4083391725613392,1.067879077430323e-11,  ,  
0.4083494361931395,9.921585205405309e-12,  ,  
0.4083593566969728,9.261480810077615e-12,  ,  
0.4083702847853763,8.610862881317436e-12,  ,  
0.4083873429001277,7.73467410887703e-12,  ,  
0.408414641894436,6.624558295012031e-12,  ,  
0.4084619959130235,5.319395400273023e-12,  ,  
0.4085236252334373,4.35696591902617e-12,  ,  
0.4086066002443356,3.734650740131444e-12,  ,  
0.4086490500706071,3.555809767492213e-12,  ,  
0.4086924490822171,3.414615689258789e-12,  ,  
0.4087305281868114,3.314525397947297e-12,  ,  
0.4087686125404192,3.239854440685966e-12,  ,  
0.4088130622657614,3.185869451768955e-12,  ,  
0.4088544014371808,3.160558372727136e-12,  ,  
0.4088920489710218,3.149814115224797e-12,  ,  
0.408933038704865,3.145051940293503e-12,  ,  
0.4089810222657025,3.144081707271655e-12,  ,  
0.4090418989239203,3.146564606930498e-12,  ,  
0.4091244089295692,3.153957158658613e-12,  ,  
0.4092429051071784,3.170840310397508e-12,  ,  
0.4094461794577253,3.220348501511832e-12,  ,  
0.4096524152569028,3.32297277190209e-12,  ,  
0.4098039837804023,3.480839795559684e-12,  ,  
0.4099361837139063,3.756520779480761e-12,  ,  
0.4100687364184457,4.325018287221309e-12,  ,  
0.4102216581127425,5.854640569660143e-12,  ,  
0.4103837616731989,1.013964751511253e-11,  ,  
0.4105019812873606,1.725774014766456e-11,  ,  
0.4105980822072459,2.739592397606477e-11,  ,  
0.410678382157411,3.948968985917868e-11,  ,  
0.4107520916190631,5.301013790395192e-11,  ,  
0.4108305204196034,6.857952418955007e-11,  ,  
0.4109346178404585,8.846195233945675e-11,  ,  
0.4110374129373094,1.04848005843622e-10,  ,  
0.4111160630925931,1.143590695352993e-10,  ,  
0.4112003696159963,1.217931914588565e-10,  ,  
0.4112663646610941,1.258677611838068e-10,  ,  
0.411322785936816,1.283642559523776e-10,  ,  
0.411383746833044,1.302939278776508e-10,  ,  
0.4114353243932849,1.31444102411813e-10,  ,  
0.4114899349514859,1.323026623750794e-10,  ,  
0.4115450886828458,1.32898578488365e-10,  ,  
0.4115912627857618,1.332532675168865e-10,  ,  
0.4116384451671093,1.335423293021798e-10,  ,  
0.41169019082507,1.3385047085015e-10,  ,  
0.4117542295661932,1.343916290586414e-10,  ,  
0.4118347213080109,1.354892490101502e-10,  ,  
0.4119016591505243,1.369906823445845e-10,  ,  
0.4119673545894771,1.391984332242703e-10,  ,  
0.4120365294834376,1.422014367673707e-10,  ,  
0.4121173067703482,1.465002942712872e-10,  ,  
0.4122280123476202,1.526327551904298e-10,  ,  
0.4123645027665362,1.58951791278728e-10,  ,  
0.4124849202070767,1.628586813820344e-10,  ,  
0.412620171266424,1.662574929376764e-10,  ,  
0.4127365897268024,1.69357171203005e-10,  ,  
0.4128583767162909,1.741166312884068e-10,  ,  
0.4130013010551458,1.828332252633714e-10,  ,  
0.4131605295426056,1.980904016405474e-10,  ,  
0.4133077460914656,2.196514087344301e-10,  ,  
0.4134356708063087,2.487266512086181e-10,  ,  
0.413551688728152,2.951934522115242e-10,  ,  
0.4135762101518605,3.089899334973668e-10,  ,  
0.4136252529992775,3.45825916883172e-10,  ,  
0.4136468015885727,3.677661325949918e-10,  ,  
0.4136729566148648,4.019281662731259e-10,  ,  
0.4136882445455791,4.266241951768379e-10,  ,  
0.4137035166965169,4.546362287361001e-10,  ,  
0.4137173153953069,4.817515438356319e-10,  ,  
0.4137307401252621,5.083410471408824e-10,  ,  
0.4137456891477286,5.366451771292407e-10,  ,  
0.4137628568843483,5.662456034293924e-10,  ,  
0.4137864081951176,6.01059137046442e-10,  ,  
0.4138131703794555,6.326795136311848e-10,  ,  
0.413833845719261,6.516663094353368e-10,  ,  
0.4138431657491212,6.58723078423916e-10,  ,  
0.4138465431018963,6.61049802263659e-10,  ,  
0.4138532978074466,6.652579914771091e-10,  ,  
0.4138560966055262,6.668213392676947e-10,  ,  
0.4138589310168587,6.681862926609673e-10,  ,  
0.4138619514973614,6.693934304451007e-10,  ,  
0.413865445690202,6.70431887620703e-10,  ,  
0.4138685195164731,6.710396887904765e-10,  ,  
0.4138716100410206,6.714020041380244e-10,  ,  
0.4138752635100957,6.715874871480033e-10,  ,  
0.4138800069966212,6.715534650388984e-10,  ,  
0.4138873704009065,6.711141658574914e-10,  ,  
0.4139020972094771,6.694194679957518e-10,  ,  
0.4139267000075938,6.650783723381211e-10,  ,  
0.4139569214022886,6.578919572824395e-10,  ,  
0.4139924502845747,6.478538937339551e-10,  ,  
0.4140359055598437,6.337797433275437e-10,  ,  
0.4140638018972766,6.243716497936046e-10,  ,  
0.4140750686727505,6.203113316010688e-10,  ,  
0.4140976022236982,6.123941458988573e-10,  ,  
0.4141069233618769,6.090032634381895e-10,  ,  
0.4141161285078643,6.05537244294584e-10,  ,  
0.4141261902268447,6.015786853520793e-10,  ,  
0.4141367175837666,5.972326018244404e-10,  ,  
0.4141468992396079,5.930540602787667e-10,  ,  
0.4141573863541521,5.885084667230925e-10,  ,  
0.4141696447628825,5.830747030449456e-10,  ,  
0.4141852168925782,5.763199002990242e-10,  ,  
0.4142073977535431,5.666288762070011e-10,  ,  
0.4142450982999881,5.510671315123198e-10,  ,  
0.4143116219085147,5.259417345290964e-10,  ,  
0.4143985751167659,4.975449468851558e-10,  ,  
0.4145147987289296,4.659719528208888e-10,  ,  
0.4146666117880123,4.32949352160575e-10,  ,  
0.4148827400036689,3.974651872515967e-10,  ,  
0.4149810808785547,3.848198758082925e-10,  ,  
0.4150882491311079,3.729381816127146e-10,  ,  
0.4151758884368494,3.642781321510165e-10,  ,  
0.4152480007893328,3.579823632016909e-10,  ,  
0.415324316917083,3.516864088038461e-10,  ,  
0.4154169994613612,3.447827695249559e-10,  ,  
0.4155083191039045,3.385814102283886e-10,  ,  
0.415610724013842,3.323298706645989e-10,  ,  
0.4157024569002102,3.274680621562113e-10,  ,  
0.4157865947328078,3.233626996966511e-10,  ,  
0.4158714855762902,3.193812433818502e-10,  ,  
0.4159574686888916,3.147686358959571e-10,  ,  
0.4160085946558355,3.096486123567016e-10,  ,  
0.416039416638489,3.035795669940221e-10,  ,  
0.4160709807478449,2.91457116596111e-10,  ,  
0.4160955316691927,2.766058304318215e-10,  ,  
0.4161248738217574,2.53006098160158e-10,  ,  
0.4161513892765572,2.279408685546395e-10,  ,  
0.4161767447298695,2.022754786565667e-10,  ,  
0.4162079205405355,1.702686411537661e-10,  ,  
0.4162491502537923,1.299452661359414e-10,  ,  
0.4163039902844126,8.466568791851468e-11,  ,  
0.4163599602348183,5.159379957014392e-11,  ,  
0.4164048866218962,3.401861422378316e-11,  ,  
0.4164430095326563,2.39486981096764e-11,  ,  
0.4164806545109597,1.716800331623611e-11,  ,  
0.4165000416185876,1.458372461171683e-11,  ,  
0.4165132675942152,1.310279765998509e-11,  ,  
0.4165230146421946,1.214331687077883e-11,  ,  
0.4165331831817078,1.124848387691142e-11,  ,  
0.4165425478893854,1.050167307030027e-11,  ,  
0.4165557806492905,9.559580179502497e-12,  ,  
0.4165658038434994,8.926298820045552e-12,  ,  
0.4165765799084566,8.318071372514727e-12,  ,  
0.4165950319774794,7.425913083434076e-12,  ,  
0.4166227404953907,6.376811670308129e-12,  ,  
0.4166705158183671,5.15781872359832e-12,  ,  
0.4167337590193629,4.253757769512777e-12,  ,  
0.4168194806337479,3.676039427748452e-12,  ,  
0.4168618671179365,3.513948762411848e-12,  ,  
0.4169042301454193,3.386559901687146e-12,  ,  
0.4169429461419959,3.293951470722972e-12,  ,  
0.4169850352039278,3.220756938603104e-12,  ,  
0.4170421393877469,3.15951151879548e-12,  ,  
0.4170860849766301,3.132873474628413e-12,  ,  
0.4171225046773249,3.120753330350302e-12,  ,  
0.4171614739336551,3.117974187007877e-12,  ,  
0.4172059901225697,3.122563129347147e-12,  ,  
0.4172506085169961,3.129425987702969e-12,  ,  
0.4172989457139683,3.136665215871956e-12,  ,  
0.4173590936520209,3.144841296451001e-12,  ,  
0.4174455447416368,3.156851820377136e-12,  ,  
0.4175680013743516,3.177962806477434e-12,  ,  
0.4177159959685975,3.21475933377888e-12,  ,  
0.4178783241933196,3.281259961030111e-12,  ,  
0.4180301470166854,3.395554167184012e-12,  ,  
0.4181668805601807,3.594078890466505e-12,  ,  
0.4182999312311153,3.97927422453053e-12,  ,  
0.4184442315380613,4.886776417905416e-12,  ,  
0.4185874184510209,6.991866763113365e-12,  ,  
0.4186966288683276,1.040380638767907e-11,  ,  
0.4187913966904384,1.578552585861537e-11,  ,  
0.4188868811379415,2.470736214818217e-11,  ,  
0.4189684806838062,3.574252721520602e-11,  ,  
0.4190444243454439,4.857271885231828e-11,  ,  
0.4191240281221448,6.352265553670719e-11,  ,  
0.4192225368006641,8.188232748777694e-11,  ,  
0.4193308743710829,9.934475803325652e-11,  ,  
0.4194146920996281,1.098274961858979e-10,  ,  
0.4194931920280588,1.17098028664402e-10,  ,  
0.419578451306134,1.226386392071008e-10,  ,  
0.4196393383229163,1.253302523930094e-10,  ,  
0.4197098689341176,1.274669070128694e-10,  ,  
0.4197703144087553,1.286577639605152e-10,  ,  
0.4198264398525496,1.293589321506514e-10,  ,  
0.4198914136511334,1.297961933662947e-10,  ,  
0.4199432393848906,1.298882939132545e-10,  ,  
0.419994620390941,1.297292644817323e-10,  ,  
0.4200502835946964,1.290965712396915e-10,  ,  
0.4201178126403038,1.270158070615486e-10,  ,  
0.42018123587401,1.231469770391372e-10,  ,  
0.420246938065332,1.172600619415516e-10,  ,  
0.4203234284078655,1.092733650972938e-10,  ,  
0.4203851327554484,1.028687841564209e-10,  ,  
0.4204472751198054,9.702120547074037e-11,  ,  
0.4205225885451416,9.105139365709192e-11,  ,  
0.4206088590533287,8.567965214211683e-11,  ,  
0.4206908958756745,8.180126839268734e-11,  ,  
0.4207385089822343,8.001059013722134e-11,  ,  
0.4207716507111738,7.893399691350787e-11,  ,  
0.4208088325671555,7.786046631497359e-11,  ,  
0.4208356374910593,7.715821751330099e-11,  ,  
0.420865028880772,7.648653728873511e-11,  ,  
0.4208933976603644,7.587256404274096e-11,  ,  
0.4209222591141319,7.52951255900019e-11,  ,  
0.4209621729391582,7.456421221429096e-11,  ,  
0.4210420005892106,7.336724781830935e-11,  ,  
0.4211788476047856,7.167670047391807e-11,  ,  
0.4213846013691899,6.986909630883817e-11,  ,  
0.4216269374639202,6.839797097457644e-11,  ,  
0.4219168572697627,6.750671968715379e-11,  ,  
0.4222623193747455,6.740307547087829e-11,  ,  
0.4226737431112271,6.830909799156754e-11,  ,  
0.4231581199580992,7.042793490695922e-11,  ,  
0.4237291068211353,7.354638252795662e-11,  ,  
0.4243301231088722,7.695518601421198e-11,  ,  
0.4249523400286068,8.013882127903399e-11,  ,  
0.4254776095607392,8.239008483179137e-11,  ,  
0.4260135615113172,8.430824279079239e-11,  ,  
0.4266373402940916,8.613977209651543e-11,  ,  
0.4272283682784287,8.767929159665336e-11,  ,  
0.4278668634868065,8.927697521962779e-11,  ,  
0.4284125013821399,9.075776784065346e-11,  ,  
0.4289272504436077,9.232680713631685e-11,  ,  
0.4295343739167193,9.445983647457803e-11,  ,  
0.4302817522418252,9.73467619967348e-11,  ,  
0.431171991998764,1.008663517101579e-10,  ,  
0.4319182060455138,1.038676024486303e-10,  ,  
0.4324524979550599,1.060729072320901e-10,  ,  
0.4329880829027511,1.083792661923212e-10,  ,  
0.4334397949316439,1.105080232222172e-10,  ,  
0.4338398837454513,1.125699234670512e-10,  ,  
0.4342867107170607,1.153969304843127e-10,  ,  
0.4346897991110801,1.189735736492198e-10,  ,  
0.4349871146769026,1.229882754957909e-10,  ,  
0.4353199518259203,1.305643182406706e-10,  ,  
0.4355797812197572,1.408851250802164e-10,  ,  
0.4358456093521703,1.600968515743126e-10,  ,  
0.4360954627722016,1.993667062807134e-10,  ,  
0.4362025874684388,2.304749347726015e-10,  ,  
0.4363279035111414,3.020615848560365e-10,  ,  
0.4363499556614595,3.214218041226059e-10,  ,  
0.4363907504782655,3.695668837844912e-10,  ,  
0.4364068820276916,3.950133840043687e-10,  ,  
0.4364263124763907,4.327174602801412e-10,  ,  
0.4364430575475882,4.719466878846241e-10,  ,  
0.436455169863618,5.034215296338267e-10,  ,  
0.4364664788323891,5.337713930366528e-10,  ,  
0.4364790014256249,5.667913956380081e-10,  ,  
0.4364927051632716,6.00885312458002e-10,  ,  
0.4365092286331254,6.382579436988105e-10,  ,  
0.4365351249842414,6.883684647042326e-10,  ,  
0.4365565575298324,7.221112853133098e-10,  ,  
0.436560808288445,7.277696634910195e-10,  ,  
0.4365693098056702,7.386180212902907e-10,  ,  
0.4365708881469302,7.40457251059428e-10,  ,  
0.4365735886377616,7.43419389515881e-10,  ,  
0.4365760739708306,7.459093366243909e-10,  ,  
0.4365788562203816,7.483745228847184e-10,  ,  
0.4365813792566671,7.502887671746394e-10,  ,  
0.4365838113120808,7.518573673901787e-10,  ,  
0.436586509583864,7.533297115932078e-10,  ,  
0.4365897827994377,7.549111374870017e-10,  ,  
0.4365942731861941,7.565987308215042e-10,  ,  
0.4366015352805309,7.586824395790529e-10,  ,  
0.4366160594692044,7.61336690440239e-10,  ,  
0.43663796880825,7.626926053226967e-10,  ,  
0.4366653213367166,7.610190695126574e-10,  ,  
0.4366975783398732,7.553436593190603e-10,  ,  
0.4367365479411235,7.445472780516911e-10,  ,  
0.4367861782606968,7.271065118384901e-10,  ,  
0.4368546989165412,6.994621023484865e-10,  ,  
0.4369289846470781,6.681924659280694e-10,  ,  
0.4369442263226619,6.61726638797533e-10,  ,  
0.4369518471604539,6.584898629094566e-10,  ,  
0.436961695127292,6.542814788191157e-10,  ,  
0.4369724182038656,6.495904314392281e-10,  ,  
0.4369799891669073,6.461543847829993e-10,  ,  
0.4369887200254733,6.42291427844418e-10,  ,  
0.4369969916838531,6.382938829751618e-10,  ,  
0.4370053253831611,6.341026903662537e-10,  ,  
0.4370143802952871,6.294099564507731e-10,  ,  
0.4370249273853193,6.24090209534429e-10,  ,  
0.4370383704229304,6.171125711129056e-10,  ,  
0.437056989737366,6.076897049136905e-10,  ,  
0.4370864081696129,5.932366798106903e-10,  ,  
0.4371374546776268,5.707230953587886e-10,  ,  
0.4372067500991496,5.438587571706293e-10,  ,  
0.4372982954493194,5.139037000332753e-10,  ,  
0.4374171991481404,4.819227789113993e-10,  ,  
0.4375756088662296,4.481270028188215e-10,  ,  
0.4378091670023277,4.109704267234457e-10,  ,  
0.4379601126775326,3.930977082636073e-10,  ,  
0.4381192778518964,3.781241471826154e-10,  ,  
0.4382403773012112,3.686276582655048e-10,  ,  
0.438330652373411,3.626438941005505e-10,  ,  
0.4384183200886823,3.572247186615404e-10,  ,  
0.4385188423256717,3.516836744595928e-10,  ,  
0.4386358445728121,3.45907878416828e-10,  ,  
0.4387616984532102,3.404059954424211e-10,  ,  
0.4388687682490897,3.363899069261449e-10,  ,  
0.4389685753237307,3.330163991209082e-10,  ,  
0.4390691649655623,3.298363160671666e-10,  ,  
0.43917245496355,3.265117417339107e-10,  ,  
0.4392738018004063,3.202639435611421e-10,  ,  
0.4393150289598265,3.14739570263375e-10,  ,  
0.4393596422884305,3.015406009430491e-10,  ,  
0.4393936242794071,2.842821328293395e-10,  ,  
0.4394283411514972,2.602054017393498e-10,  ,  
0.4394638166822935,2.308366835090437e-10,  ,  
0.4394958099709946,2.021579864325839e-10,  ,  
0.4395366552995228,1.65032365838537e-10,  ,  
0.439588087848206,1.212519285158071e-10,  ,  
0.4396501868023563,7.79019563855733e-11,  ,  
0.4397045109222884,5.049114075780327e-11,  ,  
0.4397478804586915,3.51213926902706e-11,  ,  
0.4397860879511751,2.547304214458537e-11,  ,  
0.439825011578787,1.852469150329025e-11,  ,  
0.4398364753897118,1.691404877260741e-11,  ,  
0.4398515462203025,1.505142711195614e-11,  ,  
0.4398607163456841,1.405078013040646e-11,  ,  
0.4398700314589425,1.31251277952971e-11,  ,  
0.4398799691696777,1.222320801607475e-11,  ,  
0.4398931059010255,1.115209394682782e-11,  ,  
0.4399030930635284,1.042335377898475e-11,  ,  
0.4399141477306769,9.698223882267817e-12,  ,  
0.439933426022745,8.610542199185903e-12,  ,  
0.4399640791995293,7.261895039707085e-12,  ,  
0.4400132151340301,5.804363768005912e-12,  ,  
0.4400729689226084,4.762650383310524e-12,  ,  
0.4401348380832851,4.152718329416726e-12,  ,  
0.4402100815621466,3.740554064737854e-12,  ,  
0.4402934178546341,3.490206664709216e-12,  ,  
0.4403715032765563,3.352243152785599e-12,  ,  
0.4404538867128553,3.267126148131435e-12,  ,  
0.4405189997112876,3.232080584787337e-12,  ,  
0.4405865150228863,3.216693124984418e-12,  ,  
0.4406515501815403,3.215820376752159e-12,  ,  
0.4407206953986968,3.225304993699036e-12,  ,  
0.4408026982327388,3.2480004095625e-12,  ,  
0.4409097541872492,3.298212408799016e-12,  ,  
0.4411077687480431,3.504198428231952e-12,  ,  
0.4412621195235041,3.911097461011409e-12,  ,  
0.4413998955400327,4.763867446514492e-12,  ,  
0.441571978164641,7.658048900072074e-12,  ,  
0.4416621047724469,1.11240314966969e-11,  ,  
0.4417736036919883,1.925472308553231e-11,  ,  
0.4418637083383711,3.056824816024179e-11,  ,  
0.4419362254130994,4.327927982538165e-11,  ,  
0.4420065136726715,5.802872709817741e-11,  ,  
0.4420822845635309,7.50452199523479e-11,  ,  
0.4421878087981987,9.746127698459337e-11,  ,  
0.4422793566468915,1.133999421702922e-10,  ,  
0.4423523945347521,1.230584924446173e-10,  ,  
0.4424003714455365,1.279264423544316e-10,  ,  
0.4424484438609566,1.318045773203417e-10,  ,  
0.4424954476625846,1.347869439923237e-10,  ,  
0.4425456374891747,1.372456170220101e-10,  ,  
0.4425879343478996,1.38834281628102e-10,  ,  
0.4426309645709269,1.400815086937371e-10,  ,  
0.4426822884556608,1.411976340450547e-10,  ,  
0.4427196398357048,1.418520157301405e-10,  ,  
0.4427565771517175,1.423750290621919e-10,  ,  
0.4427947009226639,1.428737210421943e-10,  ,  
0.4428405383007178,1.435360194389026e-10,  ,  
0.4429056826263852,1.449258118978887e-10,  ,  
0.4429579033403465,1.467947676295257e-10,  ,  
0.4430079463838841,1.494010502478263e-10,  ,  
0.4430601366508772,1.532995902783203e-10,  ,  
0.4431186691754406,1.590238898607371e-10,  ,  
0.4431921570199127,1.679863102380573e-10,  ,  
0.4433038062032492,1.848402737188539e-10,  ,  
0.4434036919628708,2.040982131297062e-10,  ,  
0.4435180477080007,2.342775973837069e-10,  ,  
0.4436285169083112,2.806091139488028e-10,  ,  
0.4436752067752307,3.098235381443657e-10,  ,  
0.4437166628595376,3.453909478551565e-10,  ,  
0.4437400641649482,3.719561435266907e-10,  ,  
0.4437670108031864,4.119179458221085e-10,  ,  
0.4437811613992905,4.378447150476034e-10,  ,  
0.4437951784290459,4.666202586065519e-10,  ,  
0.443808097941259,4.947226722020187e-10,  ,  
0.4438210745012923,5.229655592864921e-10,  ,  
0.4438355082928326,5.528677760518884e-10,  ,  
0.4438522792446573,5.844505087319344e-10,  ,  
0.4438758578448803,6.224619859812292e-10,  ,  
0.443900760339082,6.54713700731334e-10,  ,  
0.4439204686900672,6.748259668729892e-10,  ,  
0.4439246137261371,6.784208319070067e-10,  ,  
0.4439329037982769,6.849120721122447e-10,  ,  
0.4439345831717826,6.860983850834553e-10,  ,  
0.4439377315176041,6.88148553996933e-10,  ,  
0.4439405522463054,6.897555063672255e-10,  ,  
0.4439435787739899,6.914190269838645e-10,  ,  
0.4439464889981031,6.925230161894951e-10,  ,  
0.4439492564240068,6.933022125697505e-10,  ,  
0.443952282532988,6.939030864920102e-10,  ,  
0.4439559358423155,6.943643645648682e-10,  ,  
0.4439609341997631,6.946700453301263e-10,  ,  
0.4439690868929141,6.946595699904183e-10,  ,  
0.443985392279216,6.934940216282145e-10,  ,  
0.4440102120131387,6.897404190415289e-10,  ,  
0.4440257051956613,6.863868683741839e-10,  ,  
0.444042194086438,6.820524600971686e-10,  ,  
0.444056123119812,6.777854333478401e-10,  ,  
0.4440723605820724,6.72161566473939e-10,  ,  
0.4440879849466227,6.666259424132679e-10,  ,  
0.4441030010130229,6.6065868831242e-10,  ,  
0.4441203477010499,6.533883953116629e-10,  ,  
0.4441414798599104,6.445403423089961e-10,  ,  
0.4441718268468209,6.31359145143989e-10,  ,  
0.4442289008999337,6.072393864176103e-10,  ,  
0.4443288831826563,5.675126312931327e-10,  ,  
0.4444702706490032,5.18721465716963e-10,  ,  
0.4446484174905472,4.691565479577182e-10,  ,  
0.4448553881203972,4.256641943210241e-10,  ,  
0.4450900053324993,3.901067263507808e-10,  ,  
0.4451773038462169,3.79883690454215e-10,  ,  
0.4452726273244159,3.700470840442659e-10,  ,  
0.4453561009847415,3.626537190893149e-10,  ,  
0.44543075723777,3.564989521979617e-10,  ,  
0.4455136866456788,3.503684440964087e-10,  ,  
0.4456364528509041,3.421081120227992e-10,  ,  
0.4457703169497325,3.34510084995426e-10,  ,  
0.4458645400538147,3.297635164889837e-10,  ,  
0.4459528047994713,3.258285168335163e-10,  ,  
0.4460401596471035,3.221299511292908e-10,  ,  
0.4461278452617185,3.179458149916834e-10,  ,  
0.4462139882398219,3.079205736556591e-10,  ,  
0.446240602595023,3.013107313589705e-10,  ,  
0.4462683790891861,2.896231603932146e-10,  ,  
0.4462943615861888,2.732797650208657e-10,  ,  
0.4463311030875594,2.427486062005028e-10,  ,  
0.4463574028080708,2.176282815667934e-10,  ,  
0.4463835138146955,1.916121575768214e-10,  ,  
0.4464192509046213,1.562511575322331e-10,  ,  
0.4464673147039013,1.125959079419786e-10,  ,  
0.4465290677599685,6.843420239005627e-11,  ,  
0.4465812039534646,4.302922510381778e-11,  ,  
0.4466220290145773,2.963320745547482e-11,  ,  
0.4466599771762774,2.106963063821884e-11,  ,  
0.4466989068702515,1.510319661221385e-11,  ,  
0.4467079941843116,1.402283758189919e-11,  ,  
0.4467261688124317,1.215730725863843e-11,  ,  
0.4467389204005994,1.105279721024508e-11,  ,  
0.4467494686181206,1.02388859195298e-11,  ,  
0.4467617834479143,9.392399540089736e-12,  ,  
0.4467727015366085,8.727174917386318e-12,  ,  
0.4467854249886157,8.044313111656502e-12,  ,  
0.446809160297023,6.992608105231817e-12,  ,  
0.4468558329434991,5.558505558726011e-12,  ,  
0.4469130395358713,4.538362711106075e-12,  ,  
0.4469891271925547,3.853226283764309e-12,  ,  
0.4470352097978815,3.625074786073914e-12,  ,  
0.4470832839267374,3.454852448186726e-12,  ,  
0.4471228758061557,3.343334188815465e-12,  ,  
0.4471594794234257,3.263212583135677e-12,  ,  
0.4472016084865931,3.201849942822499e-12,  ,  
0.4472480240395676,3.165909917699859e-12,  ,  
0.447286106389588,3.152302043705113e-12,  ,  
0.447325903531486,3.146105310531718e-12,  ,  
0.4473716185230026,3.144150373775871e-12,  ,  
0.4474278676817988,3.145649499734466e-12,  ,  
0.4475024860608184,3.151362753891676e-12,  ,  
0.4476082618417411,3.164702225830083e-12,  ,  
0.4477743744151081,3.198223665888922e-12,  ,  
0.4479776704606576,3.274150339351906e-12,  ,  
0.4481430344107455,3.39955797314132e-12,  ,  
0.4482797454577962,3.607278696493931e-12,  ,  
0.4484107802203953,4.007736840231223e-12,  ,  
0.4485510918191066,4.939028724299066e-12,  ,  
0.448734893627691,8.263080374414373e-12,  ,  
0.4488717884504154,1.469656737838996e-11,  ,  
0.4489739031765834,2.396266901050608e-11,  ,  
0.4490588594783035,3.56564948406822e-11,  ,  
0.4491335870243571,4.876527418994878e-11,  ,  
0.449208984571996,6.357134353477468e-11,  ,  
0.4493003625579656,8.154146061917124e-11,  ,  
0.4494135642276524,1.009639287102187e-10,  ,  
0.4494962244409713,1.118760429491649e-10,  ,  
0.4495759478647226,1.196850285348191e-10,  ,  
0.449649621337631,1.248099196055939e-10,  ,  
0.4497056413314149,1.275815027956794e-10,  ,  
0.4497713918578837,1.299049063941497e-10,  ,  
0.449826712282427,1.312579829276695e-10,  ,  
0.4498784404527623,1.321462214408513e-10,  ,  
0.4499399591642643,1.328696581760548e-10,  ,  
0.4499875521321968,1.332549283992678e-10,  ,  
0.4500342207254196,1.335491109598448e-10,  ,  
0.450084105479139,1.338731291562903e-10,  ,  
0.4501463351095822,1.343476100235431e-10,  ,  
0.4502341013465161,1.355015206681978e-10,  ,  
0.4503015765422513,1.36991362793189e-10,  ,  
0.4503672124260559,1.391915743888671e-10,  ,  
0.4504356507044957,1.421599984356951e-10,  ,  
0.4505146454693998,1.463920067551622e-10,  ,  
0.4506217198310904,1.524715673324498e-10,  ,  
0.4507596397182826,1.592531633902884e-10,  ,  
0.4508799653793355,1.636084856989206e-10,  ,  
0.4510122039713328,1.674401888178174e-10,  ,  
0.4511300476876136,1.710360229967726e-10,  ,  
0.4512513288800828,1.763034751881743e-10,  ,  
0.451394755001654,1.858635750476991e-10,  ,  
0.4515507397375511,2.021185381162094e-10,  ,  
0.4516933379009044,2.248936539779415e-10,  ,  
0.4518179251347672,2.562840954338316e-10,  ,  
0.4519304919177605,3.086325849174353e-10,  ,  
0.4519522810326365,3.231164634006151e-10,  ,  
0.4519958592623885,3.616345056424655e-10,  ,  
0.4520149287251003,3.842884435620284e-10,  ,  
0.4520373488276979,4.174688622029752e-10,  ,  
0.4520565977984962,4.517824691812128e-10,  ,  
0.4520704970081706,4.789658188602568e-10,  ,  
0.4520838846080292,5.055890847958062e-10,  ,  
0.4520985031300133,5.335666345298444e-10,  ,  
0.452114972421469,5.624780694540566e-10,  ,  
0.4521367442528812,5.956611167132142e-10,  ,  
0.4521652403461801,6.305995907803852e-10,  ,  
0.4521863110336863,6.505545085309292e-10,  ,  
0.4521973083280207,6.590600562377182e-10,  ,  
0.4522008430071243,6.61514042216229e-10,  ,  
0.4522079123653316,6.659237860493817e-10,  ,  
0.4522107048393886,6.674792293876214e-10,  ,  
0.4522135270008916,6.68828344006656e-10,  ,  
0.452216586408069,6.700360198719931e-10,  ,  
0.4522200553251879,6.71049730420018e-10,  ,  
0.4522230975438316,6.716395462568376e-10,  ,  
0.4522262128921115,6.719972499078121e-10,  ,  
0.4522299133932572,6.72178221409967e-10,  ,  
0.4522347829758284,6.721360162575457e-10,  ,  
0.4522424284566667,6.71667375342479e-10,  ,  
0.4522577194183432,6.698751218813635e-10,  ,  
0.4522827308421617,6.653978866563795e-10,  ,  
0.4523132289982468,6.580645595366306e-10,  ,  
0.4523491493523792,6.478409475433397e-10,  ,  
0.4523932029639254,6.334884858358189e-10,  ,  
0.4524233640261868,6.232663436084569e-10,  ,  
0.4524349403121504,6.190736618270337e-10,  ,  
0.4524580928840776,6.10915270786277e-10,  ,  
0.4524673638992171,6.075337918319835e-10,  ,  
0.4524765101037561,6.040813562543473e-10,  ,  
0.4524865804949691,6.001106452944416e-10,  ,  
0.4524969834652475,5.958087872883551e-10,  ,  
0.4525071590695173,5.916276831477845e-10,  ,  
0.4525176407382194,5.870813891529761e-10,  ,  
0.4525299002173855,5.816456479036438e-10,  ,  
0.4525455116894755,5.748754894196492e-10,  ,  
0.452567784056601,5.651531856091737e-10,  ,  
0.4526057052837383,5.49533043708783e-10,  ,  
0.4526722129796381,5.245008062194872e-10,  ,  
0.4527591269562811,4.962513961186129e-10,  ,  
0.452875205105009,4.648974295974478e-10,  ,  
0.4530268210445048,4.321225194162003e-10,  ,  
0.4532426898647412,3.969009290013617e-10,  ,  
0.4533402648916434,3.844225896268856e-10,  ,  
0.4534462693075034,3.727181228756966e-10,  ,  
0.4535344229164504,3.640282184982362e-10,  ,  
0.4536049408468686,3.57882714542289e-10,  ,  
0.4536821652603567,3.515162426819171e-10,  ,  
0.4537761899015571,3.445285326870177e-10,  ,  
0.4538660761659041,3.384396989581761e-10,  ,  
0.4539675500978685,3.322534943524161e-10,  ,  
0.4540591649604902,3.273999785186479e-10,  ,  
0.4541432729438437,3.232973897692785e-10,  ,  
0.454228166698713,3.193129236217736e-10,  ,  
0.4543141463529422,3.146700734993264e-10,  ,  
0.4543646221464533,3.095694722087878e-10,  ,  
0.4543952280662525,3.035109511494512e-10,  ,  
0.4544266373478738,2.91423114284239e-10,  ,  
0.4544511351444228,2.765922604226201e-10,  ,  
0.4544805625211886,2.529055420953322e-10,  ,  
0.4545070338900822,2.278660438857389e-10,  ,  
0.4545323858268228,2.021950653944673e-10,  ,  
0.4545635578859368,1.7018550855364e-10,  ,  
0.4546048215253448,1.298293381159377e-10,  ,  
0.4546596405151193,8.458266846415419e-11,  ,  
0.4547155853431812,5.154547825380233e-11,  ,  
0.4547604945068588,3.398983650037134e-11,  ,  
0.4547986102039303,2.392972958501882e-11,  ,  
0.4548362508244141,1.71554298388846e-11,  ,  
0.454855608838367,1.457685935069378e-11,  ,  
0.4548688270206812,1.309760089070399e-11,  ,  
0.4548785696888806,1.213902991091874e-11,  ,  
0.4548887285114383,1.12454235589562e-11,  ,  
0.4548980957346848,1.049868284713191e-11,  ,  
0.4549112966963041,9.559061998799146e-12,  ,  
0.4549213151220117,8.926111543061859e-12,  ,  
0.4549320956706181,8.317650094864293e-12,  ,  
0.4549505208598191,7.426726355147806e-12,  ,  
0.4549782539133065,6.376601309115081e-12,  ,  
0.4550260277893355,5.157704712557925e-12,  ,  
0.4550892598391031,4.253802089900926e-12,  ,  
0.4551749570089026,3.676159987137362e-12,  ,  
0.4552173473857573,3.514025886553315e-12,  ,  
0.4552597152001158,3.386612784750186e-12,  ,  
0.455298433199079,3.294001088299523e-12,  ,  
0.4553405299057127,3.220817827216816e-12,  ,  
0.4553980780948952,3.159268147187153e-12,  ,  
0.4554422628139331,3.132634517867294e-12,  ,  
0.4554786900477556,3.120520632347921e-12,  ,  
0.4555174344911347,3.117728743958468e-12,  ,  
0.455562025809694,3.122348031793401e-12,  ,  
0.4556066054602925,3.129264129292632e-12,  ,  
0.4556547047741333,3.136526472692846e-12,  ,  
0.4557144496012496,3.144690039831189e-12,  ,  
0.4558001166078656,3.156591136311502e-12,  ,  
0.4559217665217142,3.17746460023558e-12,  ,  
0.456068920268029,3.213738401368516e-12,  ,  
0.4562310773939877,3.279359040482063e-12,  ,  
0.4563832429851546,3.39227364474959e-12,  ,  
0.4565202191168813,3.588150025740152e-12,  ,  
0.4566532352837008,3.967015422778569e-12,  ,  
0.4567970816342842,4.854409529389977e-12,  ,  
0.4569408283607998,6.926677012559496e-12,  ,  
0.4570504679566625,1.02944929794347e-11,  ,  
0.4571452357506958,1.559680434152916e-11,  ,  
0.4572412125984539,2.446134865419135e-11,  ,  
0.4573230928885214,3.545259329268912e-11,  ,  
0.4573990808820201,4.823547972503039e-11,  ,  
0.4574785045597001,6.312690950102163e-11,  ,  
0.4575761554892743,8.135272959718996e-11,  ,  
0.4576847589346688,9.894974143948626e-11,  ,  
0.4577689188518785,1.095543761656657e-10,  ,  
0.457847258083833,1.168784016038687e-10,  ,  
0.4579071469821549,1.209910761218991e-10,  ,  
0.4579666477112463,1.240211732871612e-10,  ,  
0.4580349232980593,1.264961592567734e-10,  ,  
0.4580987590181137,1.280550033462117e-10,  ,  
0.458152903535765,1.289288028325731e-10,  ,  
0.4582152852870463,1.295437588161109e-10,  ,  
0.45827128171292,1.297949127997901e-10,  ,  
0.4583217450081542,1.297830282588213e-10,  ,  
0.45837434493806,1.29444832742039e-10,  ,  
0.4584346232364842,1.28303530216958e-10,  ,  
0.4585033588073158,1.251480782484998e-10,  ,  
0.458565002580278,1.204515023916831e-10,  ,  
0.4586356923977539,1.133817941582491e-10,  ,  
0.4586986514874539,1.066136477450242e-10,  ,  
0.4587583691241994,1.005122618545857e-10,  ,  
0.458825793578317,9.446708045541727e-11,  ,  
0.4589040923052821,8.87237023776426e-11,  ,  
0.458989727209351,8.386566064738582e-11,  ,  
0.4590702460988602,8.041240094769292e-11,  ,  
0.4590899556272243,7.969399020715521e-11,  ,  
0.4591293746839525,7.84552093344223e-11,  ,  
0.4591636239444267,7.749628189034219e-11,  ,  
0.4591891460485321,7.684299837589889e-11,  ,  
0.4592019071005848,7.654276811363997e-11,  ,  
0.4592265488804482,7.599364586512048e-11,  ,  
0.4592540992267167,7.542385513396258e-11,  ,  
0.459296216602352,7.463635763053825e-11,  ,  
0.4593595337151749,7.36192431497988e-11,  ,  
0.459478076162019,7.203710875040833e-11,  ,  
0.4596627518533209,7.022060126780114e-11,  ,  
0.4598923699552532,6.865106186281187e-11,  ,  
0.4601641317162439,6.762292003631009e-11,  ,  
0.4604919877685056,6.722242509354779e-11,  ,  
0.4608798490081057,6.779905922522137e-11,  ,  
0.4613394202458985,6.954456609992766e-11,  ,  
0.4618815736462701,7.238137325216813e-11,  ,  
0.4624776012851826,7.580678253777122e-11,  ,  
0.4631501828555445,7.940641139642878e-11,  ,  
0.4636868667856187,8.183383127528988e-11,  ,  
0.464210532105335,8.380435421744339e-11,  ,  
0.4647860833292846,8.556984344135992e-11,  ,  
0.4656488199190609,8.785321281229624e-11,  ,  
0.4663139823014008,8.951161276566588e-11,  ,  
0.4668649904018424,9.102036702231304e-11,  ,  
0.4673842598749729,9.262261533649038e-11,  ,  
0.4679450720171665,9.462260246638565e-11,  ,  
0.4687795123962492,9.782969757295456e-11,  ,  
0.4696765157882393,1.014109644379807e-10,  ,  
0.470647397252964,1.053841366114692e-10,  ,  
0.4710950342216682,1.072814600674359e-10,  ,  
0.4715473918223874,1.092877177438906e-10,  ,  
0.4719814561331772,1.114101227730284e-10,  ,  
0.4723737372987686,1.135619795917566e-10,  ,  
0.472707182191752,1.158074402165727e-10,  ,  
0.4730458437250241,1.188008436971554e-10,  ,  
0.4733362230230466,1.226785455602805e-10,  ,  
0.4736968268205079,1.308848182556076e-10,  ,  
0.4740462764487599,1.471667106117775e-10,  ,  
0.4743137748503338,1.734258319969457e-10,  ,  
0.4744653943650246,2.009824486958302e-10,  ,  
0.4746286657064506,2.61510351311373e-10,  ,  
0.474657441352057,2.7799631578722e-10,  ,  
0.4747149926432699,3.231232506409928e-10,  ,  
0.474736746330656,3.46488366753477e-10,  ,  
0.4747665837943357,3.88401707403822e-10,  ,  
0.4747821169831258,4.165552517509943e-10,  ,  
0.4747987108927884,4.526900648217627e-10,  ,  
0.4748125492703638,4.872235949579484e-10,  ,  
0.4748237987002842,5.171418553765629e-10,  ,  
0.4748356727468653,5.489236631805302e-10,  ,  
0.4748486941634881,5.824839654370748e-10,  ,  
0.4748634980720526,6.178590122338658e-10,  ,  
0.4748827383500231,6.587466166694547e-10,  ,  
0.4749081422366616,7.040325859581994e-10,  ,  
0.4749275901618757,7.320910938561084e-10,  ,  
0.4749310297264189,7.363827571203931e-10,  ,  
0.47493271890151,7.384026135389441e-10,  ,  
0.4749360972516923,7.422000273016163e-10,  ,  
0.4749384667592328,7.446317613220869e-10,  ,  
0.4749408253780945,7.468315864287696e-10,  ,  
0.4749436146025943,7.490996229365636e-10,  ,  
0.4749461337025473,7.508355025750968e-10,  ,  
0.4749486749440897,7.523168651572603e-10,  ,  
0.4749516410103909,7.537702867203543e-10,  ,  
0.4749553927637749,7.556918454527467e-10,  ,  
0.4749608269472849,7.57497051325595e-10,  ,  
0.4749703341970462,7.597882583892723e-10,  ,  
0.4749892995016787,7.622315646079523e-10,  ,  
0.4750142310280511,7.622866553463345e-10,  ,  
0.4750436456915046,7.588147010907107e-10,  ,  
0.4750780582953044,7.510421290857521e-10,  ,  
0.4751218531970964,7.372824302680073e-10,  ,  
0.4751793483514096,7.153643954892994e-10,  ,  
0.475256932135776,6.831035402008676e-10,  ,  
0.4752743602420295,6.756467804198439e-10,  ,  
0.4753092164545366,6.606904448304611e-10,  ,  
0.4753182514305771,6.569398859015751e-10,  ,  
0.4753283456511898,6.527565308371243e-10,  ,  
0.4753389306165609,6.481399671096261e-10,  ,  
0.4753465692788451,6.446648950367848e-10,  ,  
0.4753563725971501,6.399824821124781e-10,  ,  
0.4753649509584092,6.356874711176271e-10,  ,  
0.4753734273388141,6.316322128180518e-10,  ,  
0.4753832515282151,6.265723877566274e-10,  ,  
0.4753950147029289,6.20421146693132e-10,  ,  
0.4754106055605715,6.125308617192403e-10,  ,  
0.4754343220695619,6.006184139305535e-10,  ,  
0.4754747974463426,5.819189706611174e-10,  ,  
0.4755372061521405,5.561131872381539e-10,  ,  
0.4756176940760204,5.276378584104412e-10,  ,  
0.4757239557248862,4.963686805371979e-10,  ,  
0.4758620628993878,4.63503345731376e-10,  ,  
0.476051104839125,4.287576015073069e-10,  ,  
0.4763143834180509,3.939100280921516e-10,  ,  
0.4764240710572049,3.83051571398215e-10,  ,  
0.4765430672909728,3.730867832304825e-10,  ,  
0.476645503591248,3.655843294079338e-10,  ,  
0.476729682119246,3.602060050766159e-10,  ,  
0.47682424465106,3.546019773150581e-10,  ,  
0.4769451840655718,3.483001069450521e-10,  ,  
0.4771017672344803,3.411798609034831e-10,  ,  
0.4772154074036896,3.368954271332571e-10,  ,  
0.4773135575243415,3.335346470736058e-10,  ,  
0.4774136793347739,3.30357534182358e-10,  ,  
0.4775160627280607,3.271774134841616e-10,  ,  
0.477617198381183,3.220953300780373e-10,  ,  
0.4776668839180322,3.166762274283128e-10,  ,  
0.4777034090000459,3.085969588391832e-10,  ,  
0.4777385724034369,2.94509587021593e-10,  ,  
0.4777692488514225,2.763699023440775e-10,  ,  
0.4778145729390214,2.414706798288332e-10,  ,  
0.477847685968144,2.123393539368021e-10,  ,  
0.4778819607142674,1.811061340638275e-10,  ,  
0.4779290397852295,1.394312004079378e-10,  ,  
0.4779884789285688,9.371258302139025e-11,  ,  
0.4780472554387113,5.961639981656112e-11,  ,  
0.478094480388673,4.034994717861504e-11,  ,  
0.478134013055957,2.891912408260165e-11,  ,  
0.4781729926393161,2.092611969228689e-11,  ,  
0.4781957791214779,1.742255033596609e-11,  ,  
0.4782099385689381,1.559899385056693e-11,  ,  
0.4782203608417165,1.441222572767525e-11,  ,  
0.478231895015433,1.323985549292334e-11,  ,  
0.4782412353613437,1.23798921529441e-11,  ,  
0.4782511224038901,1.154693451804579e-11,  ,  
0.4782609341583371,1.079445648678269e-11,  ,  
0.4782715448715387,1.005960028218141e-11,  ,  
0.4782873842955771,9.097754868935916e-12,  ,  
0.478311779592404,7.885574562734438e-12,  ,  
0.4783585847784212,6.249035205372446e-12,  ,  
0.4784179968186327,5.0167496982569e-12,  ,  
0.4784783005317766,4.310545247141772e-12,  ,  
0.478546578277972,3.858187914416021e-12,  ,  
0.4786280983608144,3.559740415997011e-12,  ,  
0.4787086112005187,3.390623699292258e-12,  ,  
0.4787861671001929,3.292870446944208e-12,  ,  
0.4788577612552175,3.242417458337693e-12,  ,  
0.4789319711285568,3.218707804209278e-12,  ,  
0.4789972190445358,3.214588862527955e-12,  ,  
0.4790644189702872,3.221361207460806e-12,  ,  
0.4791413909319987,3.239702003326955e-12,  ,  
0.4792380847316289,3.278724788718467e-12,  ,  
0.479387373715752,3.391142288227019e-12,  ,  
0.4795616082422785,3.698320134938701e-12,  ,  
0.4796997425721668,4.280235234173983e-12,  ,  
0.4798514923496577,5.850570012963725e-12,  ,  
0.4799457734755354,7.973291342840819e-12,  ,  
0.4800901958211579,1.515335535048087e-11,  ,  
0.4801945971583739,2.581340249155649e-11,  ,  
0.4802723399315764,3.800264835822619e-11,  ,  
0.480343845393838,5.219783786551158e-11,  ,  
0.480415216109647,6.802836836578764e-11,  ,  
0.4805018673990359,8.722721284760508e-11,  ,  
0.4806073867818392,1.076366966299179e-10,  ,  
0.4806848889918536,1.192469364630899e-10,  ,  
0.4807600703290073,1.276400180344059e-10,  ,  
0.4808169323001354,1.32300369298349e-10,  ,  
0.4808628863628307,1.351606975090938e-10,  ,  
0.4809131638904036,1.375617226509795e-10,  ,  
0.4809555301915734,1.391041082615658e-10,  ,  
0.4809993430874226,1.403287824453922e-10,  ,  
0.4810463978573895,1.413219680469478e-10,  ,  
0.4810831684821956,1.419554964946609e-10,  ,  
0.481119940403976,1.424726065458927e-10,  ,  
0.4811586303891648,1.429800963370361e-10,  ,  
0.4812049257878966,1.436594525501889e-10,  ,  
0.481272927690277,1.451716402240172e-10,  ,  
0.4813251217298345,1.47141713620465e-10,  ,  
0.4813750833584844,1.498622507593794e-10,  ,  
0.4814276046079726,1.539337759306674e-10,  ,  
0.4814867308261525,1.598858328232765e-10,  ,  
0.4815627459992152,1.693810990001925e-10,  ,  
0.4816697051321877,1.858135354963776e-10,  ,  
0.4817692024741568,2.052456594039571e-10,  ,  
0.4818850639988479,2.364602392745763e-10,  ,  
0.481992853708092,2.828282973806458e-10,  ,  
0.4820368110981408,3.107458545873023e-10,  ,  
0.4820946297536154,3.667481111295246e-10,  ,  
0.4821123143481451,3.908476737488394e-10,  ,  
0.4821338317915621,4.2671308491825e-10,  ,  
0.4821521953140062,4.631946692146108e-10,  ,  
0.4821654004515717,4.917175215915976e-10,  ,  
0.4821778304111787,5.188571848598312e-10,  ,  
0.482191924992049,5.4838211620853e-10,  ,  
0.4822078773737483,5.790097604754143e-10,  ,  
0.4822292440125473,6.146666195621931e-10,  ,  
0.4822558773221728,6.507131446325647e-10,  ,  
0.482276092694325,6.721615852877797e-10,  ,  
0.4822834932175763,6.787471461212101e-10,  ,  
0.4822866611727958,6.813582879267216e-10,  ,  
0.4822910609050388,6.847836933826465e-10,  ,  
0.4822937344431215,6.867053833005445e-10,  ,  
0.4822966558294644,6.886071724242034e-10,  ,  
0.4822992420787969,6.900865887297792e-10,  ,  
0.4823025683753155,6.916491826525495e-10,  ,  
0.4823055527339338,6.927115094350585e-10,  ,  
0.4823083377000183,6.934357605907826e-10,  ,  
0.4823114545037322,6.939976280261181e-10,  ,  
0.4823152826271406,6.944204685615212e-10,  ,  
0.482320681495735,6.947176521858087e-10,  ,  
0.4823301911985355,6.945574512482044e-10,  ,  
0.4823492106041367,6.928408313786046e-10,  ,  
0.4823755181689921,6.883344435149379e-10,  ,  
0.4823904365371368,6.848351687958308e-10,  ,  
0.4824056153697523,6.806260879317419e-10,  ,  
0.4824194141878103,6.764743841105867e-10,  ,  
0.4824379784525185,6.699757580896773e-10,  ,  
0.4824541309697659,6.63729067515159e-10,  ,  
0.4824694679774378,6.5766547899389e-10,  ,  
0.4824879743076132,6.498889000305191e-10,  ,  
0.4825116747600555,6.397999574547942e-10,  ,  
0.4825490405054461,6.235258586956076e-10,  ,  
0.4826237719962273,5.925534430700335e-10,  ,  
0.4827392748890886,5.487523570754227e-10,  ,  
0.482897051379218,4.983610456170846e-10,  ,  
0.4830908847527708,4.49924800041996e-10,  ,  
0.4833084733489631,4.098468043853686e-10,  ,  
0.4834311635352943,3.92561937871677e-10,  ,  
0.4835670600326025,3.769272309657605e-10,  ,  
0.4836708546151439,3.669278256551022e-10,  ,  
0.4837492570468204,3.601233085858362e-10,  ,  
0.4838236141145384,3.543268682512474e-10,  ,  
0.4839128002107251,3.478384594408179e-10,  ,  
0.4840643769004221,3.383544502159144e-10,  ,  
0.4841730691119947,3.323985368780246e-10,  ,  
0.4842637501114463,3.280831849192928e-10,  ,  
0.4843516729350658,3.242147551509705e-10,  ,  
0.4844389272417272,3.204329438004555e-10,  ,  
0.4845270088330196,3.153817075841306e-10,  ,  
0.484570318215321,3.104068525849836e-10,  ,  
0.4846013092586938,3.034651204320696e-10,  ,  
0.4846317444523137,2.908696827207984e-10,  ,  
0.4846568885047779,2.752117977942042e-10,  ,  
0.4846949015469031,2.438898851238058e-10,  ,  
0.4847226039840333,2.174785466677622e-10,  ,  
0.4847495459301213,1.90632735475039e-10,  ,  
0.484786285296379,1.543290053412045e-10,  ,  
0.4848348005120966,1.105424498117248e-10,  ,  
0.484895363899549,6.765565366520635e-11,  ,  
0.4849467803870159,4.277652486289055e-11,  ,  
0.4849877807757866,2.940712158230806e-11,  ,  
0.4850252665190145,2.099691854239836e-11,  ,  
0.4850648093534671,1.497753123244005e-11,  ,  
0.4850737936296824,1.392007072660971e-11,  ,  
0.485086272923349,1.261225886256987e-11,  ,  
0.4850991135843543,1.144320096040394e-11,  ,  
0.48510851529329,1.067879077432938e-11,  ,  
0.4851187789250899,9.921585205456541e-12,  ,  
0.4851286994289231,9.261480810123922e-12,  ,  
0.4851396275173265,8.610862881365114e-12,  ,  
0.4851566856320776,7.734674108934416e-12,  ,  
0.4851839846263846,6.624558295099915e-12,  ,  
0.4852313386449719,5.319395400329812e-12,  ,  
0.485292967965385,4.356965919064458e-12,  ,  
0.4853759429762816,3.734650740156367e-12,  ,  
0.4854183928025537,3.555809767507909e-12,  ,  
0.4854617918141647,3.414615689268593e-12,  ,  
0.4854998709187593,3.314525397954412e-12,  ,  
0.4855379552723665,3.239854440691922e-12,  ,  
0.4855824049977074,3.185869451773056e-12,  ,  
0.4856237441691278,3.160558372728795e-12,  ,  
0.4856613917029687,3.149814115225539e-12,  ,  
0.4857023814368114,3.14505194029369e-12,  ,  
0.485750364997648,3.144081707271626e-12,  ,  
0.4858112416558638,3.146564606929797e-12,  ,  
0.4858937516615098,3.153957158657399e-12,  ,  
0.4860122478391139,3.170840310394878e-12,  ,  
0.4862155221896431,3.220348501500534e-12,  ,  
0.4864217579888192,3.32297277187637e-12,  ,  
0.486573326512324,3.480839795515546e-12,  ,  
0.4867055264458293,3.756520779397071e-12,  ,  
0.4868380791503672,4.325018287036399e-12,  ,  
0.4869910008446564,5.854640569079359e-12,  ,  
0.4871531044051225,1.013964751394202e-11,  ,  
0.4872713240192923,1.725774014601755e-11,  ,  
0.4873674249391822,2.7395923974062e-11,  ,  
0.4874477248893496,3.948968985695756e-11,  ,  
0.487521434351002,5.301013790145853e-11,  ,  
0.4875998631515402,6.857952418658413e-11,  ,  
0.487703960572386,8.846195233513345e-11,  ,  
0.4878067556692414,1.048480058408879e-10,  ,  
0.4878854058245268,1.143590695334034e-10,  ,  
0.4879697123479259,1.217931914572287e-10,  ,  
0.4880357073930292,1.258677611829279e-10,  ,  
0.4880921286687492,1.28364255951658e-10,  ,  
0.4881530895649802,1.302939278772313e-10,  ,  
0.4882046671252233,1.314441024115523e-10,  ,  
0.4882592776834209,1.323026623748536e-10,  ,  
0.4883144314147876,1.328985784882728e-10,  ,  
0.4883606055177042,1.332532675168216e-10,  ,  
0.4884077878990513,1.335423293021222e-10,  ,  
0.4884595335570094,1.338504708500701e-10,  ,  
0.4885235722981294,1.343916290584943e-10,  ,  
0.4886040640399559,1.354892490100353e-10,  ,  
0.4886710018824704,1.369906823444255e-10,  ,  
0.4887366973214232,1.391984332240371e-10,  ,  
0.4888058722153828,1.42201436767025e-10,  ,  
0.4888866495022907,1.465002942707317e-10,  ,  
0.4889973550795562,1.526327551895135e-10,  ,  
0.4891338454984726,1.589517912779515e-10,  ,  
0.4892542629390131,1.628586813813063e-10,  ,  
0.4893895139983552,1.662574929366765e-10,  ,  
0.4895059324587328,1.693571712016774e-10,  ,  
0.4896277194482175,1.741166312863267e-10,  ,  
0.489770643787072,1.828332252602256e-10,  ,  
0.4899298722745277,1.980904016352495e-10,  ,  
0.4900770888233946,2.196514087276422e-10,  ,  
0.4902050135382418,2.487266511989022e-10,  ,  
0.4903210314600892,2.951934521946878e-10,  ,  
0.4903455528838014,3.08989933479716e-10,  ,  
0.4903945957312259,3.458259168635071e-10,  ,  
0.4904161443205252,3.677661325752833e-10,  ,  
0.4904422993468235,4.019281662565409e-10,  ,  
0.4904575872775392,4.266241951601574e-10,  ,  
0.4904728594284791,4.546362287215306e-10,  ,  
0.49048665812727,4.817515438223452e-10,  ,  
0.4905000828572246,5.083410471265094e-10,  ,  
0.4905150318796903,5.366451771144639e-10,  ,  
0.4905321996163082,5.66245603413305e-10,  ,  
0.4905557509270712,6.010591370245308e-10,  ,  
0.4905825131114145,6.326795136198746e-10,  ,  
0.4906031884512215,6.516663094276375e-10,  ,  
0.4906125084810893,6.587230784224344e-10,  ,  
0.4906158858338652,6.610498022627565e-10,  ,  
0.490622640539417,6.652579914771514e-10,  ,  
0.4906254393374965,6.6682133926768e-10,  ,  
0.4906282737488291,6.681862926609099e-10,  ,  
0.4906312942293319,6.693934304450369e-10,  ,  
0.4906347884221724,6.704318876205614e-10,  ,  
0.4906378622484435,6.710396887902937e-10,  ,  
0.490640952772991,6.714020041378169e-10,  ,  
0.4906446062420663,6.71587487147757e-10,  ,  
0.490649349728592,6.715534650386107e-10,  ,  
0.4906567131328777,6.711141658571116e-10,  ,  
0.4906714399414492,6.694194679951417e-10,  ,  
0.4906960427395666,6.650783723372065e-10,  ,  
0.4907262641342618,6.578919572812069e-10,  ,  
0.4907617930165487,6.478538937323568e-10,  ,  
0.4908052482918189,6.337797433254325e-10,  ,  
0.4908331446292429,6.243716497945207e-10,  ,  
0.4908444114047162,6.203113316021964e-10,  ,  
0.490866944955663,6.123941459003754e-10,  ,  
0.4908762660938417,6.090032634397253e-10,  ,  
0.4908854712398293,6.055372442960658e-10,  ,  
0.4908955329588093,6.015786853537582e-10,  ,  
0.4909060603157319,5.972326018258653e-10,  ,  
0.4909162419715729,5.930540602803791e-10,  ,  
0.4909267290861166,5.885084667249226e-10,  ,  
0.4909389874948464,5.830747030470299e-10,  ,  
0.490954559624541,5.763199003015879e-10,  ,  
0.490976740485504,5.666288762103645e-10,  ,  
0.4910144410319446,5.510671315172372e-10,  ,  
0.4910809646404672,5.259417345348854e-10,  ,  
0.4911679178487135,4.975449468916105e-10,  ,  
0.4912841414608708,4.659719528277503e-10,  ,  
0.4914359545199444,4.329493521677269e-10,  ,  
0.4916520827355829,3.974651872593393e-10,  ,  
0.4917504236104847,3.848198758130956e-10,  ,  
0.4918575918630546,3.729381816151893e-10,  ,  
0.4919452311688027,3.642781321526432e-10,  ,  
0.4920173435212871,3.579823632031425e-10,  ,  
0.4920936596490348,3.516864088054145e-10,  ,  
0.4921863421933041,3.447827695270041e-10,  ,  
0.4922776618358593,3.385814102294684e-10,  ,  
0.4923800667458058,3.323298706650292e-10,  ,  
0.4924717996321749,3.274680621565619e-10,  ,  
0.4925559374647724,3.233626996969811e-10,  ,  
0.4926408283082546,3.193812433821932e-10,  ,  
0.4927268114208556,3.147686358965167e-10,  ,  
0.492777937387804,3.096486123571239e-10,  ,  
0.492808759370458,3.035795669946765e-10,  ,  
0.4928403234798148,2.914571165968519e-10,  ,  
0.4928648744011629,2.766058304325989e-10,  ,  
0.4928942165537266,2.530060981621457e-10,  ,  
0.4929207320085268,2.27940868556407e-10,  ,  
0.4929460874618389,2.022754786585739e-10,  ,  
0.4929772632725046,1.702686411560365e-10,  ,  
0.4930184929857606,1.299452661388328e-10,  ,  
0.4930733330163804,8.466568792106037e-11,  ,  
0.4931293029667869,5.159379957149606e-11,  ,  
0.4931742293538653,3.401861422449385e-11,  ,  
0.4932123522646257,2.394869811012959e-11,  ,  
0.4932499972429291,1.716800331653514e-11,  ,  
0.4932693843505583,1.458372461180052e-11,  ,  
0.493282610326186,1.310279766004643e-11,  ,  
0.4932923573741656,1.214331687081792e-11,  ,  
0.4933025259136791,1.124848387692283e-11,  ,  
0.4933118906213567,1.050167307031103e-11,  ,  
0.4933251233812623,9.559580179475294e-12,  ,  
0.4933351465754714,8.926298820013767e-12,  ,  
0.4933459226404285,8.318071372489511e-12,  ,  
0.4933643747094518,7.425913083389995e-12,  ,  
0.4933920832273629,6.376811670284219e-12,  ,  
0.4934398585503392,5.157818723584183e-12,  ,  
0.4935031017513355,4.253757769500378e-12,  ,  
0.4935888233657215,3.676039427738941e-12,  ,  
0.4936312098499099,3.5139487624055e-12,  ,  
0.4936735728773924,3.386559901683105e-12,  ,  
0.493712288873969,3.293951470719858e-12,  ,  
0.4937543779359013,3.220756938600106e-12,  ,  
0.4938114821197196,3.159511518794597e-12,  ,  
0.4938554277086024,3.132873474628123e-12,  ,  
0.4938918474092971,3.120753330350188e-12,  ,  
0.4939308166656276,3.117974187007991e-12,  ,  
0.4939753328545423,3.122563129347538e-12,  ,  
0.4940199512489686,3.129425987703352e-12,  ,  
0.494068288445941,3.136665215872177e-12,  ,  
0.494128436383994,3.144841296451163e-12,  ,  
0.4942148874736116,3.156851820377838e-12,  ,  
0.4943373441063273,3.177962806478279e-12,  ,  
0.4944853387005738,3.2147593337805e-12,  ,  
0.494647666925296,3.281259961032872e-12,  ,  
0.4947994897486614,3.395554167189071e-12,  ,  
0.4949362232921563,3.594078890475154e-12,  ,  
0.4950692739630909,3.979274224548622e-12,  ,  
0.4952135742700377,4.88677641795397e-12,  ,  
0.4953567611829959,6.991866763199172e-12,  ,  
0.4954659716003018,1.040380638780815e-11,  ,  
0.4955607394224126,1.578552585884058e-11,  ,  
0.4956562238699152,2.470736214847575e-11,  ,  
0.4957378234157794,3.574252721553772e-11,  ,  
0.4958137670774172,4.857271885270966e-11,  ,  
0.4958933708541183,6.352265553716306e-11,  ,  
0.4959918795326386,8.188232748839216e-11,  ,  
0.4961002171030569,9.934475803366183e-11,  ,  
0.4961840348316016,1.098274961861591e-10,  ,  
0.4962625347600326,1.170980286646206e-10,  ,  
0.4963477940381067,1.226386392071931e-10,  ,  
0.4964086810548888,1.253302523930665e-10,  ,  
0.4964792116660898,1.274669070128992e-10,  ,  
0.496539657140727,1.286577639605328e-10,  ,  
0.4965957825845215,1.293589321506682e-10,  ,  
0.4966607563831048,1.297961933663076e-10,  ,  
0.4967125821168618,1.298882939132692e-10,  ,  
0.4967639631229123,1.297292644817516e-10,  ,  
0.4968196263266677,1.290965712397221e-10,  ,  
0.4968871553722752,1.270158070616045e-10,  ,  
0.4969505786059816,1.231469770392076e-10,  ,  
0.4970162807973036,1.172600619416502e-10,  ,  
0.497092771139838,1.092733650973198e-10,  ,  
0.4971544754874211,1.028687841564488e-10,  ,  
0.4972166178517781,9.702120547078178e-11,  ,  
0.4972919312771142,9.105139365714975e-11,  ,  
0.4973782017853013,8.567965214217856e-11,  ,  
0.4974602386076475,8.180126839274122e-11,  ,  
0.4975078517142075,8.001059013727079e-11,  ,  
0.497540993443147,7.893399691355628e-11,  ,  
0.4975781752991288,7.786046631502088e-11,  ,  
0.4976049802230327,7.715821751334824e-11,  ,  
0.4976343716127455,7.648653728878271e-11,  ,  
0.4976627403923379,7.587256404278543e-11,  ,  
0.4976916018461055,7.529512559004682e-11,  ,  
0.4977315156711318,7.456421221433567e-11,  ,  
0.4978113433211845,7.336724781835431e-11,  ,  
0.4979481903367591,7.167670047396813e-11,  ,  
0.4981539441011634,6.986909630888544e-11,  ,  
0.4983962801958938,6.839797097462214e-11,  ,  
0.498686200001737,6.750671968719312e-11,  ,  
0.4990316621067197,6.740307547091345e-11,  ,  
0.4994430858432019,6.830909799159577e-11,  ,  
0.499721542921601,6.945007601172058e-11,  ,  
0.5,7.084219737007022e-11,  ,  


==> Figures/Plot_data/bursting_45c.csv <==
Time (s),Channel 1 (A)
0,2.504685473848918e-11
0.0104021,3.885052925218076e-11
0.01103556,4.778231864339289e-11
0.01130228,6.889382084080354e-11
0.0113689599999999,8.594541876948129e-11
0.01146898,1.444080402392337e-10
0.01150232,1.8906698719529458e-10
0.01153566,2.572733789100056e-10
0.011569,3.9774606660816075e-10
0.0116023399999999,6.535200355383275e-10
0.01166902,1.451697214771197e-09
0.01170236,1.753754092364918e-09
0.0117357,1.941321669580374e-09
0.01176904,2.042819276298694e-09
0.0119024,2.042819276298694e-09
0.01193574,2.018459850686297e-09
0.01203576,1.839824062862053e-09
0.0121024399999999,1.6912315666264331e-09
0.0122358,1.418405999767588e-09
0.01233582,1.251137943895797e-09
0.0124024999999999,1.150452318031223e-09
0.01253586,1.005107745210588e-09
0.01260254,9.401492769108636e-10
0.0127359,8.46771478730009e-10
0.01280258,8.118563020189068e-10
0.0128692599999999,7.582655656716337e-10
0.01296928,6.356564567559031e-10
0.01303596,5.300989457688501e-10
0.0131359799999999,3.506511770908602e-10
0.01320266,2.7432497683868335e-10
0.013236,2.4915357037254e-10
0.01330268,2.0530660427022578e-10
0.01336936,1.7607529353534958e-10
0.01346938,1.4278407853174058e-10
0.01360274,1.1355276779686439e-10
0.01383612,8.432145706198817e-11
0.0144029,5.5090146327111967e-11
0.01566982,3.641458669094107e-11
0.0192372,3.073072071471513e-11
0.019904,3.966251010592732e-11
0.0201040399999999,5.021826120463257e-11
0.0202374,6.726985913331041e-11
0.0203374199999999,9.406522730694692e-11
0.0204041,1.3628823170176808e-10
0.02043744,1.7120340841287018e-10
0.02047078,2.2479414476014318e-10
0.02050412,3.1898392379474427e-10
0.02053746,5.033035775952136e-10
0.0205708,8.102323403114136e-10
0.0206041399999999,1.205667016085989e-09
0.0206374799999999,1.565374534295715e-09
0.02067082,1.796789077613485e-09
0.02070416,1.935637803604147e-09
0.0207375,2.000596271903872e-09
0.0208708599999999,2.000596271903872e-09
0.0209041999999999,1.957561286655305e-09
0.02093754,1.900722626893045e-09
0.02100422,1.764309843463623e-09
0.0210709,1.649008562231611e-09
0.0211375799999999,1.506911912825963e-09
0.02117092,1.445201367941225e-09
0.02130428,1.218658709745934e-09
0.0213709599999999,1.1204090264426e-09
0.02143764,1.0424588644829302e-09
0.02153766,9.612607791082739e-10
0.02180438,8.110443211651602e-10
0.02183772,7.810010295765375e-10
0.0219043999999999,7.046748293243609e-10
0.0219377399999999,6.559559780995672e-10
0.02197108,6.023652417522941e-10
0.02210444,3.6039494733581886e-10
0.02213778,3.1654798123350456e-10
0.0221711199999999,2.840687470836422e-10
0.02227114,2.1180245110019828e-10
0.02233782,1.7851123609658918e-10
0.0224378399999999,1.460320019467268e-10
0.0226712199999999,1.013730549906659e-10
0.02303796,7.05177825482966e-11
0.02383812,4.697033778964634e-11
0.0247716399999999,3.641458669094107e-11
0.02883912,2.6670816445982307e-11
0.05304396,3.3166663275954806e-11
0.05561114,3.8038548398434187e-11
0.05654466,5.18422229121257e-11
0.05661134,5.5090146327111967e-11
0.05677804,8.432145706198817e-11
0.05684472,1.151767295043575e-10
0.05687806,1.4116011682424748e-10
0.0569114,1.801351978040824e-10
0.0569447399999999,2.434697043963142e-10
0.0569780799999999,3.69326736727031e-10
0.05701142,6.056131651672803e-10
0.05704476,9.977999175268692e-10
0.0570781,1.424901846597561e-09
0.05711144,1.733454571021254e-09
0.05714478,1.926706014212936e-09
0.05717812,2.042007295444947e-09
0.05734482,2.045255218859933e-09
0.0574115,1.921022148236709e-09
0.05744484,1.8520037756682521e-09
0.0575115199999999,1.6936675091876721e-09
0.05764488,1.428149770012547e-09
0.05771156,1.307976603658056e-09
0.05777824,1.207290977793482e-09
0.05784492,1.119597045588854e-09
0.0579116,1.043270845336677e-09
0.0580116199999999,9.498930471558222e-10
0.0582449999999999,8.110443211651602e-10
0.05831168,7.501457571341681e-10
0.0584117,6.186048588272252e-10
0.05847838,5.089874435714397e-10
0.0585450599999999,3.8313041124072265e-10
0.0585784,3.34411560015929e-10
0.05861174,2.9381251732860103e-10
0.05864508,2.6376922573997817e-10
0.0587450999999999,2.004347191477464e-10
0.05884512,1.5821171475292519e-10
0.05894514,1.322283274330353e-10
0.05914518,9.812513157567967e-11
0.05961194,6.564589742581728e-11
0.06027874,4.697033778964634e-11
0.0611122399999999,3.8038548398434187e-11
0.06404616,2.829477815347543e-11
0.06534642,3.966251010592732e-11
0.0655798,5.427816547336539e-11
0.0657464999999999,8.756938047697442e-11
0.06581318,1.2167257633433e-10
0.06587986,2.0287066170898607e-10
0.0659132,2.8812865135237506e-10
0.06594654,4.5052482210168714e-10
0.0659798799999999,7.46897833719182e-10
0.0660132199999999,1.154512222299956e-09
0.06604656,1.532083319292107e-09
0.0660799,1.7837973839535402e-09
0.06611324,1.921022148236709e-09
0.06614658,2.000596271903872e-09
0.0662799399999999,2.000596271903872e-09
0.06631328,1.9681170377540103e-09
0.06637996,1.8609355650594641e-09
0.0665133199999999,1.589733959908112e-09
0.06658,1.466312870138635e-09
0.06664668,1.347763665491637e-09
0.0667466999999999,1.1894273990110581e-09
0.06684672,1.067630270949074e-09
0.06694674,9.701925684994863e-10
0.0670467599999999,8.94678349101056e-10
0.06718012,8.094203594576671e-10
0.0672468,7.525816996954078e-10
0.06731348,6.697596526132586e-10
0.06738016,5.674500650411921e-10
0.06744684,4.3834510929548885e-10
0.0675135199999999,3.2791571318595645e-10
0.0675802,2.6133328317873846e-10
0.06764688,2.1667433622267768e-10
0.06771356,1.8500708292656179e-10
0.06788026,1.314163465792887e-10
0.06811364,9.325324645320038e-11
0.06848038,6.726985913331041e-11
0.06948058,4.291043352091357e-11
0.07031408,3.560260583719451e-11
0.07411484,2.748279729972888e-11
0.09868642,3.397864412970138e-11
0.10178704,4.615835693589976e-11
0.10205376,5.915005059584478e-11
0.10218712,7.863759108576223e-11
0.1022538,1.046209784056522e-10
0.10232048,1.54963791337939e-10
0.10235382,1.9718679573276018e-10
0.10238716,2.7594893854617656e-10
0.1024205,4.3103728161176977e-10
0.10245384,7.160425612768126e-10
0.10248718,1.123656949857586e-09
0.10252052,1.5190916256321621e-09
0.10255386,1.784609364807287e-09
0.1025872,1.955937324947812e-09
0.10262054,2.06961464447233e-09
0.1027539,2.06961464447233e-09
0.10278724,2.024143716662523e-09
0.10285392,1.912902339699244e-09
0.1029206,1.752130130657425e-09
0.10302062,1.5239635107546411e-09
0.10312064,1.333959990977946e-09
0.10318732,1.232462384259626e-09
0.10328734,1.100109505098936e-09
0.10335402,1.027031228261746e-09
0.10348738,9.230976789821855e-10
0.10355406,8.914304256860697e-10
0.10368742,8.59763172389954e-10
0.10382078,7.883088572602566e-10
0.1039208,7.144185995693195e-10
0.10398748,6.462122078546084e-10
0.10402082,6.023652417522941e-10
0.1040875,5.02491596741467e-10
0.10418752,3.392834451384083e-10
0.10422086,2.970604407435872e-10
0.10428754,2.394098001275813e-10
0.1044209,1.720153892666168e-10
0.10452092,1.4116011682424748e-10
0.10482098,9.325324645320038e-11
0.1052544,6.158599315708447e-11
0.10615458,4.209845266716702e-11
0.10838836,3.073072071471513e-11
0.10988866,2.9106759007222e-11
0.11115558,3.885052925218076e-11
0.11145564,5.915005059584478e-11
0.11155566,7.863759108576223e-11
0.11162234,1.046209784056522e-10
0.11168902,1.606476573141649e-10
0.11172236,2.1017848939270518e-10
0.1117557,2.946244981823476e-10
0.11178904,4.480888795404475e-10
0.11182238,7.290342549367576e-10
0.11185572,1.110665256197641e-09
0.11188906,1.4817405063598202e-09
0.1119224,1.742386360412466e-09
0.11195574,1.904782531161778e-09
0.11198908,1.990040520805167e-09
0.11212244,1.990040520805167e-09
0.11215578,1.974612884583982e-09
0.11222246,1.873927258719409e-09
0.1122558,1.815464637249657e-09
0.11245584,1.4110981720838691e-09
0.11255586,1.234086345967119e-09
0.11268922,1.060322443265355e-09
0.11278924,9.458331428870894e-10
0.11285592,8.938663682473093e-10
0.11298928,8.175401679951329e-10
0.1130893,7.233503889605317e-10
0.11318932,5.755698735786577e-10
0.11328934,3.8475437294821575e-10
0.11332268,3.34411560015929e-10
0.11338936,2.6295724488623156e-10
0.11345604,2.1911027878391728e-10
0.11352272,1.866310446340549e-10
0.11362274,1.49279925361713e-10
0.1139228,9.325324645320038e-11
0.1142562,6.889382084080354e-11
0.11468962,5.3466184619618836e-11
0.11552312,4.047449095967389e-11
0.12022406,2.6670816445982307e-11
0.14589586,3.479062498344794e-11
0.14712944,3.8038548398434187e-11
0.1479296,5.18422229121257e-11
0.14812964,7.944957193950879e-11
0.14822966,1.232965380418231e-10
0.148263,1.541518104841924e-10
0.14829634,2.004347191477464e-10
0.14832968,2.8812865135237506e-10
0.14836302,4.6026859234664603e-10
0.14839636,7.704452784778322e-10
0.1484297,1.1910513607185511e-09
0.14846304,1.569434438564448e-09
0.14849638,1.817900579810896e-09
0.14852972,1.967305056900263e-09
0.14856306,2.037947391176214e-09
0.14869642,2.037947391176214e-09
0.1487631,1.953501382386572e-09
0.14879644,1.903970550308031e-09
0.14882978,1.837388120300814e-09
0.14889646,1.696915432602659e-09
0.14896314,1.540203127829572e-09
0.14902982,1.407850248668883e-09
0.14919652,1.138272605225025e-09
0.1492632,1.053014615581636e-09
0.14936322,9.620727599620207e-10
0.1494299,9.141658895909735e-10
0.14962994,8.094203594576671e-10
0.14969662,7.631374507941133e-10
0.1497633,7.054868101781074e-10
0.14979664,6.68947671759512e-10
0.14986332,5.73133931017418e-10
0.14999668,3.4334334940714116e-10
0.15006336,2.694530917162041e-10
0.15013004,2.207342404914104e-10
0.15023006,1.728273701203633e-10
0.15039676,1.257324806030628e-10
0.15069682,8.432145706198817e-11
0.1509302,6.889382084080354e-11
0.15196374,4.291043352091357e-11
0.15463094,2.991873986096856e-11
0.1567647,3.885052925218076e-11
0.1569314,4.45343952284067e-11
0.15716478,6.889382084080354e-11
0.1572648,1.046209784056522e-10
0.15733148,1.541518104841924e-10
0.15736482,2.0611858512397228e-10
0.15739816,2.856927087911353e-10
0.1574315,4.480888795404475e-10
0.15746484,7.39590006035463e-10
0.15749818,1.141520528640011e-09
0.15753152,1.512595778802189e-09
0.15756486,1.769993709439849e-09
0.1575982,1.924270071651696e-09
0.15763154,2.013587965563817e-09
0.1577649,2.013587965563817e-09
0.15783158,1.915338282260484e-09
0.1579316,1.731830609313761e-09
0.15799828,1.5856740556393801e-09
0.15806496,1.450073253063704e-09
0.1580983,1.394858555008938e-09
0.15813164,1.324216220732987e-09
0.15816498,1.265753599263234e-09
0.15823166,1.166691935106154e-09
0.15829834,1.087929792292738e-09
0.15836502,1.020535381431773e-09
0.1584317,9.661326642307535e-10
0.15863174,8.362157276313037e-10
0.15866508,8.207880914101191e-10
0.1587651,7.460858528654354e-10
0.15883178,6.697596526132586e-10
0.15886512,6.210408013884651e-10
0.1589318,5.130473478401725e-10
0.15899848,3.8719031550945546e-10
0.15903182,3.3522354086967547e-10
0.15906516,2.954364790360941e-10
0.15913184,2.394098001275813e-10
0.15919852,2.004347191477464e-10
0.15929854,1.598356764604184e-10
0.15936522,1.4116011682424748e-10
0.15953192,1.0705692096689189e-10
0.15989866,7.214174425578973e-11
0.16066548,4.778231864339289e-11
0.1617657,3.641458669094107e-11
0.16596654,2.6670816445982307e-11
0.18490366,3.073072071471513e-11
0.1936054,4.291043352091357e-11
0.1939388,5.7526088888351644e-11
0.1941055,8.919334218446754e-11
0.19417218,1.257324806030628e-10
0.19420552,1.6308359987540458e-10
0.19423886,2.1099047024645168e-10
0.1942722,3.0518024928105277e-10
0.19430554,4.894999030815222e-10
0.19433888,8.126682828726533e-10
0.19437222,1.232462384259626e-09
0.19440556,1.597853768445578e-09
0.1944389,1.8382001011545602e-09
0.19447224,1.974612884583982e-09
0.19450558,2.054187008251145e-09
0.19463894,2.054187008251145e-09
0.19467228,2.023331735808776e-09
0.19470562,1.971364961168996e-09
0.19480564,1.741574379558719e-09
0.19503902,1.289301044021885e-09
0.19517238,1.087929792292738e-09
0.19523906,1.001859821795602e-09
0.19530574,9.32029468373398e-10
0.19537242,8.784387320261247e-10
0.19553912,7.93180742382736e-10
0.1956058,7.347181209129837e-10
0.19570582,6.210408013884651e-10
0.1957725,5.179192329626518e-10
0.19583918,3.936861623394279e-10
0.19587252,3.400954259921549e-10
0.19590586,2.986844024510803e-10
0.19597254,2.402217809813279e-10
0.1961059,1.720153892666168e-10
0.1962726,1.265444614568093e-10
0.1964393,9.812513157567967e-11
0.19690606,6.483391657207073e-11
0.19783958,4.291043352091357e-11
0.19930654,3.3166663275954806e-11
0.20114024,2.9106759007222e-11
0.20250718,3.722656754468764e-11
0.20290726,6.077401230333791e-11
0.20300728,8.513343791573471e-11
0.20307396,1.168006912118506e-10
0.20314064,1.9069094890278768e-10
0.20317398,2.686411108624575e-10
0.20320732,4.2210549222055754e-10
0.20324066,6.998029442018813e-10
0.20330734,1.493920219166018e-09
0.20334068,1.761873900902383e-09
0.20337402,1.929141956774175e-09
0.20340736,2.018459850686297e-09
0.20354072,2.018459850686297e-09
0.20357406,1.983544673975195e-09
0.20364074,1.878799143841888e-09
0.20387412,1.402978363546403e-09
0.20397414,1.240582192797091e-09
0.20407416,1.103357428513922e-09
0.20417418,9.913040706968968e-10
0.2042742,9.052341001997615e-10
0.20447424,8.045484743351877e-10
0.20450758,7.80189048722791e-10
0.20457426,7.160425612768126e-10
0.20464094,6.307845716334238e-10
0.20470762,5.276630032076104e-10
0.2047743,3.9855804746190736e-10
0.20480764,3.490272153833671e-10
0.20484098,3.0355628757355956e-10
0.20490766,2.450936661038073e-10
0.20500768,1.88255006341548e-10
0.20507436,1.6145963816791148e-10
0.20524106,1.200486146268368e-10
0.20540776,9.487720816069343e-11
0.20570782,7.132976340204315e-11
0.20630794,5.1030242058379145e-11
0.20700808,4.047449095967389e-11
0.21134228,2.6670816445982307e-11
0.23441356,3.316666327595555e-11
0.2386144,3.8038548398437146e-11
0.2394479,5.265420376587226e-11
0.23958126,6.645787827956386e-11
0.23964794,7.944957193950879e-11
0.23971462,1.0380899755189449e-10
0.2397813,1.525278487767436e-10
0.23981464,2.012467000015668e-10
0.23984798,2.82444785376149e-10
0.23988132,4.41593032710475e-10
0.23991466,7.347181209129837e-10
0.239948,1.152888260592463e-09
0.23998134,1.534519261852999e-09
0.24001468,1.787857288222043e-09
0.24004802,1.935637803604234e-09
0.24008136,2.030639563492546e-09
0.24021472,2.030639563492546e-09
0.24024806,2.004656176172655e-09
0.2402814,1.954313363240364e-09
0.24034808,1.831704254324588e-09
0.24051478,1.471996736114927e-09
0.2406148,1.277121331215686e-09
0.24068148,1.173187781936126e-09
0.24074816,1.08955375400027e-09
0.2409482,9.30405506665905e-10
0.24104822,8.743788277574071e-10
0.24114824,8.33779785070064e-10
0.24121492,7.866848955527635e-10
0.2412816,7.257863315217995e-10
0.24138162,6.031772226060407e-10
0.2414483,4.968077307652411e-10
0.24151498,3.75010602703308e-10
0.24154832,3.2547977062476177e-10
0.24158166,2.88940632206095e-10
0.24164834,2.34537915005102e-10
0.24174836,1.809471786578289e-10
0.24181504,1.565877530454454e-10
0.24204842,1.0543295925940759e-10
0.24234848,7.620164852452254e-11
0.24258186,6.239797401083323e-11
0.24304862,5.0218261204634047e-11
0.24438222,3.641458669094255e-11
0.24758286,3.073072071471661e-11
0.24841636,4.1286471813420455e-11
0.24858306,5.184222291212422e-11
0.24874976,8.107353364699378e-11
0.24881644,1.070569209669133e-10
0.24888312,1.598356764604184e-10
0.24891646,2.1099047024645168e-10
0.2489498,2.9056459391361477e-10
0.24898314,4.5214878380918024e-10
0.24901648,7.387780251814557e-10
0.24904982,1.138272605225352e-09
0.24908316,1.498792104288727e-09
0.2491165,1.7513181498036781e-09
0.24914984,1.903970550308031e-09
0.24918318,1.99166448251266e-09
0.24931654,1.99166448251266e-09
0.24934988,1.984356654828891e-09
0.24941656,1.883671028964368e-09
0.24951658,1.704223260286434e-09
0.24958326,1.577554247101847e-09
0.24971662,1.29985679512059e-09
0.24981664,1.148828356323773e-09
0.24984998,1.106605351928878e-09
0.24995,1.004295764356842e-09
0.25001668,9.490810663020756e-10
0.25008336,9.027981576385401e-10
0.25025006,8.086083786039205e-10
0.2502834,7.84248952991495e-10
0.25035008,7.184785038380154e-10
0.25038342,6.778794611506764e-10
0.2504501,5.739459118711645e-10
0.25055012,3.8231843038703586e-10
0.2506168,2.9462449818238517e-10
0.25065014,2.637692257400062e-10
0.25071682,2.1829829793017068e-10
0.2507835,1.858190637803083e-10
0.25088352,1.4846794450795978e-10
0.25098354,1.249204997493162e-10
0.2512836,8.432145706198817e-11
0.25155032,6.726985913330966e-11
0.25218378,4.8594299497143126e-11
0.25331734,3.641458669094107e-11
0.25825166,2.6670816445982307e-11
0.28355672,3.560260583719451e-11
0.284957,3.8038548398434187e-11
0.2857905,5.18422229121257e-11
0.28592386,6.483391657207073e-11
0.28599054,7.863759108576223e-11
0.28605722,1.0380899755190559e-10
0.2861239,1.509038870692062e-10
0.28615724,1.9231491061028079e-10
0.28619058,2.6376922573997817e-10
0.28622392,4.0342993258438667e-10
0.28625726,6.68947671759512e-10
0.28632394,1.4671248509923821e-09
0.28635728,1.756190034926157e-09
0.28639062,1.921834129090456e-09
0.28642396,2.01521192727131e-09
0.28655732,2.01521192727131e-09
0.28659066,2.009528061295085e-09
0.286624,1.960809210070291e-09
0.28665734,1.890978856648087e-09
0.2867907,1.649820543085358e-09
0.28699074,1.2503259630420501e-09
0.28705742,1.154512222299956e-09
0.28715744,1.043270845336677e-09
0.2872908,9.222856981284391e-10
0.28739082,8.638230766586866e-10
0.28752418,8.102323403114136e-10
0.28759086,7.67197355062846e-10
0.28765754,6.973670016406416e-10
0.28772422,6.088610885822665e-10
0.2877909,4.992436733264808e-10
0.28785758,3.7582258355700357e-10
0.28792426,2.8812865135237506e-10
0.28799094,2.34537915005102e-10
0.28809096,1.8257114036532208e-10
0.28822432,1.395361551167543e-10
0.28832434,1.184246529193438e-10
0.28855772,8.838136133072099e-11
0.28892446,6.402193571832415e-11
0.2892912,5.18422229121257e-11
0.29069148,3.641458669094107e-11
0.2937921,2.991873986096856e-11
0.29482564,4.534637608215327e-11
0.294959,5.67141080346051e-11
0.29509236,8.350947620824162e-11
0.29515904,1.168006912118506e-10
0.29522572,1.7607529353534958e-10
0.29525906,2.394098001275813e-10
0.2952924,3.47403253675874e-10
0.29532574,5.552703522349935e-10
0.29535908,8.979262725160421e-10
0.29539242,1.294172929144364e-09
0.29542576,1.614093385520509e-09
0.2954591,1.819524541518389e-09
0.29549244,1.949441478117839e-09
0.29552578,2.007092118733845e-09
0.29565914,2.007092118733845e-09
0.29575916,1.8357641585933202e-09
0.29589252,1.560502649173236e-09
0.29599254,1.374559033665274e-09
0.29609256,1.211350882062215e-09
0.29615924,1.117161103027614e-09
0.29622592,1.044082826190424e-09
0.2962926,9.85620204720671e-10
0.29632594,9.677566259382467e-10
0.29639262,9.109179661759871e-10
0.2964593,8.654470383661798e-10
0.29649264,8.508313829987417e-10
0.29655932,8.053604551889343e-10
0.29665934,7.071107718856005e-10
0.29672602,6.112970311435062e-10
0.29675936,5.552703522349935e-10
0.29685938,3.677027750195379e-10
0.29692606,2.832567662298956e-10
0.29699274,2.3291395329760886e-10
0.29709276,1.801351978040824e-10
0.29722612,1.379121934092612e-10
0.29739282,1.0624494011314529e-10
0.29775956,7.214174425578973e-11
0.29815964,5.5090146327111967e-11
0.29875976,4.291043352091357e-11
0.30309396,2.748279729972888e-11
0.32453158,3.154270156846169e-11
0.33043276,3.722656754468764e-11
0.33143296,4.45343952284067e-11
0.33169968,5.427816547336539e-11
0.33186638,7.457768681702941e-11
0.3319664,1.0624494011314529e-10
0.33203308,1.6227161902165808e-10
0.33206642,2.1099047024645168e-10
0.33209976,3.0274430671981306e-10
0.3321331,4.830040562515498e-10
0.33216644,8.02112531773948e-10
0.33219978,1.22434257572216e-09
0.33223312,1.587298017346873e-09
0.33226646,1.822772464933376e-09
0.3322998,1.952689401532825e-09
0.33233314,2.040383333737454e-09
0.3324665,2.040383333737454e-09
0.33253318,1.946193554702853e-09
0.3326332,1.731830609313761e-09
0.33269988,1.605973576983044e-09
0.33283324,1.331524048416706e-09
0.33286658,1.275497369508193e-09
0.33299994,1.105793371075162e-09
0.33309996,1.000235860088109e-09
0.33323332,9.068580619072543e-10
0.33336668,8.33779785070064e-10
0.3334667,7.533936805491544e-10
0.33353338,6.78691442004471e-10
0.33356672,6.32408533340917e-10
0.3336334,5.276630032076104e-10
0.33373342,3.4659127282212737e-10
0.3338001,2.710770534236972e-10
0.33386678,2.2398216390639657e-10
0.3339668,1.7607529353534958e-10
0.3341335,1.265444614568093e-10
0.3344669,8.350947620824162e-11
0.3348003,6.483391657207073e-11
0.3353004,4.8594299497139436e-11
0.33636728,3.8038548398434187e-11
0.33953458,2.991873986096856e-11
0.34043476,3.722656754468764e-11
0.34070148,5.021826120463257e-11
0.34090152,7.620164852452254e-11
0.34100154,1.168006912118506e-10
0.34103488,1.4116011682424748e-10
0.34106822,1.793232169503358e-10
0.34110156,2.402217809813279e-10
0.3411349,3.498391962371137e-10
0.34116824,5.601422373574728e-10
0.34120158,8.979262725160421e-10
0.34123492,1.306352641950563e-09
0.34126826,1.6335809260104271e-09
0.3413016,1.8357641585933202e-09
0.34133494,1.941321669580374e-09
0.34136828,1.98922853995142e-09
0.34150164,1.98922853995142e-09
0.34156832,1.873115277865662e-09
0.34173502,1.529647376730867e-09
0.3418017,1.402166382692657e-09
0.34186838,1.290925005729378e-09
0.34193506,1.191863341572298e-09
0.3419684,1.149640337177476e-09
0.34206842,1.044082826190424e-09
0.34220178,9.271575832509186e-10
0.3423018,8.67071000073673e-10
0.34240182,8.207880914101191e-10
0.3424685,7.680093359165925e-10
0.34250184,7.330941592054906e-10
0.34256852,6.445882461471153e-10
0.34260186,5.909975097998422e-10
0.34273522,3.54711081359593e-10
0.34276856,3.092401535497855e-10
0.34283524,2.47529608665047e-10
0.34290192,2.0936650853895857e-10
0.34300194,1.655195424366443e-10
0.34316864,1.200486146268368e-10
0.34340202,8.919334218446754e-11
0.34373542,6.645787827956386e-11
0.34436888,4.8594299497139436e-11
0.34520238,3.8038548398434187e-11
0.34900314,2.6670816445982307e-11
0.36854038,2.991873986096856e-11
0.37710876,4.1286471813420455e-11
0.37750884,5.1030242058379145e-11
0.37770888,7.132976340204315e-11
0.37777556,8.594541876948129e-11
0.37784224,1.184246529193438e-10
0.37787558,1.460320019467268e-10
0.37790892,1.9069094890278768e-10
0.37794226,2.580853597637522e-10
0.3779756,4.0342993258438667e-10
0.37800894,6.754435185894847e-10
0.37807562,1.500416065995991e-09
0.37810896,1.792729173344753e-09
0.3781423,1.964057133485277e-09
0.37817564,2.047691161421173e-09
0.378309,2.047691161421173e-09
0.37834234,2.016023908125057e-09
0.37837568,1.964057133485277e-09
0.3784757,1.7837973839535402e-09
0.37854238,1.6319569643029341e-09
0.3786424,1.428149770012547e-09
0.37870908,1.3047286802430701e-09
0.37874242,1.249513982188304e-09
0.3788091,1.158572126568689e-09
0.37887578,1.0765620603402861e-09
0.37894246,1.005107745210588e-09
0.37910916,8.93054387393563e-10
0.37924252,8.224120531176122e-10
0.3793092,7.72881221039072e-10
0.37934254,7.404019868892095e-10
0.37940922,6.632638057832861e-10
0.3794759,5.658261033336989e-10
0.37957592,3.8313041124072265e-10
0.37960926,3.3278759830843587e-10
0.37967594,2.6458120659372467e-10
0.37974262,2.1829829793017068e-10
0.37984264,1.720153892666168e-10
0.38000934,1.265444614568093e-10
0.3801427,1.0218503584441249e-10
0.38037608,8.026155279325536e-11
0.38104288,5.3466184619618836e-11
0.38207642,3.885052925218076e-11
0.38574382,3.073072071471513e-11
0.38641062,4.291043352091357e-11
0.386644,5.996203144959132e-11
0.38674402,8.188551450074849e-11
0.3868107,1.0949286352813159e-10
0.38687738,1.671435041441374e-10
0.38691072,2.2398216390639657e-10
0.38694406,3.2141986635598403e-10
0.3869774,5.065515010101998e-10
0.38701074,8.256599765325984e-10
0.38704408,1.225966537429653e-09
0.38707742,1.571870381125688e-09
0.38711076,1.808156809565938e-09
0.3871441,1.958373267509051e-09
0.38717744,2.0176478698325503e-09
0.3873108,2.0176478698325503e-09
0.38734414,1.971364961168996e-09
0.38741082,1.844695947984533e-09
0.38751084,1.63276894515668e-09
0.3876442,1.3802428996415e-09
0.38774422,1.221094652307174e-09
0.3878109,1.126904873272573e-09
0.38787758,1.057886500704115e-09
0.38791092,1.014851515455547e-09
0.3879776,9.507050280095686e-10
0.38804428,8.979262725160421e-10
0.38824432,7.793770678690444e-10
0.388311,7.144185995693195e-10
0.38841102,5.682620458949386e-10
0.38851104,3.798824878257364e-10
0.38854438,3.3197561745468926e-10
0.38861106,2.6376922573997817e-10
0.38867774,2.1748631707642418e-10
0.38877776,1.720153892666168e-10
0.38894446,1.2735644231055588e-10
0.3891445,9.325324645320038e-11
0.38944456,6.97058016945501e-11
0.389978,5.1030242058379145e-11
0.3913116,3.479062498344794e-11
0.39921318,2.423487388474262e-11
0.4191505,3.3166663275954806e-11
0.42218444,3.722656754468764e-11
0.42325132,4.8594299497139436e-11
0.42351804,7.538966767077595e-11
0.42358472,9.568918901444e-11
0.4236514,1.34664269994275e-10
0.42368474,1.663315232903908e-10
0.42371808,2.2398216390639657e-10
0.42375142,3.1654798123350456e-10
0.42378476,5.097994244251862e-10
0.4238181,8.32155823362571e-10
0.42385144,1.2438301162120781e-09
0.42388478,1.605161596129297e-09
0.42391812,1.837388120300814e-09
0.42395146,1.968929018607757e-09
0.4239848,2.038759372029961e-09
0.42411816,2.038759372029961e-09
0.4241515,1.99166448251266e-09
0.42418484,1.929953937627922e-09
0.42428486,1.719650896507562e-09
0.42441822,1.465500889284888e-09
0.4244849,1.33071206756296e-09
0.42451824,1.270625484385714e-09
0.42455158,1.22434257572216e-09
0.4246516,1.092801677415217e-09
0.42478496,9.48269085448329e-10
0.42485164,8.94678349101056e-10
0.424985,8.26471957386345e-10
0.42505168,7.785650870152978e-10
0.42511836,7.160425612768126e-10
0.4251517,6.778794611507244e-10
0.42521838,5.812537395548835e-10
0.42535174,3.4577929196838086e-10
0.42541842,2.702650725699506e-10
0.42545176,2.434697043963142e-10
0.42551844,2.0530660427022578e-10
0.4256518,1.533398296304458e-10
0.42575182,1.2735644231055588e-10
0.42588518,1.054329592593987e-10
0.42621858,7.214174425578973e-11
0.42678536,5.18422229121257e-11
0.4286524,3.397864412970138e-11
0.43095286,2.991873986096856e-11
0.43211976,4.1286471813420455e-11
0.43235314,5.5090146327111967e-11
0.4324865,7.944957193950879e-11
0.43255318,1.054329592593987e-10
0.43261986,1.582117147528706e-10
0.4326532,2.0936650853895857e-10
0.43268654,2.865046896448818e-10
0.43271988,4.5133680295543374e-10
0.43275322,7.363420826204768e-10
0.43278656,1.131776758395052e-09
0.4328199,1.499604085142244e-09
0.43285324,1.7464462646811991e-09
0.43288658,1.902346588600539e-09
0.43291992,1.982732693121448e-09
0.43305328,1.982732693121448e-09
0.43308662,1.952689401532825e-09
0.4331533,1.842260005423293e-09
0.43321998,1.727770705045028e-09
0.43332,1.528835395877121e-09
0.43342002,1.346951684637891e-09
0.43352004,1.184555513888578e-09
0.43355338,1.137460624371278e-09
0.43358672,1.0944256391227102e-09
0.43372008,9.693805876457395e-10
0.43395346,8.110443211651602e-10
0.43402014,7.509577379879147e-10
0.43408682,6.681356909057655e-10
0.43412016,6.177928779734787e-10
0.43418684,5.033035775952136e-10
0.43425352,3.7501060270325707e-10
0.43428686,3.246677897709703e-10
0.43435354,2.5889734061749885e-10
0.43442022,2.14238393661438e-10
0.43452024,1.6957944670537708e-10
0.43468694,1.2248455718807648e-10
0.434987,8.188551450074849e-11
0.43522038,6.808183998705695e-11
0.43585384,4.8594299497139436e-11
0.43675402,3.885052925218076e-11
0.4409882,2.6670816445982307e-11
0.46569314,3.479062498344794e-11
0.46779356,3.8038548398434187e-11
0.46876042,5.021826120463257e-11
0.46892712,6.32099548645776e-11
0.46906048,9.162928474570724e-11
0.46912716,1.2735644231055588e-10
0.4691605,1.5739973389917869e-10
0.46919384,2.08554527685212e-10
0.46922718,2.9056459391361477e-10
0.46926052,4.667644391766184e-10
0.46929386,7.688213167703391e-10
0.4693272,1.1910513607185511e-09
0.46936054,1.570246419418195e-09
0.46939388,1.831704254324588e-09
0.46942722,1.977860807998969e-09
0.46946056,2.014399946417564e-09
0.46959392,2.014399946417564e-09
0.46962726,1.972988922876489e-09
0.4696606,1.919398186529216e-09
0.46986064,1.541827089537065e-09
0.46989398,1.484988429774806e-09
0.46992732,1.4110981720838691e-09
0.46996066,1.3526355506141171e-09
0.47009402,1.148016375469983e-09
0.4701607,1.06600630924158e-09
0.47022738,1.001859821795602e-09
0.47036074,8.938663682473093e-10
0.47042742,8.475834595837556e-10
0.47052744,7.907447998214963e-10
0.47059412,7.314701974979975e-10
0.47069414,6.023652417522941e-10
0.4708275,3.652668324582982e-10
0.47089418,2.816328045224025e-10
0.47096086,2.3047801073636917e-10
0.47106088,1.793232169503358e-10
0.47126092,1.232965380418231e-10
0.47136094,1.046209784056522e-10
0.47159432,8.026155279325536e-11
0.47196106,6.077401230333791e-11
0.47326132,3.885052925218076e-11
0.47609522,2.9106759007222e-11
0.47746216,3.722656754468764e-11
0.47779556,4.8594299497139436e-11
0.47796226,6.97058016945501e-11
0.47802894,9.000532303821412e-11
0.47809562,1.241085188955696e-10
0.4781623,1.9881075744025328e-10
0.47819564,2.7676091939992306e-10
0.47822898,4.1723360709807817e-10
0.47826232,6.730075760282448e-10
0.47829566,1.043270845336677e-09
0.478329,1.4297737317200402e-09
0.47836234,1.705847221993871e-09
0.47839568,1.871491316158169e-09
0.47842902,1.961621190924037e-09
0.47856238,1.961621190924037e-09
0.47859572,1.958373267509051e-09
0.47862906,1.903970550308031e-09
0.47892912,1.343703761222904e-09
0.47902914,1.1926753224260441e-09
0.47909582,1.112289217905135e-09
0.47919584,1.007543687771828e-09
0.47929586,9.206617364209459e-10
0.47936254,8.743788277573922e-10
0.4794959,8.199761105563726e-10
0.47959592,7.46897833719182e-10
0.47969594,6.291606099259307e-10
0.47976262,5.203551755238915e-10
0.47979596,4.52960764662927e-10
0.47986264,3.392834451384083e-10
0.47992932,2.718890342774438e-10
0.479996,2.2479414476014318e-10
0.48009602,1.744513318278564e-10
0.48022938,1.3547625084802148e-10
0.48039608,1.0380899755190559e-10
0.48076282,7.132976340204315e-11
0.48146296,4.8594299497139436e-11
0.48206308,4.047449095967389e-11
0.4864973,2.748279729972888e-11
0.50723478,3.154270156846613e-11
0.51430286,4.291043352091653e-11
0.5146696,5.833806974209377e-11
0.5148363,8.594541876948129e-11
0.51490298,1.200486146268368e-10
0.51493632,1.476559636542199e-10
0.51496966,1.858190637803083e-10
0.515003,2.4996555122628657e-10
0.51503634,3.80694468679483e-10
0.51506968,6.251007056571979e-10
0.51510302,1.017287458016073e-09
0.51513636,1.4362695785492501e-09
0.5151697,1.742386360411909e-09
0.51520304,1.925894033358855e-09
0.51523638,2.029015601785116e-09
0.51526972,2.040383333737454e-09
0.51540308,2.040383333737454e-09
0.5155031,1.8593116033519711e-09
0.51556978,1.725334762483788e-09
0.51560312,1.647384600524118e-09
0.51570314,1.4565690998937902e-09
0.5158365,1.224342575722067e-09
0.51590318,1.124468930711333e-09
0.51596986,1.045706787897917e-09
0.51606988,9.507050280095686e-10
0.51613656,9.036101384923081e-10
0.51630326,8.207880914100806e-10
0.5163366,7.996765892126567e-10
0.51640328,7.404019868892095e-10
0.51646996,6.632638057832861e-10
0.51653664,5.658261033336989e-10
0.51663666,3.8556635380196225e-10
0.51667,3.344115600160221e-10
0.51673668,2.629572448862951e-10
0.51677002,2.3940980012754576e-10
0.5168367,1.9962273829397768e-10
0.51697006,1.5009190621545958e-10
0.51720344,1.0299701669817089e-10
0.51753684,7.376570596328286e-11
0.51823698,4.859429949714535e-11
0.52043742,3.235468242221121e-11
0.52270454,2.991873986096856e-11
0.52347136,4.0474490959678317e-11
0.52373808,5.67141080346051e-11
0.52387144,8.350947620822832e-11
0.52393812,1.111168252355996e-10
0.5240048,1.6633152329048537e-10
0.52403814,2.1829829793033017e-10
0.52407148,3.0599223013510507e-10
0.52410482,4.740722668603374e-10
0.52413816,7.65573393355353e-10
0.5241715,1.158572126568689e-09
0.52420484,1.518279644778415e-09
0.52423818,1.767557766878609e-09
0.52427152,1.921022148236709e-09
0.52430486,1.997348348488886e-09
0.52443822,1.997348348488886e-09
0.52447156,1.960809210070359e-09
0.52453824,1.847943871399395e-09
0.52470494,1.515031721363429e-09
0.52480496,1.333148010124199e-09
0.52493832,1.135836662663866e-09
0.52503834,1.025407266554196e-09
0.52513836,9.369013534958774e-10
0.52527172,8.565152489749677e-10
0.5253384,8.248479956788518e-10
0.52540508,7.647614125016064e-10
0.52547176,6.851872888345158e-10
0.5255051,6.364684376097383e-10
0.5256718,3.384714642846618e-10
0.52573848,2.686411108624575e-10
0.52580516,2.2317018305265007e-10
0.52590518,1.744513318278564e-10
0.52607188,1.2735644231054848e-10
0.52630526,9.325324645320038e-11
0.52653864,7.295372510954219e-11
0.52727212,4.8594299497139436e-11
0.52803894,3.966251010593176e-11
0.53307328,2.6670816445986737e-11
0.55644462,3.397864412970138e-11
0.55891178,3.8038548398434187e-11
0.55997866,5.021826120463257e-11
0.5601787,6.645787827956386e-11
0.56027872,9.162928474570724e-11
0.5603454,1.257324806030628e-10
0.56037874,1.5658775304543208e-10
0.56041208,2.01246700001493e-10
0.56044542,2.840687470836422e-10
0.56047876,4.41593032710475e-10
0.5605121,7.306582166442509e-10
0.56054544,1.139896566932518e-09
0.5605787799999999,1.528835395877121e-09
0.56061212,1.796789077613485e-09
0.56064546,1.950253458971586e-09
0.5606788,2.031451544346242e-09
0.56081216,2.031451544346242e-09
0.5608455,2.004656176172605e-09
0.56091218,1.886918952379354e-09
0.56107888,1.524775491608388e-09
0.5611789,1.329088105855466e-09
0.56131226,1.135024681810038e-09
0.56137894,1.052202634727889e-09
0.5615123,9.198497555671995e-10
0.56157898,8.760027894648853e-10
0.56171234,8.061724360426808e-10
0.56177902,7.509577379879147e-10
0.5618457,6.713836143207517e-10
0.56191238,5.788177969936438e-10
0.5620124,3.9855804746190736e-10
0.56207908,3.0274430671981306e-10
0.5621791,2.2317018305265007e-10
0.56224578,1.874430254878015e-10
0.56241248,1.34664269994275e-10
0.5626458599999999,9.568918901444e-11
0.56294592,6.97058016945501e-11
0.56381276,4.615835693589976e-11
0.5646796000000001,3.641458669094107e-11
0.5676802,2.9106759007222e-11
0.56878042,3.885052925218076e-11
0.56894712,4.372241437466014e-11
0.5691805,6.808183998705695e-11
0.56928052,9.893711242942624e-11
0.5693138600000001,1.184246529193438e-10
0.5693471999999999,1.435960593854872e-10
0.56938054,1.8419510207281518e-10
0.56941388,2.426577235425676e-10
0.56944722,3.6283088989705857e-10
0.56948056,5.80441758701137e-10
0.5695139,9.295935258121583e-10
0.56954724,1.320968297318001e-09
0.56958058,1.640888753694146e-09
0.56961392,1.848755852253266e-09
0.56964726,1.967305056900263e-09
0.5696806,1.993288444220153e-09
0.56981396,1.993288444220153e-09
0.5698473,1.940509688726627e-09
0.57011402,1.407038267815136e-09
0.57028072,1.158572126568689e-09
0.5703474,1.0846818688777511e-09
0.57048076,9.588248365470343e-10
0.57058078,8.889944831248301e-10
0.57074748,7.988646083589618e-10
0.57078082,7.72881221039072e-10
0.5708475,7.046748293243609e-10
0.5709141799999999,6.15356935412239e-10
0.57094752,5.601422373574728e-10
0.57104754,3.7176267928827076e-10
0.57111422,2.8731667049862845e-10
0.5711809,2.34537915005102e-10
0.57124758,1.9799877658650668e-10
0.57131426,1.6876746585163047e-10
0.5714142799999999,1.387241742630078e-10
0.57171434,8.919334218446754e-11
0.57204774,6.726985913331041e-11
0.57258118,4.940628035088602e-11
0.57388144,3.641458669094107e-11
0.57754884,2.829477815347543e-11
0.5973528,2.991873986096856e-11
0.60465426,3.641458669094107e-11
0.6056878,4.534637608215327e-11
0.60598786,5.915005059584478e-11
0.60608788,7.376570596328286e-11
0.60615456,9.325324645320038e-11
0.60622124,1.2979238487179559e-10
0.60625458,1.6389558072915118e-10
0.60628792,2.1017848939270518e-10
0.60632126,3.0193232586606645e-10
0.6063546,4.797561328365633e-10
0.60638794,7.907447998214963e-10
0.60642128,1.196735226694777e-09
0.60645462,1.55969066831949e-09
0.6064879599999999,1.8146526563959102e-09
0.6065213,1.960809210070291e-09
0.60655464,2.037135410322468e-09
0.606688,2.037135410322468e-09
0.60672134,1.9924764633664072e-09
0.60678802,1.875551220426902e-09
0.60688804,1.649820543085358e-09
0.6069880599999999,1.469560793553621e-09
0.60712142,1.2478900204808101e-09
0.6071881,1.148016375469983e-09
0.60725478,1.07087819436406e-09
0.60732146,1.005107745210588e-09
0.6073548,9.62884740815767e-10
0.60738814,9.360893726421308e-10
0.60765486,7.874968764065101e-10
0.60772154,7.28222274083011e-10
0.60778822,6.437762652933687e-10
0.60782156,5.934334523610821e-10
0.60795492,3.5958296648207226e-10
0.60798826,3.124880769647717e-10
0.6080216,2.7919686196116277e-10
0.60812162,2.077425468314654e-10
0.60822164,1.663315232903908e-10
0.608355,1.28980404018049e-10
0.60858838,9.244126559945379e-11
0.60895512,6.564589742581728e-11
0.6093552,5.18422229121257e-11
0.61022204,3.966251010592732e-11
0.61382276,2.991873986096856e-11
0.61482296,4.291043352091357e-11
0.615023,5.67141080346051e-11
0.61515636,8.594541876948129e-11
0.61522304,1.184246529193438e-10
0.6152563799999999,1.49279925361713e-10
0.61528972,1.9069094890278768e-10
0.61532306,2.5889734061749885e-10
0.6153564,3.88002296363202e-10
0.61538974,6.299725907796773e-10
0.61545642,1.392422612447698e-09
0.61548976,1.686359681503953e-09
0.6155231,1.850379813960759e-09
0.61555644,1.942945631287867e-09
0.61558978,1.97055298031525e-09
0.6157231400000001,1.97055298031525e-09
0.61582316,1.8146526563959102e-09
0.61595652,1.547510955513291e-09
0.6160232,1.430585712573787e-09
0.61608988,1.336395933539185e-09
0.6161899,1.208102958647229e-09
0.61622324,1.153700241446209e-09
0.61628992,1.063570366680341e-09
0.61632326,1.0245952857005061e-09
0.61645662,9.190377747134527e-10
0.6165233,8.751908086111387e-10
0.61665666,8.069844168964274e-10
0.61672334,7.420259485967026e-10
0.61682336,6.218527822422117e-10
0.61689004,5.211671563776381e-10
0.61699006,3.4821523452962047e-10
0.61705674,2.727010151311903e-10
0.61715676,2.0611858512397228e-10
0.61732346,1.4278407853174058e-10
0.61749016,1.1030484438187809e-10
0.61775688,7.944957193950879e-11
0.61825698,5.7526088888351644e-11
0.6190238,4.291043352091357e-11
0.6224578199999999,2.9106759007222e-11
0.63175968,2.504685473848918e-11
0.65099686,3.885052925218076e-11
0.6515303,4.45343952284067e-11
0.6518637,5.996203144959132e-11
0.65199706,8.269749535449504e-11
0.65206374,1.08680882674385e-10
0.65213042,1.6227161902165808e-10
0.65216376,2.1261443195394489e-10
0.6521971,3.0274430671981306e-10
0.65223044,4.781321711290702e-10
0.65226378,7.907447998214963e-10
0.6522971200000001,1.202419092671003e-09
0.65233046,1.567810476856955e-09
0.6523638,1.824396426640869e-09
0.6523971399999999,1.973800903730236e-09
0.65243048,2.059870874227372e-09
0.65256384,2.059870874227372e-09
0.65259718,2.026579659223763e-09
0.65263052,1.978672788852715e-09
0.6526972,1.8357641585933202e-09
0.65276388,1.667684121867782e-09
0.65279722,1.594605845030592e-09
0.65293058,1.333148010124199e-09
0.65299726,1.213786824623455e-09
0.65306394,1.112289217905135e-09
0.65316396,9.937400132581366e-10
0.6531973,9.636967216695139e-10
0.65333066,8.695069426349128e-10
0.65343068,8.175401679951329e-10
0.6535307,7.330941592054906e-10
0.65359738,6.527080546845809e-10
0.65366406,5.503984671125142e-10
0.65373074,4.2535341563554385e-10
0.65379742,3.1898392379474427e-10
0.6538641000000001,2.556494172025125e-10
0.65396412,1.947508531715204e-10
0.6540308,1.67955484997884e-10
0.6541975,1.2248455718807648e-10
0.6543975399999999,9.325324645320038e-11
0.65456424,7.863759108576223e-11
0.65539774,4.8594299497139436e-11
0.65659798,3.641458669094107e-11
0.66029872,3.641458669094107e-11
0.66066546,5.1030242058379145e-11
0.66083216,7.214174425578973e-11
0.66089884,9.244126559945379e-11
0.66096552,1.330403082867818e-10
0.66099886,1.655195424366443e-10
0.6610322,2.1586235536893107e-10
0.6610655400000001,2.986844024510803e-10
0.6610988799999999,4.667644391766184e-10
0.66113222,7.55829623110394e-10
0.6611655599999999,1.152076279738716e-09
0.6611989,1.518279644778415e-09
0.66123224,1.770805690293595e-09
0.66126558,1.909654416284258e-09
0.66129892,1.984356654828941e-09
0.66143228,1.984356654828941e-09
0.66146562,1.9453815738491062e-09
0.66149896,1.895850741770566e-09
0.66159898,1.709095145408857e-09
0.661699,1.542639070390812e-09
0.66173234,1.4719967361148611e-09
0.66183236,1.283617178045659e-09
0.6618657,1.2267785182834e-09
0.66196572,1.078998002901526e-09
0.6620324,1.001047840941856e-09
0.66209908,9.442091811795962e-10
0.6621657599999999,8.971142916622959e-10
0.66233246,8.053604551889343e-10
0.66239914,7.501457571341681e-10
0.66249916,6.259126865109445e-10
0.66256584,5.114233861326793e-10
0.6626325200000001,3.8313041124072265e-10
0.6626658599999999,3.3197561745468926e-10
0.66273254,2.6376922573997817e-10
0.66283256,1.9962273829399979e-10
0.66306594,1.232965380418231e-10
0.663366,8.350947620824162e-11
0.66356604,7.132976340204315e-11
0.6642328399999999,4.940628035088602e-11
0.6652330399999999,3.8038548398434187e-11
0.66913382,2.6670816445982307e-11
0.6940721400000001,3.479062498344794e-11
0.69623924,3.966251010592732e-11
0.69697272,5.1030242058379145e-11
0.6971394200000001,6.32099548645776e-11
0.69727278,9.731315072193312e-11
0.69733946,1.371002125555147e-10
0.6973728,1.7688727438909608e-10
0.69740614,2.3534989585884857e-10
0.69743948,3.4415533026088776e-10
0.69747282,5.674500650411921e-10
0.69750616,9.369013534958774e-10
0.6975395,1.3607553591515821e-09
0.69757284,1.6912315666264331e-09
0.69760618,1.896662722624312e-09
0.69763952,2.006280137880098e-09
0.69767286,2.033075506053735e-09
0.69780622,2.033075506053735e-09
0.69783956,1.9924764633664072e-09
0.69793958,1.808968790419684e-09
0.69800626,1.678239872966487e-09
0.6980396,1.601101691860564e-09
0.69817296,1.329088105855466e-09
0.69827298,1.176435705351113e-09
0.698373,1.057886500704115e-09
0.69847302,9.677566259382467e-10
0.69857304,9.011741959310288e-10
0.69867306,8.52455344706235e-10
0.6987397399999999,8.102323403114136e-10
0.69883976,7.298462357905041e-10
0.6988731,6.916831356644157e-10
0.69893978,5.950574140685751e-10
0.69907314,3.6283088989705857e-10
0.69910648,3.1654798123350456e-10
0.69913982,2.808208236686559e-10
0.6992065000000001,2.280420681751295e-10
0.69927318,1.939388723177739e-10
0.69940654,1.452200210929802e-10
0.69963992,1.013730549906659e-10
0.70000666,7.05177825482966e-11
0.70060678,5.18422229121257e-11
0.7012735800000001,4.209845266716702e-11
0.70500766,2.991873986096856e-11
0.7060412,4.534637608215327e-11
0.70627458,7.457768681702941e-11
0.70634126,9.731315072193312e-11
0.70640794,1.387241742630078e-10
0.70644128,1.7607529353534958e-10
0.70647462,2.3616187671259507e-10
0.7065079599999999,3.384714642846618e-10
0.7065413,5.463385628437815e-10
0.70657464,8.833106171486041e-10
0.70660798,1.286865101460645e-09
0.70664132,1.605161596129297e-09
0.70667466,1.817900579810896e-09
0.706708,1.9453815738491062e-09
0.70674134,1.9997842910501262e-09
0.7068747,1.9997842910501262e-09
0.70690804,1.959997229216544e-09
0.70694138,1.908842435430511e-09
0.7069747200000001,1.846319909692026e-09
0.70707474,1.615717347228002e-09
0.7072081,1.35182356976037e-09
0.70734146,1.1488283563237302e-09
0.7073748,1.104981390221415e-09
0.7075081599999999,9.734404919144723e-10
0.70760818,9.027981576385216e-10
0.70777488,8.19164129702626e-10
0.70780822,7.972406466514687e-10
0.7078749,7.322821783517441e-10
0.7079749200000001,6.039892034597872e-10
0.70810828,3.652668324582982e-10
0.70817496,2.832567662298956e-10
0.70824164,2.3291395329760886e-10
0.70834166,1.8175915951157547e-10
0.70840834,1.5658775304543208e-10
0.70850836,1.314163465792887e-10
0.70874174,9.325324645320038e-11
0.70910848,6.726985913331041e-11
0.70980862,4.778231864339289e-11
0.7110422,3.560260583719451e-11
0.71517636,2.6670816445982307e-11
0.7368473600000001,3.235468242220826e-11
0.7418817,3.885052925218076e-11
0.74274854,4.8594299497139436e-11
0.74298192,6.808183998705695e-11
0.7430486000000001,8.350947620824162e-11
0.74311528,1.0949286352813159e-10
0.74318196,1.6308359987540458e-10
0.7432153,2.1667433622267768e-10
0.74324864,3.0599223013479927e-10
0.74328198,4.886879222277756e-10
0.74331532,7.996765892127084e-10
0.74334866,1.208914939500975e-09
0.743382,1.562938591734476e-09
0.74341534,1.8170885989571502e-09
0.74344868,1.962433171777784e-09
0.74348202,2.037135410322468e-09
0.74361538,2.037135410322468e-09
0.7436487199999999,2.003032214465112e-09
0.74368206,1.938073746165387e-09
0.74374874,1.834952177739574e-09
0.74381542,1.709095145408857e-09
0.74384876,1.628709040887947e-09
0.74391544,1.486612391482299e-09
0.74394878,1.423277884890068e-09
0.7440488,1.2478900204808101e-09
0.74411548,1.150452318031223e-09
0.74424884,1.017287458016787e-09
0.7443822,9.011741959310288e-10
0.74451556,8.33779785070064e-10
0.74461558,7.55829623110394e-10
0.74468226,6.843753079806969e-10
0.74474894,5.909975097998422e-10
0.74481562,4.805681136903101e-10
0.74484896,4.13985683683092e-10
0.74491564,3.1492401952601145e-10
0.74494898,2.808208236686559e-10
0.74501566,2.2966602988262257e-10
0.74508234,1.9150292975653428e-10
0.7451490199999999,1.671435041441374e-10
0.7453824,1.0949286352813159e-10
0.74574914,7.538966767077595e-11
0.74624924,5.5090146327111967e-11
0.7472160999999999,4.047449095967389e-11
0.74844968,3.397864412970138e-11
0.7514169399999999,3.641458669094107e-11
0.7518170200000001,4.8594299497139436e-11
0.75198372,6.808183998705695e-11
0.7520504,8.432145706198817e-11
0.75211708,1.151767295043575e-10
0.75218376,1.8338312121906858e-10
0.7522171,2.4834158951879346e-10
0.7522504400000001,3.709506984353573e-10
0.75228378,5.999292991910544e-10
0.7523171200000001,9.72628511060726e-10
0.7523504599999999,1.363191301712822e-09
0.7523838,1.662000255891556e-09
0.7524171399999999,1.8593116033519711e-09
0.75245048,1.979484769706462e-09
0.75258384,1.979484769706462e-09
0.75261718,1.977860807998969e-09
0.75268386,1.877987162988142e-09
0.75285056,1.536955204414586e-09
0.7529839199999999,1.318532354756959e-09
0.75308394,1.176435705351113e-09
0.75315062,1.093613658268964e-09
0.7532173,1.027031228261746e-09
0.75335066,9.433972003258498e-10
0.75361738,8.33779785070064e-10
0.75375074,7.55829623110394e-10
0.7538174200000001,6.941190782255224e-10
0.7538841000000001,6.15356935412239e-10
0.75395078,5.130473478401725e-10
0.75401746,3.95310124046921e-10
0.7540508,3.4577929196838086e-10
0.75408414,2.994963833048268e-10
0.75415082,2.434697043963142e-10
0.7542175,2.0530660427022578e-10
0.7543175200000001,1.6308359987537808e-10
0.7544842199999999,1.192366337730902e-10
0.75478428,8.269749535449504e-11
0.75491764,7.376570596328286e-11
0.7555510999999999,5.1030242058379145e-11
0.75668466,3.8038548398434187e-11
0.7612189,2.6670816445988217e-11
0.78265652,3.154270156846169e-11
0.7879909199999999,3.560260583719451e-11
0.7893912000000001,4.615835693589976e-11
0.78962458,6.239797401083102e-11
0.78975794,8.919334218446754e-11
0.78982462,1.249204997493162e-10
0.78985796,1.5739973389917869e-10
0.7898913000000001,2.0530660427022578e-10
0.78992464,2.9218855562110787e-10
0.7899579800000001,4.6514047746912524e-10
0.7899913199999999,7.72881221039072e-10
0.79002466,1.190239379864804e-09
0.7900579999999999,1.562126610880729e-09
0.79009134,1.8170885989571502e-09
0.7901246799999999,1.964057133485277e-09
0.79015802,2.037135410322468e-09
0.79029138,2.037135410322468e-09
0.79032472,1.9997842910501262e-09
0.7903914,1.877987162988142e-09
0.7904580800000001,1.7431983412662131e-09
0.79049142,1.660376294184063e-09
0.79059144,1.454133157332437e-09
0.79069146,1.279557273776926e-09
0.79082482,1.0846818688777511e-09
0.79092484,9.807483195981915e-10
0.79099152,9.255336215434256e-10
0.7910581999999999,8.760027894648853e-10
0.79119156,8.037364934814412e-10
0.79129158,7.160425612768126e-10
0.79135826,6.356564567559031e-10
0.7913916,5.853136438236163e-10
0.79142494,5.325348883300898e-10
0.79152496,3.490272153833671e-10
0.79159164,2.7351299598493685e-10
0.79169166,2.069305659777189e-10
0.79175834,1.7607529353534958e-10
0.79192504,1.28980404018049e-10
0.79215842,9.162928474570724e-11
0.79259184,6.402193571832415e-11
0.7936920599999999,4.1286471813420455e-11
0.79702606,2.9106759007222e-11
0.7982263,3.966251010592732e-11
0.79842634,4.940628035088602e-11
0.79859304,7.295372510953628e-11
0.79869306,1.1436474865061101e-10
0.7987597399999999,1.793232169503358e-10
0.79879308,2.434697043963142e-10
0.7988264199999999,3.6120692818956537e-10
0.79885976,5.739459118711645e-10
0.7988930999999999,9.263456023971722e-10
0.79892644,1.321780278171747e-09
0.79895978,1.647384600524118e-09
0.79899312,1.844695947984533e-09
0.79902646,1.950253458971586e-09
0.7990598,1.9957243867813932e-09
0.79919316,1.9957243867813932e-09
0.7992598399999999,1.8926028183555803e-09
0.79929318,1.829268311763348e-09
0.79942654,1.540203127829572e-09
0.79952656,1.34938762719913e-09
0.7995599,1.289301044021885e-09
0.79962658,1.191863341572298e-09
0.79969326,1.104981390221415e-09
0.7998266199999999,9.57200874839541e-10
0.7998932999999999,8.938663682473093e-10
0.80002666,8.053604551889343e-10
0.80009334,7.371540634742234e-10
0.80012668,6.965550207868951e-10
0.80019336,5.934334523610821e-10
0.8003267199999999,3.47403253675874e-10
0.8003933999999999,2.718890342774438e-10
0.80049342,2.0530660427022578e-10
0.8005601,1.7607529353534958e-10
0.8007268000000001,1.257324806030628e-10
0.8009601799999999,9.244126559945379e-11
0.8012269000000001,7.132976340204315e-11
0.80202706,4.697033778964634e-11
0.8027272,3.885052925218076e-11
0.80649462,2.829477815347543e-11
0.8266319799999999,2.991873986096856e-11
0.8342335000000001,4.291043352091357e-11
0.83460024,5.590212718085852e-11
0.83476694,8.350947620824162e-11
0.83486696,1.330403082867818e-10
0.8349002999999999,1.67955484997884e-10
0.83493364,2.2317018305265007e-10
0.8349669799999999,3.206078855022375e-10
0.83500032,5.203551755238915e-10
0.83503366,8.61387134097447e-10
0.835067,1.290113024875631e-09
0.83510034,1.639264791986653e-09
0.83513368,1.8625595267669571e-09
0.83516702,1.985980616536434e-09
0.83520036,2.0533750273973992e-09
0.83533372,2.0533750273973992e-09
0.83536706,1.996536367635139e-09
0.8354670799999999,1.782173422246047e-09
0.83563378,1.447637310502464e-09
0.83570046,1.331524048416706e-09
0.83583382,1.124468930711333e-09
0.83593384,1.011603592040561e-09
0.83600052,9.48269085448329e-10
0.8360672,8.963023108085491e-10
0.83620056,8.110443211651602e-10
0.8363005800000001,7.160425612768126e-10
0.8363672600000001,6.307845716334238e-10
0.83643394,5.260390415001173e-10
0.8365339599999999,3.4577929196838086e-10
0.8365673,3.0436826842730616e-10
0.83663398,2.450936661038073e-10
0.83670066,2.0611858512397228e-10
0.8368006800000001,1.6308359987540458e-10
0.83693404,1.2816842316430248e-10
0.83710074,9.974909328317279e-11
0.8375341599999999,6.645787827956386e-11
0.83820096,4.778231864339289e-11
0.8399346400000001,3.479062498344794e-11
0.84286856,3.479062498344794e-11
0.84343534,5.021826120463257e-11
0.8435687000000001,6.402193571832415e-11
0.8436687199999999,8.919334218446754e-11
0.84370206,1.0299701669815909e-10
0.84376874,1.525278487766993e-10
0.84380208,1.9637481487901347e-10
0.84383542,2.686411108624575e-10
0.84386876,4.042419134381333e-10
0.8439021,6.527080546845809e-10
0.84393544,1.0278432091154921e-09
0.84396878,1.420841942328828e-09
0.84400212,1.699351375163898e-09
0.84403546,1.877987162988142e-09
0.8440688000000001,1.984356654828941e-09
0.84420216,1.984356654828941e-09
0.8442354999999999,1.96568109519277e-09
0.84426884,1.927517995066682e-09
0.84430218,1.883671028964368e-09
0.84446888,1.5190916256321621e-09
0.84453556,1.395670535862684e-09
0.84460224,1.280369254630673e-09
0.84470226,1.138272605225025e-09
0.84480228,1.022159343139266e-09
0.84486896,9.588248365470343e-10
0.84500232,8.654470383661798e-10
0.8450690000000001,8.272839382400915e-10
0.8451356800000001,7.696332976240857e-10
0.84520236,6.941190782256554e-10
0.8452356999999999,6.462122078546084e-10
0.84526904,5.958693949223216e-10
0.84536906,4.074898368531195e-10
0.8454024,3.514631579446068e-10
0.84546908,2.7676091939992306e-10
0.84553576,2.2641810646763638e-10
0.84560244,1.9150292975653428e-10
0.84576914,1.3547625084802148e-10
0.84596918,1.0056107413691939e-10
0.84626924,7.376570596328286e-11
0.8471360800000001,4.697033778964634e-11
0.8488030799999999,3.397864412970138e-11
0.85497098,2.5858835592235748e-11
0.87664198,3.560260583719451e-11
0.87934252,4.209845266716702e-11
0.8799093,5.833806974209819e-11
0.88004266,7.863759108576223e-11
0.8801426800000001,1.151767295043575e-10
0.88017602,1.395361551167543e-10
0.88020936,1.744513318278564e-10
0.8802426999999999,2.3047801073636917e-10
0.88027604,3.3278759830843587e-10
0.8803093799999999,5.349708308913295e-10
0.88034272,8.857465597098437e-10
0.88037606,1.3031047185355761e-09
0.8804094,1.653880447354091e-09
0.88044274,1.89016687579434e-09
0.88047608,2.019271831540044e-09
0.88060944,2.019271831540044e-09
0.8806427800000001,2.016023908125057e-09
0.88077614,1.807344828712191e-09
0.8808094799999999,1.741574379558719e-09
0.88087616,1.588921979054366e-09
0.8809095,1.521527568193401e-09
0.88104286,1.283617178045659e-09
0.8811428800000001,1.126904873272573e-09
0.8812095600000001,1.0448948070441702e-09
0.88134292,9.149778704447199e-10
0.88150962,8.069844168964274e-10
0.8815763,7.485217954266751e-10
0.88167632,6.194168396809721e-10
0.8817096600000001,5.666380841874455e-10
0.8818096799999999,3.8231843038697604e-10
0.88184302,3.3035165574719616e-10
0.8819097,2.6295724488623156e-10
0.88200972,2.004347191477464e-10
0.8820764,1.7120340841287018e-10
0.8822431,1.241085188955696e-10
0.88254316,8.432145706198817e-11
0.8828098799999999,6.889382084080354e-11
0.8833766599999999,5.1030242058379145e-11
0.8844435399999999,3.8038548398434187e-11
0.8875775,2.991873986096856e-11
0.8885110199999999,3.966251010592732e-11
0.88881108,5.67141080346051e-11
0.88894444,8.188551450074849e-11
0.8890111199999999,1.0949286352813159e-10
0.8890777999999999,1.6470756158289769e-10
0.88911114,2.1261443195394489e-10
0.88914448,3.0518024928105277e-10
0.88917782,4.773201902753236e-10
0.88921116,7.842489529915237e-10
0.8892445,1.1894273990110581e-09
0.88927784,1.549134917220785e-09
0.88931118,1.78866926907602e-09
0.88934452,1.925082052505442e-09
0.88937786,1.9989723101963792e-09
0.8895112199999999,1.9989723101963792e-09
0.8895778999999999,1.912902339699244e-09
0.88961124,1.8560636799369851e-09
0.88964458,1.769993709439849e-09
0.88971126,1.6400767728403991e-09
0.88977794,1.499604085142244e-09
0.88984462,1.367251205981555e-09
0.8899113000000001,1.256009829018276e-09
0.8900779999999999,1.0424588644829302e-09
0.89017802,9.48269085448329e-10
0.89027804,8.841225980023507e-10
0.8904114000000001,8.118563020189068e-10
0.8905114199999999,7.19290484691799e-10
0.8905780999999999,6.421523035858756e-10
0.8906447799999999,5.349708308913295e-10
0.8907448,3.522751387983533e-10
0.89077814,3.092401535497855e-10
0.89081148,2.7838488110741617e-10
0.89087816,2.2723008732138289e-10
0.89094484,1.9150292975653428e-10
0.89104486,1.541518104841924e-10
0.89131158,1.0056107413691939e-10
0.89161164,7.376570596328286e-11
0.89251182,4.615835693589976e-11
0.8957124599999999,2.991873986096856e-11
0.9044142,2.504685473848918e-11
0.92471826,4.1286471813420455e-11
0.92511834,4.8594299497139436e-11
0.92535172,6.483391657207073e-11
0.92545174,8.919334218446754e-11
0.92551842,1.2167257633433e-10
0.92555176,1.533398296304458e-10
0.9255851,1.95562834025267e-10
0.92561844,2.7676091939992306e-10
0.92565178,4.3022530075802327e-10
0.92568512,7.176665229843057e-10
0.92571846,1.130964777541305e-09
0.9257518,1.5255874724621341e-09
0.92578514,1.807344828712191e-09
0.92581848,1.967305056900263e-09
0.92585182,2.051751065689906e-09
0.92598518,2.051751065689906e-09
0.92601852,2.011152023002578e-09
0.9260852,1.8877309332331e-09
0.92618522,1.668496102721529e-09
0.92628524,1.463876927577395e-09
0.92638526,1.283617178045659e-09
0.92645194,1.181307590473592e-09
0.92651862,1.0944256391227102e-09
0.9265853,1.0213473622855201e-09
0.92668532,9.37713334349624e-10
0.926752,8.938663682473093e-10
0.92695204,7.988646083589618e-10
0.92701872,7.45273872011689e-10
0.9270854,6.738195568819914e-10
0.92711874,6.26724667364691e-10
0.92718542,5.203551755238915e-10
0.92728544,3.4496731111463436e-10
0.92731878,3.0436826842730616e-10
0.92738546,2.450936661038073e-10
0.92745214,2.0611858512397228e-10
0.92755216,1.6389558072915118e-10
0.92761884,1.4278407853174058e-10
0.92778554,1.1030484438187809e-10
0.92801892,8.269749535449504e-11
0.92861904,5.5090146327111967e-11
0.93031938,3.641458669094107e-11
0.9330866,3.073072071471513e-11
0.93415348,4.697033778964634e-11
0.93435352,6.645787827956386e-11
0.93445354,9.000532303821412e-11
0.93452022,1.2167257633433e-10
0.9345869,1.8906698719529458e-10
0.93462024,2.532134746412728e-10
0.93465358,3.7419862184951047e-10
0.93468692,5.926214715073355e-10
0.93472026,9.417732386183568e-10
0.9347536,1.3258401824404802e-09
0.93478694,1.629521021741694e-09
0.93482028,1.831704254324588e-09
0.93485362,1.948629497264093e-09
0.93488696,2.003032214465112e-09
0.93502032,2.003032214465112e-09
0.935087,1.917774224821723e-09
0.93515368,1.785421345661034e-09
0.93522036,1.6335809260104271e-09
0.9352537,1.566998496003209e-09
0.93538706,1.309600565365549e-09
0.93545374,1.1894273990110581e-09
0.93548708,1.144768452054997e-09
0.93565378,9.62884740815767e-10
0.93572046,9.060460810535079e-10
0.9359205,7.874968764065101e-10
0.93605386,6.583919206608069e-10
0.9360872,6.112970311435062e-10
0.93615388,5.016796158877205e-10
0.93622056,3.774465452644967e-10
0.9362539,3.2872769403970305e-10
0.93628724,2.9056459391361477e-10
0.93635392,2.3534989585884857e-10
0.9364206,1.9881075744025328e-10
0.9365873,1.4116011682424748e-10
0.93685402,9.487720816069343e-11
0.93728744,6.483391657207073e-11
0.93865438,3.966251010592732e-11
0.94268852,2.748279729972888e-11
0.96629324,3.3166663275954806e-11
0.96932718,3.722656754468764e-11
0.9704274,4.291043352091357e-11
0.97072746,5.1030242058379145e-11
0.97089416,6.645787827956386e-11
0.97096084,7.782561023201566e-11
0.97102752,1.0056107413691939e-10
0.9710942,1.444080402392337e-10
0.97112754,1.88255006341548e-10
0.97116088,2.556494172025125e-10
0.97119422,3.944981431931744e-10
0.97122756,6.551439972458206e-10
0.9712609,1.043270845336677e-09
0.97129424,1.447637310502464e-09
0.97132758,1.7488822072424381e-09
0.97136092,1.922646109944203e-09
0.97139426,2.023331735808776e-09
0.97152762,2.023331735808776e-09
0.97156096,2.004656176172605e-09
0.9715943,1.959185248362798e-09
0.97162764,1.902346588600539e-09
0.971761,1.639264791986653e-09
0.97179434,1.561314630026983e-09
0.97186102,1.428149770012547e-09
0.97189436,1.367251205981555e-09
0.97202772,1.153700241446209e-09
0.9720944,1.073314136925299e-09
0.97222776,9.474571045945824e-10
0.97236112,8.59763172389954e-10
0.97246114,8.134802637264e-10
0.97256116,7.28222274083011e-10
0.97262784,6.47024188708355e-10
0.97269452,5.463385628437815e-10
0.97279454,3.6851475587328444e-10
0.97282788,3.1979590464849087e-10
0.97286122,2.865046896448818e-10
0.97289456,2.572733789100056e-10
0.97296124,2.14238393661438e-10
0.97306126,1.671435041441374e-10
0.97312794,1.468439828004733e-10
0.97329464,1.111168252356247e-10
0.97352802,8.432145706198817e-11
0.97386142,6.564589742581728e-11
0.97466158,4.615835693589976e-11
0.97769552,2.991873986096856e-11
0.97946254,3.722656754468764e-11
0.97972926,4.615835693589976e-11
0.97996264,7.620164852452254e-11
0.98002932,1.013730549906659e-10
0.98006266,1.249204997493162e-10
0.980096,1.49279925361713e-10
0.98012934,1.9718679573276018e-10
0.98016268,2.702650725699506e-10
0.98019602,4.13985683683092e-10
0.98022936,6.795034228582175e-10
0.98029604,1.450073253063704e-09
0.98032938,1.718838915653816e-09
0.98036272,1.886918952379354e-09
0.98039606,1.976236846291476e-09
0.98056276,1.977048827145222e-09
0.9805961,1.928329975920428e-09
0.98069612,1.720462877361309e-09
0.9807628,1.570246419418195e-09
0.98086282,1.385114784763979e-09
0.98096284,1.216222767184694e-09
0.98102952,1.124468930711333e-09
0.98106286,1.086305830585245e-09
0.98112954,1.023783304846759e-09
0.98122956,9.474571045945824e-10
0.98132958,8.87370521417337e-10
0.9814296,8.402756319000365e-10
0.98149628,7.923687615289894e-10
0.98156296,7.322821783517441e-10
0.98162964,6.429642844396221e-10
0.98166298,5.885615672386025e-10
0.98172966,4.740722668603374e-10
0.981763,4.050538942918799e-10
0.98179634,3.506511770908602e-10
0.98186302,2.7513695769243e-10
0.98189636,2.4915357037254e-10
0.98199638,1.9150292975653428e-10
0.9820964,1.541518104841924e-10
0.98222976,1.2167257633433e-10
0.98239646,9.650116986818655e-11
0.98272986,7.05177825482966e-11
0.98319662,5.3466184619618836e-11
0.98499698,3.397864412970138e-11
1.00006666,2.5858835592235748e-11


==> Figures/Plot_data/bursting_5c.csv <==
Time (s),Channel 1 (A)
0,2.8313523936433718e-11
0.21064214,3.156144735141996e-11
0.21224246,4.292917930387181e-11
0.21264254,5.348493040257709e-11
0.21287592,7.134850918500144e-11
0.21307596,9.895585821238455e-11
0.21330934,1.7365809675706817e-10
0.2134427,2.2806081395808767e-10
0.2136094,2.832755120128539e-10
0.21397614,3.652855782412566e-10
0.21434288,4.1562839117354347e-10
0.21480964,4.5379149129963176e-10
0.2151097,4.692191275208164e-10
0.21557646,4.757149743507889e-10
0.2161099,4.675951658133233e-10
0.21667668,4.464836636159127e-10
0.21957726,2.6297599066918987e-10
0.22057746,2.1506912029814277e-10
0.22191106,1.64726307365856e-10
0.22387812,1.225033029710348e-10
0.22447824,8.921208796742582e-11
0.22501168,7.134850918500144e-11
0.22641196,5.348493040257709e-11
0.22837902,4.292917930387181e-11
0.23708076,3.156144735141922e-11
0.30166034,2.750154308268716e-11
0.32473162,3.5621351620152776e-11
0.32573182,5.0237006987590847e-11
0.32609856,7.378445174624114e-11
0.32636528,1.2899914980100729e-10
0.3267987,2.808395694516142e-10
0.32716544,3.620376548262704e-10
0.32743216,4.0182471665985177e-10
0.32789892,4.464836636159127e-10
0.32843236,4.692191275208164e-10
0.32873242,4.716550700820561e-10
0.32959926,4.602873381296042e-10
0.33023272,4.3511593166346074e-10
0.33243316,2.90583339696573e-10
0.33383344,2.1588110115188927e-10
0.33470028,1.8177790529453378e-10
0.33660066,1.306231115085004e-10
0.33766754,7.86563368687205e-11
0.33900114,5.6732853817563345e-11
0.34036808,4.6989083572604617e-11
0.3479696,3.237342820516653e-11
0.46102554,3.237342820516653e-11
0.46252584,4.049323674263214e-11
0.46335934,6.322870064753585e-11
0.46355938,8.352822199119985e-11
0.46369274,1.0869962845734329e-10
0.46392612,1.7365809675706817e-10
0.46422618,2.816515503053608e-10
0.46439288,3.230625738464353e-10
0.46462626,3.6772152080249614e-10
0.46492632,4.0913254434357085e-10
0.46529306,4.448597019084196e-10
0.46552644,4.5785139556836457e-10
0.46595986,4.667831849595768e-10
0.46645996,4.64347242398337e-10
0.46726012,4.44047721054673e-10
0.47012736,2.694718374991623e-10
0.47222778,1.785299818795475e-10
0.47439488,1.306231115085004e-10
0.4754951,8.028029857621361e-11
0.47626192,6.322870064753585e-11
0.47806228,4.6989083572604617e-11
0.47992932,4.049323674263214e-11
0.49643262,2.8313523936433718e-11
0.6203907399999999,3.237342820516653e-11
0.62232446,4.292917930387181e-11
0.62279122,5.429691125632367e-11
0.6230246,6.810058577001522e-11
0.62329132,1.0220378162737079e-10
0.62342468,1.3549499663097979e-10
0.62372474,2.402405267642861e-10
0.62395812,3.076349376252508e-10
0.62432486,3.790892527549481e-10
0.62479162,4.2780810397974176e-10
0.62515836,4.5297951044588515e-10
0.62542508,4.6353526154459044e-10
0.62595852,4.692191275208164e-10
0.62672534,4.5379149129963176e-10
0.62782556,3.97764812391119e-10
0.6295259,2.824635311591074e-10
0.6307261399999999,2.2318892883560838e-10
0.6322931199999999,1.671622499270956e-10
0.63399346,1.306231115085004e-10
0.6353603999999999,7.216049003874801e-11
0.6378609,4.6989083572604617e-11
0.64242848,3.480937076640621e-11
0.67016736,2.8313523936433718e-11
0.8069280400000001,3.318540905891308e-11
0.94155496,2.750154308268716e-11
0.96696004,3.318540905891308e-11
1.00006666,2.750154308268716e-11


==> Figures/Plot_data/f1_bursting_data_aligned.csv <==
Time (s),Channel 1 (A)
5.000000000005e-07,2.153145201412169e-11
0.0012459199999999976,2.4779375429107948e-11
0.004432729999999996,2.5591356282854507e-11
0.07915792999999999,2.315541372161482e-11
0.11410294999999998,2.640333713660109e-11
0.12025679,2.39673945753614e-11
0.12362675000000001,2.883927969784077e-11
0.13685018,3.371116482032011e-11
0.13970732,3.939503079654606e-11
0.14051318,4.670285848026511e-11
0.14080621999999998,5.5634647871477265e-11
0.14102599999999998,6.619039897018258e-11
0.14120915,8.080605433762068e-11
0.14142893,1.1166132677999e-10
0.14161208,1.538843311748112e-10
0.14172197,1.8636356532467359e-10
0.14175859999999998,1.944833738621392e-10
0.14186848999999999,2.2939855057324137e-10
0.14201501,2.829892869205144e-10
0.14219816,3.57691525465198e-10
0.14223479,3.6905925741764974e-10
0.14241794,4.4457347681608007e-10
0.14260108999999999,5.119678876770447e-10
0.14274761,5.769263559767696e-10
0.1428575,6.215853029328304e-10
0.14304065,6.90603675501288e-10
0.14307728,6.995354648925001e-10
0.14315054,7.247068713586435e-10
0.14326043,7.490662969710403e-10
0.14333368999999999,7.718017608759441e-10
0.14340695,7.904773205121151e-10
0.14494541,7.904773205121151e-10
0.14498204,7.896653396583685e-10
0.14501867,7.831694928283958e-10
0.1450553,7.815455311209027e-10
0.14516519,7.612460097772389e-10
0.14523845,7.57186105508506e-10
0.14534834,7.40946488433575e-10
0.14560475,6.857317903788086e-10
0.14582453,6.565004796439325e-10
0.14586116,6.540645370826928e-10
0.14604430999999998,6.199613412253371e-10
0.14611757,6.020977624429129e-10
0.14622746,5.817982410992487e-10
0.14633735,5.566268346331054e-10
0.14659376,5.176517536532706e-10
0.14677690999999998,4.794886535271821e-10
0.14692343,4.6000111303726467e-10
0.14696006,4.5837715132977157e-10
0.14706995,4.3158178315613517e-10
0.14721647,4.080343383974848e-10
0.14736299,3.804269893701018e-10
0.14747288,3.6499935314891703e-10
0.14765603,3.3170813814530806e-10
0.14772928999999999,3.235883296078425e-10
0.14780255,3.097846550941508e-10
0.1479857,2.8704919118924725e-10
0.14824210999999998,2.423902442331863e-10
0.14838863,2.2127874203577569e-10
0.14857178,1.9935525898461858e-10
0.1487183,1.7661979507971488e-10
0.14919448999999999,1.124733076337365e-10
0.14937764,9.298576714381907e-11
0.14967068,7.025030323891537e-11
0.15000034999999998,5.644662872522384e-11
0.15080620999999997,4.101899250403919e-11
0.15208826,3.289918396657358e-11
0.15395638999999997,3.289918396657358e-11
0.15424943,3.85830499427995e-11
0.15564136999999997,4.5890877626518556e-11
0.15608092999999998,5.888257128646355e-11
0.15641059999999998,7.59341692151413e-11
0.15666700999999997,9.785765226629843e-11
0.15688678999999997,1.270889630011747e-10
0.15732634999999998,2.04227144107098e-10
0.15765601999999998,2.7486947838304875e-10
0.15791243000000002,3.382039849752805e-10
0.15794906,3.4957171692773237e-10
0.15805895,3.7474312339387587e-10
0.15827873,4.486333810848129e-10
0.15853514,5.144038302382843e-10
0.15871829,5.712424900005436e-10
0.15879154999999998,5.980378581741801e-10
0.1589747,6.475686902527205e-10
0.15923110999999998,7.068432925762193e-10
0.15934099999999998,7.190230053824176e-10
0.16087946,7.190230053824176e-10
0.16098935,7.076552734299659e-10
0.16106260999999997,6.930396180625276e-10
0.16113587,6.873557520863017e-10
0.16139227999999997,6.548765179364394e-10
0.16157543,6.37012939154015e-10
0.16168532,6.207733220790839e-10
0.16172194999999998,6.126535135416181e-10
0.16179521,6.03721724150406e-10
0.1619051,5.842341836604884e-10
0.16201499,5.59062777194345e-10
0.16216150999999998,5.338913707282017e-10
0.16260107,4.2670989803365575e-10
0.16274758999999997,3.9747858729877945e-10
0.16282085,3.8611085534632766e-10
0.16289411,3.6905925741764974e-10
0.16296736999999997,3.5850350631894445e-10
0.16333367000000001,2.8948513375048686e-10
0.16369997,2.2615062715825508e-10
0.16373659999999998,2.1721883776704287e-10
0.16395637999999998,1.8311564190968727e-10
0.16413953,1.4901244605233178e-10
0.16428605,1.254650012936815e-10
0.16450583,9.785765226629843e-11
0.1648355,7.674615006888787e-11
0.16487212999999998,7.18742649464085e-11
0.16494539,7.106228409266192e-11
0.16512854000000002,5.96945521402101e-11
0.16534832000000002,5.7258609578970416e-11
0.16597103,4.264295421153232e-11
0.16641059,3.695908823530637e-11
0.16879154,2.9651260551587316e-11
0.17175856999999997,3.371116482032011e-11
0.17369996000000001,4.426691591902542e-11
0.17461571,5.644662872522384e-11
0.17476223,6.537841811643603e-11
0.1750919,7.18742649464085e-11
0.17527505000000002,7.918209263012755e-11
0.17542157,8.892586287508629e-11
0.17567797999999998,9.948161397379156e-11
0.17593438999999997,1.2140509702494868e-10
0.17615416999999997,1.311488672699075e-10
0.17633732,1.5063640775982488e-10
0.17637394999999997,1.5713225458979748e-10
0.1765571,1.733718716647286e-10
0.17696003000000002,2.277745888657483e-10
0.17703328999999998,2.3264647398822758e-10
0.17710655,2.423902442331863e-10
0.17732633,2.829892869205144e-10
0.17754611,3.1871644448536306e-10
0.17776589,3.6012746802643756e-10
0.17787578,3.76367085101369e-10
0.17794903999999998,3.917947213225536e-10
0.17809556,4.1534216608120376e-10
0.17813219,4.2508593632616255e-10
0.17824208,4.4132555340109375e-10
0.17835197,4.63249036452251e-10
0.17846186,4.892324237721409e-10
0.17853512000000002,4.98164213163353e-10
0.17864501000000002,5.16839772799524e-10
0.17882815999999999,5.566268346331054e-10
0.17890142,5.631226814630778e-10
0.17893805,5.720544708542902e-10
0.17919445999999997,6.094055901266318e-10
0.17926772,6.126535135416181e-10
0.17930434999999997,6.191493603715906e-10
0.17945087,6.337650157390288e-10
0.18098932999999998,6.337650157390288e-10
0.18106259,6.313290731777892e-10
0.18113585000000001,6.22397283786577e-10
0.18128237,6.134654943953646e-10
0.18139226,5.980378581741801e-10
0.18157541000000002,5.842341836604884e-10
0.18172193,5.655586240243177e-10
0.18186845,5.387632558506813e-10
0.18216149,4.957282706021134e-10
0.1824179,4.3645366827861444e-10
0.18263768,3.90982740468807e-10
0.18278419999999998,3.641873722951705e-10
0.18296735,3.357680424140409e-10
0.18311386999999998,3.04100789117925e-10
0.18318713,2.9273305716547307e-10
0.18348016999999997,2.3264647398822758e-10
0.18366332,1.9854327813087208e-10
0.18399299,1.457645226373456e-10
0.18413950999999998,1.1734519275621589e-10
0.18428603000000002,9.785765226629843e-11
0.18454244,7.512218836139474e-11
0.18479885,6.213049470144975e-11
0.18505525999999997,5.644662872522384e-11
0.18553145000000001,4.751483933401169e-11
0.18652045999999997,3.6147107381559795e-11
0.18981716,2.7215317990347638e-11
0.19168528999999998,2.7215317990347638e-11
0.19641055999999998,3.6147107381559795e-11
0.20391971,3.695908823530489e-11
0.20666695999999998,3.5335126527812506e-11
0.20926768999999998,2.802729884409496e-11
0.21355339999999998,2.4779375429108688e-11
0.24062297000000002,2.153145201412391e-11
0.25527497,2.153145201412169e-11
0.25838852,2.39673945753614e-11
0.27472549999999996,2.153145201412169e-11
0.28043978,2.39673945753614e-11
0.28238116999999996,2.153145201412169e-11
0.28904783,2.39673945753614e-11
0.29369984000000005,2.153145201412169e-11
0.29989031,2.39673945753614e-11
0.30428591000000005,2.153145201412169e-11
0.34230784999999986,2.39673945753614e-11
0.3501833,2.153145201412169e-11
0.39377300000000004,2.4779375429107948e-11
0.41505503,2.315541372161778e-11
0.41783891000000006,2.5591356282854507e-11
0.42095246,2.315541372161778e-11
0.42846161000000005,2.5591356282850077e-11
0.44417587999999997,2.315541372161778e-11
0.51329669,2.640333713659813e-11
0.54487175,2.4779375429107948e-11
0.59714276,2.883927969784077e-11
0.60344312,2.640333713660109e-11
0.62739914,2.640333713660109e-11
0.62937716,2.883927969784077e-11
0.65868116,2.640333713660109e-11
0.66205112,2.883927969784077e-11
0.74007302,2.7215317990347638e-11
0.74545763,2.9651260551587316e-11
0.7502927899999999,2.7215317990347638e-11
0.75644663,2.9651260551587316e-11
0.75820487,2.7215317990347638e-11
0.77868104,2.883927969784077e-11
0.7831499000000001,2.640333713660109e-11
0.7884246199999999,2.9651260551587316e-11
0.80780189,2.7215317990347638e-11
0.8102561,2.9651260551587316e-11
0.8187542600000001,2.802729884409422e-11
0.8194502300000001,3.0463241405333894e-11
0.82263704,2.802729884409422e-11
0.85904726,2.802729884409422e-11
0.8604392000000001,3.0463241405333894e-11
0.8667761900000001,2.802729884409422e-11
0.87109853,3.0463241405333894e-11
0.87432197,2.802729884409422e-11
0.89637323,2.802729884409422e-11
0.90347945,3.0463241405333894e-11
0.9122706500000001,3.046324140532209e-11
0.91593365,2.640333713660404e-11
0.92842448,2.4779375429110908e-11
0.99937679,2.5591356282848597e-11
0.9999995,2.153145201412169e-11


==> Figures/Plot_data/f1_input_data.csv <==
x,y
0,0
0.12,0
0.12,1
0.91,1
0.91,0
1,0

==> Figures/Plot_data/f1_spiking_data_aligned.csv <==
Time (s),Channel 1 (A)
0.0105499999999999,2.3155413721616297e-11
0.017692849999999996,2.5591356282854507e-11
0.06882833,2.4779375429107948e-11
0.07139243,2.7215317990347638e-11
0.07348034,2.4779375429107948e-11
0.12025685,2.39673945753614e-11
0.12337039999999999,2.883927969784077e-11
0.13095281,3.127522225908045e-11
0.13663045999999998,4.101899250403919e-11
0.13732643,4.5890877626518556e-11
0.1380224,5.96945521402101e-11
0.13842532999999999,7.755813092263445e-11
0.13882825999999998,1.1409726934122969e-10
0.13930445,1.8636356532467359e-10
0.13978063999999998,2.8786117204299375e-10
0.13989052999999999,3.1790446363161646e-10
0.13996379,3.3008417643781485e-10
0.14007368,3.536316211964652e-10
0.14029345999999998,4.11282261812471e-10
0.14047661,4.738047875509562e-10
0.14084291,5.712424900005436e-10
0.14091616999999998,5.947899347591939e-10
0.14113594999999998,6.264571880553098e-10
0.14120921,6.321410540315357e-10
0.14128247,6.435087859839875e-10
0.14135572999999999,6.467567093989737e-10
0.14139236,6.524405753751997e-10
0.14142899,6.524405753751997e-10
0.14153888,6.662442498888911e-10
0.14161214,6.719281158651171e-10
0.14164876999999998,6.784239626950896e-10
0.1416854,6.792359435488362e-10
0.14175865999999998,6.897916946475414e-10
0.14183192,6.954755606237673e-10
0.14337038,6.954755606237673e-10
0.14340701,6.930396180625276e-10
0.14344363999999998,6.841078286713155e-10
0.1435169,6.751760392801033e-10
0.14359016,6.621843456201583e-10
0.14366342,6.548765179364394e-10
0.14370005,6.475686902527205e-10
0.14373668,6.475686902527205e-10
0.14380994,6.313290731777892e-10
0.1438832,6.207733220790839e-10
0.14399309,5.891060687829677e-10
0.14402972,5.834222028067418e-10
0.14406634999999998,5.736784325617833e-10
0.14413961,5.4850702609564e-10
0.14428612999999998,5.152158110920309e-10
0.14435939,5.022241174320857e-10
0.14439601999999999,4.924803471871272e-10
0.14454254,4.697448832822234e-10
0.1446158,4.5512922791478536e-10
0.1449821,3.7068321912514305e-10
0.14520188,3.268362530228287e-10
0.14575132999999998,2.0991101008332387e-10
0.14597111,1.668760248347561e-10
0.14637403999999998,1.0110557568128469e-10
0.14666708,7.349822665390163e-11
0.14699674999999998,5.7258609578970416e-11
0.14761945999999998,4.264295421153232e-11
0.14904803,3.2087203112827025e-11
0.15135572,2.7215317990347638e-11
0.16289417,3.7771069089052926e-11
0.17417621,3.6147107381559795e-11
0.19256447,2.4779375429107948e-11
0.23249117,2.5591356282854507e-11
0.23736295999999998,2.802729884409422e-11
0.23926772,2.5591356282854507e-11
0.24699665,2.802729884409422e-11
0.25586111,2.640333713660109e-11
0.25772924,2.883927969784077e-11
0.27109919000000005,2.7215317990349118e-11
0.29611748000000004,3.127522225908267e-11
0.30227132,3.5335126527814716e-11
0.30531161,4.101899250403919e-11
0.3065204,4.9950781895252075e-11
0.30670355000000005,5.5634647871477265e-11
0.30706985000000003,5.969455214021232e-11
0.30769256,8.567793946010001e-11
0.30816875000000005,1.279009438549212e-10
0.30864494000000003,1.920474313008959e-10
0.30879146,2.1478289520580319e-10
0.30904787,2.6106580386935726e-10
0.30912113,2.7649344009054186e-10
0.30923102,3.049127699716782e-10
0.30930428000000004,3.179044636316113e-10
0.30941417000000004,3.4632379351273727e-10
0.3094508,3.5200765948898087e-10
0.30952406000000005,3.7230718083263616e-10
0.30956069,3.779910468088731e-10
0.30959732,3.9017075961506037e-10
0.30978047000000003,4.3888961083986004e-10
0.3098171,4.4538545766982657e-10
0.30992699,4.786766726734355e-10
0.31007351,5.03848079139579e-10
0.31014677,5.282075047519758e-10
0.31032992000000004,5.671825857318049e-10
0.31043981000000004,5.996618198816791e-10
0.31054970000000004,6.159014369566e-10
0.31062296,6.321410540315357e-10
0.31073285,6.524405753751997e-10
0.31084274,6.686801924501308e-10
0.31087937000000004,6.776119818413431e-10
0.31241783,6.776119818413431e-10
0.31278413,6.337650157390288e-10
0.31289402,6.175253986640974e-10
0.31293065000000003,6.069696475653922e-10
0.31304054000000003,5.842341836604884e-10
0.3131138,5.728664517080368e-10
0.31318706,5.558148537793588e-10
0.31340684,5.184637345070171e-10
0.31362662,4.729928066972096e-10
0.31369988000000004,4.616250747447579e-10
0.31391966000000004,4.1777810864244347e-10
0.31406618000000003,3.8286293193134145e-10
0.31439585000000003,3.1952842533910967e-10
0.31483541000000004,2.24526665450762e-10
0.31490867,2.1315893349831008e-10
0.31520171,1.538843311748112e-10
0.31534823,1.2871292470866778e-10
0.31560464000000005,9.21737862900725e-11
0.31582442,7.349822665390163e-11
0.31589768,7.268624580015505e-11
0.31611746,5.8070590432716975e-11
0.31633724,5.1574743602744476e-11
0.31703321,4.0207011650292636e-11
0.31776581000000004,3.452314567406669e-11
0.31875482,3.0463241405333894e-11
0.32267423,2.5591356282854507e-11
0.33036653000000005,3.452314567406669e-11
0.34395626,2.39673945753614e-11
0.35241779,2.5591356282854507e-11
0.35710643000000003,2.315541372161482e-11
0.39282068000000003,2.7215317990347638e-11
0.4002932,2.5591356282854507e-11
0.40304045,2.883927969784077e-11
0.40809539,2.640333713660109e-11
0.41322359000000003,2.883927969784077e-11
0.46120889000000004,2.9651260551590275e-11
0.47058616999999997,3.289918396657654e-11
0.47641034,3.939503079654606e-11
0.47681327,4.426691591902542e-11
0.47864477,5.076276274899792e-11
0.47919421999999995,5.96945521402101e-11
0.47923085000000004,6.37544564089429e-11
0.47937736999999997,6.537841811643603e-11
0.47956052,7.268624580015505e-11
0.47985355999999996,8.97378437288284e-11
0.48003671,1.0354151824252439e-10
0.48007333999999996,1.092253842187503e-10
0.48010997000000005,1.1003736507250569e-10
0.48040301,1.400806566611196e-10
0.48080594000000004,1.977312972771358e-10
0.4808792,2.1072299093707037e-10
0.48102572000000005,2.2939855057325608e-10
0.48117224,2.561939187468779e-10
0.48153854,3.3333209985280117e-10
0.48157517,3.382039849752805e-10
0.48168506000000005,3.6093944888020184e-10
0.48190483999999995,4.169661277886778e-10
0.48201473,4.3970159169360065e-10
0.48208798999999997,4.6000111303726467e-10
0.48223451,4.916683663333806e-10
0.48234439999999995,5.225236387757278e-10
0.48249092,5.550028729256122e-10
0.48256417999999995,5.663706048780525e-10
0.48282059000000005,5.947899347592055e-10
0.48307700000000003,6.451327476914806e-10
0.48311363,6.491926519602136e-10
0.48465209000000004,6.491926519602136e-10
0.48476198,6.394488817152547e-10
0.48483524000000006,6.272691689090548e-10
0.48494513,6.232092646403236e-10
0.48498176,6.142774752491112e-10
0.48501838999999997,6.094055901266318e-10
0.48505501999999995,6.077816284191417e-10
0.48520154,5.891060687829677e-10
0.48542132,5.452591026806537e-10
0.48575098999999994,4.924803471871361e-10
0.48597077000000005,4.5350526620728176e-10
0.48615391999999996,4.25897917179918e-10
0.48619054999999994,4.1696612778871325e-10
0.48633707,3.9747858729877945e-10
0.48644696000000004,3.755551042476135e-10
0.48652022,3.6499935314891703e-10
0.48670337,3.2846021473032175e-10
0.48692315,2.9192107631172657e-10
0.48703304,2.6431372728434347e-10
0.48717956,2.3427043569572076e-10
0.48736271000000003,2.04227144107098e-10
0.48754586000000005,1.6687602483474727e-10
0.48794878999999997,1.0110557568128469e-10
0.48816856999999997,7.999407348387413e-11
0.4885715,5.8070590432716975e-11
0.48919421,4.426691591902542e-11
0.48985355,4.2642954211526407e-11
0.49113560000000006,3.127522225908045e-11
0.49205134999999994,2.883927969784372e-11
0.49655684000000005,2.7215317990352068e-11
0.5001465799999999,3.371116482031716e-11
0.5020879699999999,3.371116482031716e-11
0.51780224,2.315541372161925e-11
0.55520147,2.7215317990344688e-11
0.59194136,2.721531799035059e-11
0.5959340299999999,2.9651260551587316e-11
0.60454208,2.721531799035059e-11
0.60637358,2.965126055158437e-11
0.62366294,2.883927969784077e-11
0.6420511999999999,3.289918396657358e-11
0.6458973499999999,3.5335126527813236e-11
0.6484248199999999,4.101899250403919e-11
0.64868123,4.5890877626518556e-11
0.65007317,5.1574743602744476e-11
0.6504028399999999,5.644662872522384e-11
0.65073251,6.537841811643603e-11
0.65098892,7.674615006888787e-11
0.6513185899999999,9.623369055880531e-11
0.6515749999999999,1.1653321190246928e-10
0.65183141,1.4332858007610588e-10
0.65190467,1.546963120285577e-10
0.6520511899999999,1.70935929103489e-10
0.65234423,2.1234695264456358e-10
0.6524174899999999,2.2533864630450858e-10
0.6527105299999999,2.821773060667678e-10
0.6529303099999999,3.3008417643781485e-10
0.6531134599999999,3.641873722951705e-10
0.6532966099999999,4.055983958362451e-10
0.6534065,4.35641687424868e-10
0.6535530199999999,4.673089407209838e-10
0.6538094299999999,5.347033515819483e-10
0.6538826899999999,5.460710835344003e-10
0.65395595,5.533789112181191e-10
0.6542489899999999,6.126535135416181e-10
0.65439551,6.272691689090564e-10
0.65454203,6.491926519602136e-10
0.65611712,6.483806711064671e-10
0.65615375,6.418848242764944e-10
0.6562636399999999,6.337650157390288e-10
0.65637353,6.175253986640974e-10
0.65641016,6.175253986640974e-10
0.6565200499999999,6.069696475653922e-10
0.6567031999999999,5.817982410992487e-10
0.65688635,5.696185282930505e-10
0.6570328699999999,5.468830643881469e-10
0.6570695,5.379512749969347e-10
0.6571793899999999,5.282075047519758e-10
0.6572160199999999,5.184637345070171e-10
0.65725265,5.160277919457775e-10
0.65732591,5.006001557245926e-10
0.6573625399999999,4.973522323096064e-10
0.6574357999999999,4.835485577959151e-10
0.6576189499999999,4.6000111303726467e-10
0.6576555799999999,4.51881304499799e-10
0.65794862,4.1534216608120376e-10
0.6583149199999999,3.4226388924401325e-10
0.6587544799999999,2.6350174643059686e-10
0.65882774,2.4726212935566565e-10
0.658901,2.391423208182001e-10
0.65908415,2.001672398383652e-10
0.6594504499999999,1.343967906848937e-10
0.65952371,1.254650012936815e-10
0.65956034,1.1734519275621589e-10
0.6597068599999999,9.948161397379156e-11
0.65981675,8.811388202133972e-11
0.6598900099999999,8.48659586063535e-11
0.66003653,6.943832238516879e-11
0.66025631,5.7258609578970416e-11
0.6606226099999999,4.751483933401169e-11
0.6614650999999999,3.695908823530637e-11
0.6626006299999999,3.127522225908045e-11
0.6661537399999999,2.5591356282854507e-11
0.67531124,3.2087203112827025e-11
0.6846885199999999,2.4779375429107948e-11
0.70527458,2.315541372161482e-11
0.7130767699999999,2.640333713660109e-11
0.7308423199999999,2.4779375429107948e-11
0.73230752,2.7215317990347638e-11
0.8031865699999999,2.883927969784077e-11
0.8197067,3.6147107381559795e-11
0.82249058,4.101899250403919e-11
0.8232964399999999,4.507889677277198e-11
0.8240290399999999,5.401068616398416e-11
0.8243587099999999,6.213049470144975e-11
0.8245784899999999,6.862634153142224e-11
0.8249814199999999,8.811388202133972e-11
0.8253110899999999,1.1409726934122969e-10
0.8255675,1.4332858007610588e-10
0.8258605399999999,1.8473960361718048e-10
0.8260436899999999,2.0666308666833758e-10
0.8262268399999999,2.3427043569572076e-10
0.82659314,3.130325785091371e-10
0.8268495499999999,3.6337539144142387e-10
0.8269228099999999,3.8205095107759484e-10
0.8270327,4.0235047242125886e-10
0.82721585,4.4619743852357317e-10
0.82725248,4.5106932364605244e-10
0.8273257399999999,4.656849790134907e-10
0.8273623699999999,4.762407301121958e-10
0.82747226,4.9654025145586e-10
0.82758215,5.217116579220034e-10
0.82765541,5.428231601194141e-10
0.8277286699999999,5.517549495106261e-10
0.8278751899999999,5.79362298538009e-10
0.82791182,5.891060687829677e-10
0.82794845,5.92353992197954e-10
0.8280217099999999,6.118415326878715e-10
0.82809497,6.240212454940701e-10
0.8281315999999999,6.337650157390288e-10
0.8282048599999999,6.42696805130241e-10
0.82827812,6.621843456201583e-10
0.82835138,6.686801924501308e-10
0.82992647,6.686801924501308e-10
0.8299631,6.605603839126652e-10
0.8300729899999999,6.540645370826928e-10
0.8302195099999999,6.378249200077616e-10
0.8304759199999999,5.988498390279267e-10
0.8305125499999999,5.90730030490461e-10
0.8306590699999999,5.728664517080368e-10
0.8307689599999999,5.493190069493865e-10
0.8308422199999999,5.379512749969347e-10
0.8309154799999999,5.29831466459469e-10
0.8309521099999999,5.184637345070171e-10
0.831062,4.949162897483669e-10
0.8312085199999999,4.7055686413597e-10
0.83124515,4.673089407209838e-10
0.8314649299999999,4.2752187888740236e-10
0.83168471,3.796150085163552e-10
0.83186786,3.4794775522023927e-10
0.8320143799999999,3.138445593628836e-10
0.8324905699999999,2.2046676118202918e-10
0.8326004599999999,2.0260318239960487e-10
0.8328568699999999,1.52260369467318e-10
0.83307665,1.1328528848748308e-10
0.8333696899999999,8.080605433762068e-11
0.8334795799999999,7.268624580015505e-11
0.83380925,5.644662872522384e-11
0.8341755499999999,4.751483933401169e-11
0.83483489,3.939503079654606e-11
0.8363367199999999,3.127522225908045e-11
0.8419777399999999,2.640333713660109e-11
0.8491938499999999,3.452314567406669e-11
0.8512451299999999,3.0463241405333894e-11
0.8589007999999999,2.4779375429107948e-11
0.87446855,2.315541372161482e-11
0.8920143199999999,2.640333713660109e-11
0.90018281,2.4779375429107948e-11
0.90289343,2.7215317990347638e-11
0.9152377399999999,2.7215317990347638e-11
0.92025605,2.39673945753614e-11
0.97970654,2.315541372162073e-11
0.9965563399999999,2.5591356282854507e-11
0.99999956,2.315541372161482e-11


==> Figures/Plot_data/inact_bursting_plot_data1.csv <==
time,output
0.0,7.184047522961149e-11
0.009999999999999995,7.184047525983182e-11
0.01039999999999999,7.570514606655439e-11
0.01169999999999998,9.454844750420356e-11
0.01379999999999997,1.134011709911946e-10
0.01419999999999997,1.214357828474117e-10
0.01449999999999997,1.305854026774332e-10
0.01469999999999997,1.392204465960536e-10
0.01479999999999997,1.456599617649404e-10
0.01489999999999997,1.544084528307809e-10
0.01499999999999996,1.663611704529605e-10
0.01509999999999996,1.822637045986031e-10
0.01519999999999996,2.027330400178189e-10
0.01529999999999996,2.307921451852124e-10
0.01539999999999996,2.715261934015864e-10
0.01549999999999996,3.385182419268121e-10
0.01559999999999996,4.697962474234592e-10
0.01569999999999996,6.119115656804924e-10
0.01579999999999996,6.728120090271654e-10
0.01589999999999996,6.718705814951105e-10
0.01599999999999996,6.580892713824651e-10
0.01609999999999996,6.395244174084065e-10
0.01619999999999996,6.186441569600347e-10
0.01629999999999996,5.882342585754078e-10
0.01639999999999996,5.634459513597428e-10
0.01649999999999996,5.433092006393214e-10
0.01669999999999995,5.107199729434208e-10
0.01689999999999995,4.85144784080297e-10
0.01709999999999995,4.64300063748055e-10
0.01719999999999995,4.548924028063625e-10
0.01749999999999995,4.315917277110802e-10
0.01789999999999995,4.095142169926129e-10
0.01829999999999994,3.940150336346648e-10
0.01879999999999994,3.806861950027716e-10
0.01919999999999994,3.733417786781616e-10
0.01979999999999994,3.651096415959973e-10
0.02149999999999993,3.470591370644022e-10
0.02169999999999992,3.405340521464038e-10
0.02179999999999992,3.310659001739799e-10
0.02189999999999992,2.989843500280147e-10
0.02199999999999992,2.302102855807687e-10
0.02209999999999992,1.432990276567715e-10
0.02219999999999992,7.254745886759664e-11
0.02229999999999992,3.205938524784509e-11
0.02239999999999992,1.453252061273345e-11
0.02249999999999992,7.773983586220367e-12
0.02269999999999992,4.132308902564955e-12
0.02309999999999992,3.269990458433536e-12
0.02389999999999991,4.93739775332777e-12
0.02409999999999991,9.01818522170545e-12
0.02419999999999991,1.436618752941365e-11
0.02429999999999991,2.3538875631853e-11
0.02439999999999991,3.845009826528881e-11
0.02469999999999991,9.980089421060094e-11
0.02479999999999991,1.158371323517663e-10
0.0248999999999999,1.265722137387576e-10
0.0249999999999999,1.335057054679203e-10
0.0250999999999999,1.374814907049269e-10
0.0253999999999999,1.427290554152414e-10
0.0254999999999999,1.462077525424267e-10
0.0255999999999999,1.528175024643616e-10
0.0256999999999999,1.628819598702604e-10
0.0257999999999999,1.757792258202502e-10
0.0258999999999999,1.911254193469439e-10
0.0259999999999999,2.102526683522632e-10
0.0260999999999999,2.340871614959068e-10
0.0261999999999999,2.662400149926537e-10
0.0262999999999999,3.133968438666569e-10
0.0263999999999999,3.947400787739752e-10
0.0264999999999999,5.119402584813181e-10
0.02659999999999989,5.767529553755086e-10
0.02669999999999989,5.749121942366359e-10
0.02689999999999989,5.335425678680889e-10
0.02699999999999989,5.152792245214066e-10
0.02719999999999989,4.834219961028167e-10
0.02739999999999989,4.574199701717945e-10
0.02749999999999989,4.459080217237689e-10
0.02769999999999989,4.260836208369756e-10
0.02799999999999989,4.03099516455856e-10
0.02829999999999988,3.860620144513803e-10
0.02849999999999988,3.770901930296128e-10
0.02879999999999988,3.661869379805779e-10
0.02929999999999988,3.521915121789819e-10
0.02989999999999987,3.398811301748551e-10
0.03009999999999987,3.336325494007355e-10
0.03019999999999987,3.202912153674111e-10
0.03029999999999987,2.810967545645627e-10
0.03039999999999987,1.968677725236935e-10
0.03049999999999987,1.091238433039342e-10
0.03059999999999987,4.907273276221801e-11
0.03069999999999987,2.051743539032254e-11
0.03079999999999987,9.46252561887689e-12
0.03089999999999987,5.565417696075764e-12
0.03109999999999987,3.609552024386308e-12
0.0322999999999999,4.049088150203157e-12
0.0324999999999999,5.726043364087439e-12
0.03269999999999991,1.164338755621886e-11
0.03279999999999991,1.766966124201092e-11
0.03289999999999992,2.819746021469271e-11
0.03299999999999992,4.381723493008142e-11
0.03319999999999992,8.19328743562556e-11
0.03329999999999993,9.856634350454025e-11
0.03339999999999993,1.117195677079174e-10
0.03349999999999993,1.202829662723569e-10
0.03359999999999994,1.258653304063259e-10
0.03369999999999994,1.290175517538541e-10
0.03409999999999995,1.331321073825246e-10
0.03429999999999996,1.377931602622855e-10
0.03439999999999996,1.42419283002776e-10
0.03459999999999996,1.552500829222885e-10
0.03469999999999997,1.631422907361784e-10
0.03489999999999997,1.823839355096797e-10
0.03499999999999998,1.946444850038587e-10
0.03519999999999998,2.257070045192077e-10
0.03529999999999998,2.489441449103683e-10
0.03539999999999999,2.806595888656622e-10
0.03549999999999999,3.241442438966927e-10
0.03559999999999999,4.043105571787236e-10
0.0357,5.088981252051715e-10
0.0358,5.64373243289101e-10
0.0359,5.641928141849872e-10
0.036,5.46669880755909e-10
0.03620000000000001,5.022820440928642e-10
0.03630000000000001,4.842893922361588e-10
0.03650000000000002,4.562603881936834e-10
0.03660000000000002,4.44154490781888e-10
0.03680000000000003,4.241944008687621e-10
0.03710000000000004,4.005778762397377e-10
0.03740000000000004,3.829216690716516e-10
0.03780000000000006,3.653841795702772e-10
0.03820000000000007,3.522015163055541e-10
0.03880000000000008,3.374463581829262e-10
0.03900000000000009,3.304305349148388e-10
0.03910000000000009,3.161719829003614e-10
0.0392000000000001,2.645531118327757e-10
0.0393000000000001,1.738043283597872e-10
0.0394000000000001,8.957781219344134e-11
0.0395000000000001,3.832504983074542e-11
0.03960000000000011,1.598529963909115e-11
0.03970000000000011,7.829667236445328e-12
0.03980000000000011,4.993604310844203e-12
0.04010000000000012,3.272323870776442e-12
0.04110000000000015,3.607536150118461e-12
0.04140000000000016,5.135775591871696e-12
0.04160000000000016,9.280451647891686e-12
0.04170000000000017,1.411896232795961e-11
0.04180000000000017,2.251309703164954e-11
0.04190000000000017,3.555776503068633e-11
0.04220000000000018,8.839690760328327e-11
0.04230000000000018,1.029600240233389e-10
0.04240000000000019,1.135320958093713e-10
0.04250000000000019,1.205001463023004e-10
0.0427000000000002,1.269275722451254e-10
0.04350000000000022,1.340367656238429e-10
0.04360000000000022,1.316175614305979e-10
0.04370000000000022,1.25868146691187e-10
0.04380000000000023,1.169133842089233e-10
0.04400000000000023,9.593763210815742e-11
0.04420000000000024,7.841916423754074e-11
0.04440000000000024,6.609034630517003e-11
0.04460000000000025,5.698023108712129e-11
0.04490000000000026,4.625491978414356e-11
0.04520000000000027,3.884215611937819e-11
0.04570000000000028,3.236760375557482e-11
0.04600000000000029,3.175745500416415e-11
0.0463000000000003,3.319340148122219e-11
0.04660000000000031,3.690989377029351e-11
0.04760000000000034,5.709899229743436e-11
0.04800000000000035,6.343392044803356e-11
0.04840000000000036,6.777869718928289e-11
0.04920000000000038,7.2359014606897e-11
0.05200000000000046,7.857776821548994e-11


==> Figures/Plot_data/inact_bursting_plot_data2.csv <==
time,output
0.0,7.184070884384046e-11
0.009999999999999995,7.184080733529921e-11
0.01039999999999999,7.519508642895523e-11
0.01179999999999998,9.283865562890483e-11
0.01409999999999997,1.107349798038846e-10
0.01459999999999997,1.199656182042557e-10
0.01489999999999997,1.278372795434088e-10
0.01519999999999996,1.380246444101959e-10
0.01539999999999996,1.502492409992176e-10
0.01549999999999996,1.596476404172619e-10
0.01559999999999996,1.720855119506852e-10
0.01569999999999996,1.883869892256652e-10
0.01579999999999996,2.108828332313138e-10
0.01589999999999996,2.440918585357189e-10
0.01599999999999996,3.002193860798983e-10
0.01609999999999996,4.263504194544457e-10
0.01619999999999996,6.781597242967803e-10
0.01629999999999996,8.035516466907775e-10
0.01639999999999996,8.181226330123815e-10
0.01649999999999996,7.906681460597512e-10
0.01659999999999996,7.478865548419004e-10
0.01669999999999995,6.983298318517266e-10
0.01679999999999995,6.419175325520644e-10
0.01689999999999995,5.959420290918428e-10
0.01699999999999995,5.58957322086632e-10
0.01709999999999995,5.275324789201896e-10
0.01719999999999995,5.017072509623704e-10
0.01729999999999995,4.798174478800144e-10
0.01739999999999995,4.601900423426846e-10
0.01749999999999995,4.430131507203728e-10
0.01769999999999995,4.154967530133439e-10
0.01789999999999995,3.949803416915484e-10
0.01809999999999995,3.799928262997634e-10
0.01829999999999994,3.68544600105411e-10
0.01859999999999994,3.559448427118592e-10
0.01889999999999994,3.465901047047461e-10
0.01939999999999994,3.353408266608425e-10
0.01949999999999994,3.32010669458511e-10
0.01959999999999994,3.244408978757886e-10
0.01969999999999994,2.960001716724397e-10
0.01979999999999994,2.305502868560816e-10
0.01989999999999994,1.506028481891626e-10
0.01999999999999993,8.290643677072521e-11
0.02009999999999993,4.090717264781719e-11
0.02019999999999993,2.002927902605993e-11
0.02029999999999993,1.101935826263551e-11
0.02039999999999993,7.186055732669317e-12
0.02049999999999993,5.463296589705637e-12
0.02079999999999993,3.894064263390792e-12
0.02119999999999993,3.95160199952481e-12
0.02149999999999993,6.130837299497794e-12
0.02159999999999992,8.346600631310495e-12
0.02169999999999992,1.26224842824012e-11
0.02179999999999992,1.976985475753585e-11
0.02189999999999992,3.204599613542921e-11
0.02199999999999992,5.008540096225474e-11
0.02219999999999992,9.388140215733135e-11
0.02229999999999992,1.128911514549806e-10
0.02239999999999992,1.272044554491743e-10
0.02249999999999992,1.365020252005519e-10
0.02259999999999992,1.422671456146078e-10
0.02289999999999992,1.509667108106858e-10
0.02299999999999992,1.573979880231807e-10
0.02309999999999992,1.697501476894835e-10
0.02319999999999992,1.872548785772363e-10
0.02329999999999991,2.096303530340191e-10
0.02339999999999991,2.412215103449744e-10
0.02349999999999991,2.898798980574751e-10
0.02359999999999991,3.78095994257154e-10
0.02369999999999991,5.67619550318228e-10
0.02379999999999991,6.872860072374228e-10
0.02389999999999991,6.74933484694467e-10
0.02399999999999991,6.400268637278843e-10
0.02419999999999991,5.635765297251079e-10
0.02429999999999991,5.304632509442248e-10
0.02439999999999991,5.007200992822688e-10
0.02449999999999991,4.745045063609638e-10
0.02459999999999991,4.521117412581367e-10
0.02479999999999991,4.149962283940569e-10
0.0248999999999999,4.004073837796236e-10
0.0249999999999999,3.881284630175824e-10
0.0251999999999999,3.684021529273234e-10
0.0253999999999999,3.532276097574203e-10
0.0255999999999999,3.412227927822451e-10
0.0260999999999999,3.186399634387103e-10
0.0261999999999999,3.014859783776039e-10
0.0262999999999999,2.34454673251641e-10
0.0263999999999999,1.405582121987978e-10
0.0264999999999999,6.681414841120208e-11
0.02659999999999989,2.769997477610961e-11
0.02669999999999989,1.187419499520024e-11
0.02679999999999989,6.339361996761293e-12
0.02709999999999989,3.36521323272498e-12
0.02819999999999988,3.743984787285361e-12
0.02839999999999988,4.746460367336755e-12
0.02859999999999988,8.307095066404278e-12
0.02869999999999988,1.272153005123684e-11
0.02879999999999988,2.014617212007142e-11
0.02889999999999988,3.275879210292347e-11
0.02899999999999988,5.041400487320686e-11
0.02919999999999988,9.019244672217881e-11
0.02929999999999988,1.066613869469665e-10
0.02939999999999988,1.188245278770989e-10
0.02949999999999988,1.265840160187032e-10
0.02959999999999988,1.311998290710361e-10
0.02969999999999988,1.338261276066573e-10
0.02999999999999987,1.371313187653691e-10
0.03009999999999987,1.392785526002894e-10
0.03019999999999987,1.435186376983079e-10
0.03039999999999987,1.58347560282432e-10
0.03059999999999987,1.808587854156557e-10
0.03069999999999987,1.958552259622704e-10
0.03079999999999987,2.138184304114206e-10
0.03089999999999987,2.407912379704245e-10
0.03099999999999987,2.82783612167005e-10
0.03109999999999987,3.504349077400032e-10
0.03119999999999987,5.136977026030088e-10
0.03129999999999987,6.648116311064543e-10
0.03139999999999987,6.798748691687681e-10
0.03149999999999988,6.506395332197618e-10
0.03159999999999988,6.14511196628496e-10
0.03169999999999988,5.707056232740863e-10
0.03179999999999988,5.308861880913143e-10
0.03189999999999989,4.98345367382358e-10
0.03199999999999989,4.705243408167381e-10
0.03209999999999989,4.48000000564079e-10
0.0321999999999999,4.284125327506788e-10
0.0323999999999999,3.958384390984025e-10
0.0324999999999999,3.832204190555866e-10
0.03269999999999991,3.624615287721781e-10
0.03299999999999992,3.392019676621768e-10
0.03339999999999993,3.176157305052118e-10
0.03349999999999993,3.102743524506836e-10
0.03359999999999994,2.726626850510797e-10
0.03369999999999994,1.780027007853191e-10
0.03379999999999994,8.728938221059484e-11
0.03389999999999994,3.565907353564097e-11
0.03399999999999995,1.455665661943291e-11
0.03409999999999995,7.230809970535678e-12
0.03429999999999996,3.80689072604534e-12
0.0357,3.672383578262075e-12
0.03610000000000001,7.149489454153789e-12
0.03620000000000001,1.016917270813096e-11
0.03630000000000001,1.581855749090705e-11
0.03640000000000002,2.518511543701006e-11
0.03650000000000002,3.922442469369345e-11
0.03680000000000003,9.198405262270154e-11
0.03690000000000003,1.058086050459969e-10
0.03700000000000003,1.158048184818812e-10
0.03710000000000004,1.220667493559129e-10
0.03720000000000004,1.257468278203575e-10
0.03740000000000004,1.283200042756666e-10
0.03750000000000005,1.274973420042551e-10
0.03760000000000005,1.227937458072239e-10
0.03770000000000005,1.113939815575629e-10
0.03790000000000006,8.069059318333216e-11
0.03800000000000006,6.913952930526064e-11
0.03810000000000006,6.076114608203119e-11
0.03820000000000007,5.496471378182097e-11
0.03840000000000007,4.758314988095003e-11
0.03860000000000008,4.311582630437409e-11
0.03900000000000009,3.835511366711485e-11
0.0393000000000001,3.734533580224005e-11
0.03960000000000011,3.801437577661418e-11
0.04000000000000012,4.159012855522568e-11
0.04100000000000015,5.756665931500413e-11
0.04160000000000016,6.522511458902861e-11
0.04240000000000019,7.098916707669856e-11
0.0430000000000002,7.33676333167704e-11
0.0463000000000003,7.934225466112642e-11


==> Figures/Plot_data/inact_spiking_plot_data1.csv <==
time,output
0.0,7.184009370095883e-11
0.009999999999999995,7.184009384727277e-11
0.01039999999999999,7.521533748525345e-11
0.01179999999999998,9.266108495585338e-11
0.01399999999999997,1.092935977824082e-10
0.01449999999999997,1.173507657059362e-10
0.01519999999999996,1.349653380647084e-10
0.01539999999999996,1.439713458224924e-10
0.01549999999999996,1.508106614901188e-10
0.01559999999999996,1.593859210122237e-10
0.01569999999999996,1.700062965181014e-10
0.01579999999999996,1.832395936441356e-10
0.01589999999999996,2.002589260086927e-10
0.01599999999999996,2.22957514037825e-10
0.01609999999999996,2.555284088412836e-10
0.01619999999999996,3.07386401609687e-10
0.01629999999999996,4.086457824252821e-10
0.01639999999999996,5.773836286981463e-10
0.01649999999999996,6.690983876797721e-10
0.01659999999999996,6.663236171863404e-10
0.01669999999999995,6.50790619269817e-10
0.01689999999999995,6.121610144370433e-10
0.01699999999999995,5.836783346562287e-10
0.01709999999999995,5.583056112620214e-10
0.01719999999999995,5.375841642215806e-10
0.01729999999999995,5.202660904837203e-10
0.01739999999999995,5.051242800734643e-10
0.01749999999999995,4.915127353392591e-10
0.01779999999999995,4.584225816251427e-10
0.01809999999999995,4.332715521728067e-10
0.01849999999999994,4.093803175720179e-10
0.01889999999999994,3.923455687587827e-10
0.01919999999999994,3.832783439881412e-10
0.01949999999999994,3.761440785924468e-10
0.02009999999999993,3.653839163702101e-10
0.02159999999999992,3.461456040330182e-10
0.02179999999999992,3.410716919958417e-10
0.02189999999999992,3.314282445925605e-10
0.02199999999999992,3.01094721146721e-10
0.02209999999999992,2.180402795585042e-10
0.02219999999999992,1.13430334270623e-10
0.02229999999999992,4.467003156773338e-11
0.02239999999999992,1.773877200243768e-11
0.02249999999999992,8.203199282740788e-12
0.02259999999999992,5.048941998727735e-12
0.02289999999999992,3.23214499694142e-12
0.02439999999999991,3.772325793048056e-12
0.02469999999999991,5.814779726978944e-12
0.0248999999999999,1.088717094743579e-11
0.0249999999999999,1.639329186571776e-11
0.0250999999999999,2.51339151828334e-11
0.0251999999999999,3.763892153855232e-11
0.0254999999999999,8.348551079619352e-11
0.0255999999999999,9.571259127672414e-11
0.0256999999999999,1.046630947009657e-10
0.0257999999999999,1.106356717644289e-10
0.0258999999999999,1.14153048291652e-10
0.0259999999999999,1.150594209373077e-10
0.0260999999999999,1.118227151978372e-10
0.0261999999999999,1.011023026261336e-10
0.0263999999999999,7.488471177197505e-11
0.0264999999999999,6.590541178697562e-11
0.02659999999999989,5.962564729086797e-11
0.02669999999999989,5.559938152668171e-11
0.02689999999999989,5.076821318511643e-11
0.02729999999999989,4.853003502833338e-11
0.02789999999999989,5.180308691940336e-11
0.02969999999999988,7.004585139896026e-11
0.03049999999999987,7.450577837263397e-11
0.03159999999999988,7.782604690119439e-11


==> Figures/Plot_data/inact_spiking_plot_data2.csv <==
time,output
0.0,7.18403606584338e-11
0.009999999999999995,7.18403639923917e-11
0.01039999999999999,7.525299923705442e-11
0.01179999999999998,9.282295539668579e-11
0.01409999999999997,1.106853615555266e-10
0.01459999999999997,1.194914588179737e-10
0.01519999999999996,1.355450789747129e-10
0.01539999999999996,1.452496559701915e-10
0.01549999999999996,1.52663052875232e-10
0.01559999999999996,1.620484029765946e-10
0.01569999999999996,1.739029459500806e-10
0.01579999999999996,1.890890772999912e-10
0.01589999999999996,2.09485664458662e-10
0.01599999999999996,2.385998420343762e-10
0.01609999999999996,2.848911375225255e-10
0.01619999999999996,3.770678168466989e-10
0.01629999999999996,5.974192941181938e-10
0.01639999999999996,7.431237735395298e-10
0.01649999999999996,7.435128146649083e-10
0.01659999999999996,7.125565192263794e-10
0.01669999999999995,6.722687081696445e-10
0.01679999999999995,6.30459589827187e-10
0.01689999999999995,5.841046987350787e-10
0.01699999999999995,5.410151897720193e-10
0.01709999999999995,5.057644691290764e-10
0.01719999999999995,4.772608959300664e-10
0.01729999999999995,4.541422271506104e-10
0.01739999999999995,4.342286556317224e-10
0.01749999999999995,4.166386423053557e-10
0.01759999999999995,4.015989199847553e-10
0.01779999999999995,3.774303146710089e-10
0.01799999999999995,3.59070650441529e-10
0.01819999999999995,3.444146547881056e-10
0.01839999999999994,3.322741856641539e-10
0.01869999999999994,3.175788190997849e-10
0.01879999999999994,3.085976546789528e-10
0.01889999999999994,2.604527030465438e-10
0.01899999999999994,1.662027164058794e-10
0.01909999999999994,8.23828974734933e-11
0.01919999999999994,3.400636244108454e-11
0.01929999999999994,1.407593547749388e-11
0.01939999999999994,7.093144273849169e-12
0.01949999999999994,4.68219713895482e-12
0.01979999999999994,3.198717118998528e-12
0.02109999999999993,4.090492029885619e-12
0.02129999999999993,5.951137157947466e-12
0.02149999999999993,1.137781604034432e-11
0.02159999999999992,1.73822299010319e-11
0.02169999999999992,2.710097061723721e-11
0.02179999999999992,4.093838824600583e-11
0.02209999999999992,9.186506972670047e-11
0.02219999999999992,1.043929625757e-10
0.02229999999999992,1.130949136648614e-10
0.02239999999999992,1.188333801623729e-10
0.02249999999999992,1.221555728626214e-10
0.02269999999999992,1.243680067155646e-10
0.02289999999999992,1.240198641945837e-10
0.02309999999999992,1.213960312204794e-10
0.02349999999999991,1.033626736608988e-10
0.02369999999999991,9.747681382626209e-11
0.02389999999999991,9.423822032701823e-11
0.02479999999999991,8.897491875168049e-11
0.0259999999999999,8.735446615534234e-11


==> Figures/Plot_data/meas_nmd_filt.csv <==
Time (s),Channel 1 (A)
2.9163333333137587e-05,1.652498624553779e-11
0.029695533333332857,2.545677563674995e-11
0.03436215333333292,3.520054588170868e-11
0.035362143333332874,4.088441185793463e-11
0.036362133333332824,5.712402893286584e-11
0.036695463333332956,6.524383747033144e-11
0.03736212333333322,9.12272247902214e-11
0.03769545333333291,1.1802259296385788e-10
0.03802878333333304,1.5780965479743938e-10
0.03836211333333317,2.0652850602223308e-10
0.03869544333333286,2.649911274919855e-10
0.03902877333333299,3.3238553835295003e-10
0.03936210333333312,4.152075854350993e-10
0.04036209333333307,6.961529608314093e-10
0.0406954233333332,7.643593525461204e-10
0.04202874333333284,7.643593525461204e-10
0.04236207333333297,7.132045587600872e-10
0.042695403333333104,6.360663776541638e-10
0.04336206333333292,5.037134984934743e-10
0.044028723333333186,3.340095000604431e-10
0.044695383333333005,1.561856930899463e-10
0.04502871333333314,9.203920564396795e-11
0.045362043333332824,6.118393320159863e-11
0.045695373333332956,4.5756296980414e-11
0.04602870333333309,3.844846929669492e-11
0.04702869333333304,2.7080737344243077e-11
0.04836201333333312,2.0584890514270608e-11
0.05202864333333279,1.571300539179123e-11
0.0676951533333332,1.490102453804466e-11
0.10336146333333307,2.0584890514270608e-11
0.1116947133333328,2.545677563674995e-11
0.11536134333333292,3.032866075922932e-11
0.11836131333333322,4.0072431004188046e-11
0.11902797333333304,4.73802586879071e-11
0.11969463333333286,6.361987576283831e-11
0.12036129333333312,1.009709950351801e-10
0.1206946233333328,1.3020230577005638e-10
0.12102795333333294,1.764852144336103e-10
0.1216946133333332,2.901625339581289e-10
0.12202794333333289,3.6405279164906584e-10
0.12302793333333284,6.214507222867259e-10
0.12336126333333297,6.953409799776628e-10
0.1236945933333331,7.570515248624015e-10
0.12502791333333318,7.570515248624015e-10
0.12536124333333287,7.042727693688751e-10
0.12636123333333282,4.939697282485156e-10
0.12736122333333322,2.1302435285220558e-10
0.1276945533333329,1.269543823550701e-10
0.12802788333333304,8.229543539900926e-11
0.12836121333333317,5.874799064035897e-11
0.12869454333333286,4.5756296980414e-11
0.1296945333333328,2.951667990548276e-11
0.13236117333333297,1.896092880677748e-11
0.13702779333333304,1.571300539179123e-11
0.14236107333333292,1.896092880677748e-11
0.1670274933333329,1.571300539179123e-11
0.19036059333333322,2.220885222176374e-11
0.19536054333333297,2.7080737344243077e-11
0.19836051333333282,3.682450758920179e-11
0.19902717333333309,4.6568277834160545e-11
0.1996938333333329,7.011572259283078e-11
0.20002716333333304,9.203920564396795e-11
0.20036049333333317,1.277663632088167e-10
0.20069382333333285,1.7892115699485e-10
0.20136048333333312,3.04778189325567e-10
0.2016938133333328,3.8597627470022307e-10
0.20202714333333294,4.76106149466185e-10
0.2026938033333332,6.791013629027316e-10
0.2030271333333329,7.651713333999211e-10
0.20336046333333302,7.70855199376093e-10
0.2046937833333331,7.70855199376093e-10
0.2050271133333328,7.22948329005046e-10
0.20569377333333305,5.97091296674329e-10
0.20602710333333318,5.272609432521246e-10
0.206693763333333,3.421293085979944e-10
0.20736042333333282,1.505018271137203e-10
0.20769375333333295,8.960326308278365e-11
0.20802708333333308,5.95599714941055e-11
0.20836041333333322,4.5756296980414e-11
0.20936040333333317,2.789271819798963e-11
0.21102705333333294,2.0584890514269128e-11
0.21436035333333292,1.571300539179123e-11
0.22336026333333292,2.139687136801642e-11
0.23302683333333318,1.490102453804466e-11
0.24836001333333302,1.49010245380454e-11
0.27235977333333317,2.0584890514270608e-11
0.28169301333333285,3.1140641612975896e-11
0.2836929933333332,4.413233527292087e-11
0.2840263233333329,5.0628182102904417e-11
0.28469298333333315,7.904751198402298e-11
0.28502631333333284,1.074668418651526e-10
0.28535964333333297,1.4887786540618958e-10
0.2856929733333331,2.0815246772972618e-10
0.2860263033333328,2.78794802005677e-10
0.2863596333333329,3.640527916491583e-10
0.28735962333333287,6.734174969265057e-10
0.287692953333333,7.554275631548337e-10
0.28802628333333313,8.008984909647157e-10
0.2893596033333332,8.008984909647157e-10
0.2896929333333329,7.635473716923288e-10
0.29002626333333303,7.140165396138337e-10
0.29035959333333317,6.238866648479656e-10
0.291026253333333,4.5824257068374086e-10
0.2913595833333331,3.6648873421030565e-10
0.29202624333333294,1.724253101648133e-10
0.29235957333333307,1.0178297588892669e-10
0.2926929033333332,6.524383747033144e-11
0.2930262333333329,4.900422039539135e-11
0.293359563333333,3.92604501504415e-11
0.29402622333333284,3.032866075922932e-11
0.2953595433333329,2.302083307550953e-11
0.29902617333333303,1.733696709928435e-11
0.30869274333333285,1.977290966052403e-11
0.3250259133333331,1.49010245380454e-11
0.35669226333333315,2.0584890514270608e-11
0.3673588233333329,3.1140641612976626e-11
0.368692143333333,3.844846929669344e-11
0.3693588033333328,4.73802586879071e-11
0.3700254633333331,7.092770344655739e-11
0.3703587933333332,9.203920564396795e-11
0.3706921233333329,1.261424015013715e-10
0.37102545333333303,1.7892115699485e-10
0.37169211333333285,3.096500744480463e-10
0.372025443333333,3.8191637043142455e-10
0.3723587733333331,4.777301111735845e-10
0.37335876333333307,8.057703760871951e-10
0.37469208333333315,8.057703760871951e-10
0.37502541333333284,7.424358694949633e-10
0.37535874333333297,6.677336309503477e-10
0.3756920733333331,6.027751626505548e-10
0.3760254033333328,5.288849049596177e-10
0.37669206333333305,3.6567675335655905e-10
0.37735872333333287,1.902888889473018e-10
0.377692053333333,1.1396268869519449e-10
0.37802538333333313,7.173968430030392e-11
0.3783587133333328,5.306412466413302e-11
0.37869204333333295,4.1696392711691517e-11
0.3793587033333332,3.1140641612975896e-11
0.381025353333333,2.220885222176522e-11
0.38435865333333297,1.652498624553779e-11
0.38769195333333295,1.652498624553779e-11
0.3906919233333328,2.302083307550879e-11
0.4083584133333331,1.490102453804466e-11
0.42535824333333316,1.652498624553779e-11
0.4480246833333328,2.545677563675143e-11
0.45069132333333295,3.195262246672393e-11
0.4516913133333329,4.088441185794423e-11
0.45235797333333316,6.524383747033144e-11
0.45269130333333285,9.041524393647483e-11
0.453024633333333,1.3507419089249508e-10
0.4533579633333331,2.0652850602223308e-10
0.4536912933333328,3.0153026591058067e-10
0.4546912833333332,6.498700521678555e-10
0.4550246133333329,7.546155823012406e-10
0.455357943333333,8.15514146332154e-10
0.4566912633333331,8.15514146332154e-10
0.4570245933333328,7.578635057161481e-10
0.4573579233333329,7.115805970525217e-10
0.4580245833333332,5.52432349718268e-10
0.458691243333333,3.84352312992806e-10
0.4593579033333328,2.0003265919226058e-10
0.45969123333333295,1.1964655467130888e-10
0.4600245633333331,7.336364600779705e-11
0.4603578933333332,5.306412466413302e-11
0.46102455333333303,3.438856502796216e-11
0.46169121333333285,2.7080737344243077e-11
0.4640245233333329,1.896092880677748e-11
0.46735782333333287,1.652498624553779e-11
0.47435775333333297,2.7080737344243077e-11
0.4896909333333328,3.520054588170868e-11
0.4926909033333331,4.2508373565427736e-11
0.49369089333333305,4.900422039540021e-11
0.49502421333333313,6.767978003157115e-11
0.4960242033333331,9.285118649771453e-11
0.4966908633333329,1.196465546713702e-10
0.49735752333333316,1.6511748248115848e-10
0.49769085333333285,1.959727549235278e-10
0.4983575133333331,2.820427254206632e-10
0.4986908433333328,3.340095000604431e-10
0.49935750333333306,4.558066281224274e-10
0.5000241633333329,6.035871435043554e-10
0.500357493333333,6.628617458277463e-10
0.5006908233333331,6.953409799776628e-10
0.5020241433333328,6.953409799776628e-10
0.5023574733333329,6.628617458277442e-10
0.502690803333333,6.011512009430617e-10
0.5033574633333329,4.549946472686809e-10
0.5043574533333328,1.9840869748476747e-10
0.504690783333333,1.1883457381756388e-10
0.5050241133333331,7.417562686154363e-11
0.5053574433333332,5.2252143810386465e-11
0.5056907733333329,4.088441185792946e-11
0.5066907633333328,2.7080737344243077e-11
0.509357403333333,1.733696709928656e-11
0.5123573733333329,1.49010245380454e-11
0.5506903233333329,1.1653101123059149e-11
0.5866899633333329,1.977290966052403e-11
0.5953565433333332,2.7080737344243077e-11
0.597023193333333,3.114064161297516e-11
0.5983565133333331,4.169639271168118e-11
0.5990231733333329,6.19959140553452e-11
0.599356503333333,8.716732052146571e-11
0.5996898333333331,1.285783440625632e-10
0.6000231633333328,1.959727549235278e-10
0.600356493333333,2.779828211518558e-10
0.6006898233333331,3.8191637043149026e-10
0.6013564833333329,6.417502436304931e-10
0.601689813333333,7.554275631549084e-10
0.6020231433333332,8.285058399920988e-10
0.6033564633333328,8.285058399920988e-10
0.603689793333333,7.91154720719695e-10
0.6040231233333331,7.22948329005046e-10
0.6043564533333332,6.458101478991227e-10
0.6046897833333329,5.475604645956929e-10
0.605023113333333,4.420029536087358e-10
0.606023103333333,1.6105757821250978e-10
0.6063564333333331,9.609910991270075e-11
0.6066897633333328,6.361987576283831e-11
0.6070230933333329,4.8192239541645527e-11
0.6073564233333331,3.92604501504415e-11
0.6100230633333328,1.977290966052403e-11
0.615023013333333,1.733696709928435e-11
0.623022933333333,3.1140641612975896e-11
0.6336894933333328,3.276460332046903e-11
0.637689453333333,3.92604501504415e-11
0.6403560933333332,6.118393320159863e-11
0.6413560833333332,8.47313779602489e-11
0.642022743333333,1.0584288015764839e-10
0.6426894033333328,1.399460760150151e-10
0.6433560633333331,1.9110086980104837e-10
0.6436893933333332,2.25204065658404e-10
0.644356053333333,3.1695790213172257e-10
0.6446893833333331,3.721726001865316e-10
0.645356043333333,4.6067851324486533e-10
0.6463560333333329,6.190147797255156e-10
0.646689363333333,6.263226074092053e-10
0.6480226833333331,6.263226074092053e-10
0.6483560133333328,5.849115838681304e-10
0.648689343333333,5.418765986195628e-10
0.6493560033333332,4.2007947055757854e-10
0.6496893333333329,3.5593298311160026e-10
0.6506893233333328,1.220824972325907e-10
0.651022653333333,7.742355027652986e-11
0.6513559833333331,5.3876105517879596e-11
0.6516893133333328,4.332035441917431e-11
0.6523559733333331,3.1140641612975896e-11
0.6530226333333329,2.62687564904965e-11
0.6570225933333331,1.652498624553779e-11
0.6953555433333332,1.3277062830551529e-11
0.7303551933333332,1.896092880677748e-11
0.7380217833333331,2.383281392925682e-11
0.7423550733333331,3.357658417421558e-11
0.7430217333333329,4.088441185793463e-11
0.7436883933333331,5.874799064035897e-11
0.7440217233333328,8.229543539900926e-11
0.744355053333333,1.220824972325907e-10
0.7446883833333331,1.8785294638606219e-10
0.7450217133333328,2.763588594444373e-10
0.7453550433333329,3.746085427477713e-10
0.745688373333333,4.947817091022622e-10
0.7460217033333332,6.352543968004172e-10
0.7463550333333329,7.562395440086549e-10
0.746688363333333,8.22821974015873e-10
0.7480216833333331,8.22821974015873e-10
0.7483550133333332,8.114542420634212e-10
0.7493550033333332,5.865355455756235e-10
0.7503549933333331,3.169579021317654e-10
0.7510216533333329,1.4644192284498748e-10
0.7513549833333331,8.71673205214886e-11
0.7516883133333332,5.874799064035897e-11
0.7520216433333329,4.5756296980414e-11
0.7526883033333331,3.276460332046903e-11
0.753354963333333,2.7080737344243077e-11
0.7563549333333328,1.8148947953030918e-11
0.7596882333333328,1.733696709928435e-11
0.7620215433333328,2.4644794783003397e-11
0.767021493333333,2.870469905173621e-11
0.7856879733333328,3.682450758920179e-11
0.788354613333333,4.981620124914679e-11
0.789354603333333,6.443185661658489e-11
0.7903545933333329,8.635533966774202e-11
0.7913545833333329,1.358861717462822e-10
0.791687913333333,1.618695590661722e-10
0.7923545733333328,2.341358550496162e-10
0.7926879033333329,2.8285470627440985e-10
0.7930212333333331,3.3969336603666906e-10
0.7946878833333328,6.896571140014368e-10
0.795021213333333,7.237603098587925e-10
0.7963545333333331,7.237603098587925e-10
0.7966878633333332,6.920930565626765e-10
0.7970211933333329,6.417502436303897e-10
0.7976878533333331,5.240130198371383e-10
0.7980211833333328,4.4931078129245485e-10
0.7990211733333328,1.9272483150854148e-10
0.7993545033333329,1.1396268869512509e-10
0.799687833333333,7.173968430030392e-11
0.8000211633333332,5.306412466413302e-11
0.8003544933333329,4.088441185793463e-11
0.8016878133333329,2.62687564904965e-11
0.8060211033333329,1.652498624553779e-11
0.8143543533333331,2.220885222176374e-11
0.8233542633333331,1.40890436842981e-11
0.833354163333333,1.3277062830551529e-11
0.8910202533333331,2.302083307551027e-11
0.8953535433333331,3.195262246672245e-11
0.896353533333333,4.332035441917431e-11
0.8966868633333331,5.550006722537273e-11
0.8970201933333328,7.661156942278331e-11
0.897353523333333,1.220824972325907e-10
0.8976868533333331,2.0165662089975368e-10
0.8980201833333332,3.072141318868066e-10
0.898686843333333,5.662360242319596e-10
0.8990201733333332,7.02648807661382e-10
0.8993535033333329,8.325657442608315e-10
0.899686833333333,8.390615910908043e-10
0.9010201533333331,8.390615910908043e-10
0.9013534833333332,7.78163027059812e-10
0.9026868033333328,4.931577473947691e-10
0.903020133333333,4.1845550885008544e-10
0.9040201233333329,1.561856930899463e-10
0.9043534533333331,9.447514820520767e-11
0.9046867833333332,6.118393320159863e-11
0.905353443333333,3.763648844294837e-11
0.9060201033333328,2.951667990548276e-11
0.907686753333333,2.0584890514270608e-11
0.9116867133333328,1.8148947953030918e-11
0.9186866433333329,3.682450758920179e-11
0.9213532833333331,5.712402893286584e-11
0.9226866033333332,8.47313779602489e-11
0.923353263333333,1.107147652801389e-10
0.9240199233333328,1.496898462599738e-10
0.9246865833333331,2.0084464004600708e-10
0.9250199133333332,2.398197210258421e-10
0.925686573333333,3.3238553835295003e-10
0.9260199033333332,3.908481598227024e-10
0.926686563333333,5.17517173007166e-10
0.9270198933333331,5.930313924055962e-10
0.9273532233333328,6.531179755828416e-10
0.9276865533333329,6.791013629027316e-10
0.929019873333333,6.791013629027316e-10
0.9293532033333332,6.255106265554587e-10
0.9296865333333328,5.80039698745651e-10
0.930019863333333,5.029015176397278e-10
0.9303531933333331,4.143956045813527e-10
0.9310198533333329,2.4712754870956107e-10
0.931353183333334,1.5699767394369287e-10
0.9316865133333332,9.447514820520767e-11
0.9320198433333329,6.280789490909176e-11
0.932353173333333,4.6568277834160545e-11
0.9330198333333328,3.357658417421558e-11
0.9336864933333331,2.7080737344243077e-11
0.9393531033333331,1.490102453804466e-11
0.980686023333333,1.246508197680497e-11
1.021018953333333,1.977290966052403e-11
1.029352203333333,2.62687564904965e-11
1.031685513333333,3.276460332046903e-11
1.032685503333333,4.2508373565427736e-11
1.033018833333333,5.2252143810386465e-11
1.033352163333333,7.173968430030392e-11
1.033685493333333,1.115267461338854e-10
1.034018823333333,1.837930421173294e-10
1.034352153333333,2.8529064883564946e-10
1.034685483333333,4.005919300676612e-10
1.035018813333333,5.43500560327056e-10
1.035352143333333,6.953409799776628e-10
1.035685473333333,8.033344335259554e-10
1.036018803333334,8.22821974015873e-10
1.037352123333333,8.22821974015873e-10
1.037685453333333,7.4324785034871e-10
1.038018783333333,6.758534394877454e-10
1.038352113333333,6.011512009430617e-10
1.040018763333333,1.9516077406978118e-10
1.040352093333333,1.1964655467135101e-10
1.040685423333333,7.498760771529018e-11
1.041018753333333,5.550006722537273e-11
1.041685413333333,3.844846929669492e-11
1.042685403333333,2.545677563674995e-11
1.043352063333333,2.220885222176374e-11
1.045685373333333,1.733696709928435e-11
1.048685343333333,1.896092880677748e-11
1.054018623333334,3.763648844294837e-11
1.055351943333333,4.900422039540021e-11
1.056685263333333,7.255166515405048e-11
1.057685253333333,1.1396268869512509e-10
1.058351913333333,1.634935207736653e-10
1.058685243333333,2.040925634609934e-10
1.059351903333333,2.91786495665622e-10
1.059685233333333,3.486251554278813e-10
1.060351893333333,5.069614219084608e-10
1.060685223333333,5.670480050857062e-10
1.061018553333333,6.060230860655411e-10
1.061351883333333,6.6529768838904e-10
1.063018533333334,6.620497649740537e-10
1.063351863333333,6.32006473385431e-10
1.063685193333333,5.84099603014384e-10
1.064018523333333,5.061494410547142e-10
1.065351843333333,1.6430550162741187e-10
1.065685173333333,9.934703332768702e-11
1.066018503333333,6.443185661658489e-11
1.066351833333333,4.8192239541653656e-11
1.067018493333333,3.438856502796216e-11
1.067685153333333,2.7080737344243077e-11
1.069351803333333,2.0584890514270608e-11
1.074018423333333,1.652498624553779e-11
1.122684603333333,1.3277062830551529e-11
1.158017583333333,2.139687136801716e-11
1.162684203333333,2.545677563674995e-11
1.165684173333333,3.357658417421558e-11
1.166350833333333,3.844846929669492e-11
1.167017493333333,5.874799064035897e-11
1.167350823333333,8.635533966774202e-11
1.167684153333333,1.358861717462822e-10
1.168017483333333,2.2601604651215057e-10
1.168350813333333,3.356334617679362e-10
1.169350803333333,7.02648807661382e-10
1.169684133333333,8.106422612096747e-10
1.171350783333333,8.098302803559281e-10
1.171684113333333,7.529916205936685e-10
1.172350773333333,5.954673349668359e-10
1.172684103333333,5.256369815446314e-10
1.174017423333333,1.8054511870234319e-10
1.174350753333333,1.0990278442639229e-10
1.174684083333333,7.011572259281084e-11
1.175017413333333,5.2252143810386465e-11
1.175684073333333,3.601252673545524e-11
1.176684063333333,2.7080737344243077e-11
1.181350683333333,1.8148947953030918e-11
1.188350613333333,3.763648844294837e-11
1.190350593333333,5.2252143810386465e-11
1.191683913333333,7.823553113027644e-11
1.192350573333333,1.042189184501664e-10
1.193017233333333,1.488778654062272e-10
1.193683893333333,2.1464831455969868e-10
1.194017223333333,2.5930726151575957e-10
1.194350553333333,3.064021510330601e-10
1.194683883333333,3.608048682340797e-10
1.195350543333333,5.037134984934743e-10
1.196017203333333,6.6529768838904e-10
1.197683853333333,6.66921650096533e-10
1.198350513333333,5.686719667931993e-10
1.199017173333333,4.1845550885008544e-10
1.200017163333333,1.626815399199188e-10
1.200350493333333,1.001590141814336e-10
1.200683823333333,6.443185661658489e-11
1.201017153333333,4.981620124914679e-11
1.201683813333333,3.438856502796216e-11
1.202683803333333,2.545677563674995e-11
1.206017103333333,1.733696709928435e-11
1.214350353333333,1.896092880677748e-11
1.230016863333333,1.3277062830551529e-11
1.261016553333334,1.40890436842981e-11
1.292682903333333,2.302083307551027e-11
1.296349533333333,2.789271819798963e-11
1.298349513333333,3.682450758920179e-11
1.298682843333333,4.088441185793463e-11
1.299016173333333,5.2252143810386465e-11
1.299349503333333,7.336364600779705e-11
1.299682833333333,1.212705163788441e-10
1.300016163333333,2.105884102909659e-10
1.300349493333333,3.3888138518292255e-10
1.300682823333333,4.899098239797829e-10
1.301016153333333,6.506820330216021e-10
1.301349483333333,7.944026441347433e-10
1.301682813333333,8.617970549957076e-10
1.303016133333333,8.617970549957076e-10
1.303682793333333,7.667952951073601e-10
1.304016123333333,7.270082332737788e-10
1.304349453333333,6.612377841203071e-10
1.305016113333333,4.899098239797829e-10
1.306349433333333,1.6024559735867908e-10
1.306682763333333,9.853505247394044e-11
1.307016093333333,6.443185661658489e-11
1.307349423333333,4.8192239541653656e-11
1.308016083333333,3.438856502796216e-11
1.308682743333333,2.7080737344243077e-11
1.311349383333333,1.896092880677748e-11
1.313682693333333,1.977290966052403e-11
1.315682673333333,2.62687564904965e-11
1.318015983333333,4.4944316126667446e-11
1.319015973333333,6.524383747033144e-11
1.319349303333333,7.742355027652986e-11
1.320015963333333,1.1477466954887168e-10
1.320349293333333,1.423820185762547e-10
1.320682623333333,1.7729719528735687e-10
1.321015953333333,2.243920848046574e-10
1.321349283333333,2.78794802005677e-10
1.321682613333333,3.4537723201289503e-10
1.322015943333333,4.2251541311881836e-10
1.322349273333333,5.150812304459263e-10
1.322682603333333,5.995272392355687e-10
1.323015933333333,6.758534394877454e-10
1.323349263333333,7.042727693688751e-10
1.324682583333333,7.042727693688751e-10
1.325015913333333,6.685456118040262e-10
1.326015903333333,5.329448092283507e-10
1.326349233333333,4.671743600748791e-10
1.326682563333333,3.9247212153019544e-10
1.327015893333333,3.1370997871677916e-10
1.327682553333333,1.423820185762547e-10
1.328015883333333,8.71673205214886e-11
1.328349213333333,5.874799064035897e-11
1.328682543333333,4.413233527292087e-11
1.329349203333333,3.195262246672245e-11
1.330015863333333,2.62687564904965e-11
1.334349153333333,1.652498624553779e-11
1.343349063333333,2.139687136801716e-11
1.348349013333333,1.490102453804466e-11
1.359348903333333,1.3277062830551529e-11
1.390681923333333,1.3277062830551529e-11
1.427348223333333,2.220885222176374e-11
1.433348163333333,3.1140641612975896e-11
1.434348153333333,4.169639271168118e-11
1.434681483333333,5.3876105517879596e-11
1.435014813333333,8.310741625275581e-11
1.435348143333333,1.407580568687616e-10
1.435681473333333,2.45503587002068e-10
1.436014803333333,3.7948042787025055e-10
1.436681463333333,6.758534394877454e-10
1.437014793333333,8.17138108039647e-10
1.437348123333333,8.869684614618511e-10
1.438681443333333,8.869684614618511e-10
1.439014773333333,8.585491315807214e-10
1.439348103333333,8.008984909647157e-10
1.440014763333333,6.531179755828416e-10
1.440681423333333,5.223890581296453e-10
1.441348083333333,3.6973665762529187e-10
1.442348073333333,1.25330420647577e-10
1.442681403333333,7.823553113027644e-11
1.443014733333333,5.550006722537273e-11
1.443681393333333,3.682450758920179e-11
1.444681383333333,2.62687564904965e-11
1.447348023333333,1.896092880677748e-11
1.449681333333333,1.896092880677748e-11
1.453681293333333,3.763648844294837e-11
1.454347953333333,4.4944316126667446e-11
1.455347943333333,6.767978003157115e-11
1.456014603333333,9.447514820520767e-11
1.456347933333333,1.1477466954887168e-10
1.456681263333333,1.4481796113749438e-10
1.457014593333333,1.829810612635828e-10
1.457347923333333,2.2845198907339018e-10
1.457681253333333,2.812307445669167e-10
1.458014583333333,3.4375327030540187e-10
1.458347913333333,4.1277164287385957e-10
1.458681243333333,4.97217651663502e-10
1.459014573333334,5.995272392355687e-10
1.459681233333333,7.554275631549084e-10
1.461347883333333,7.53803601447415e-10
1.461681213333333,7.050847502226217e-10
1.462681203333333,4.5905455153741364e-10
1.463681193333333,1.691773867498913e-10
1.464014523333333,9.934703332768702e-11
1.464347853333333,6.443185661658489e-11
1.464681183333334,4.8192239541653656e-11
1.465014513333333,3.844846929669492e-11
1.466681163333333,2.302083307551027e-11
1.472014443333333,1.571300539179123e-11
1.526680563333333,1.3277062830551529e-11
1.566013503333333,2.220885222176374e-11
1.569346803333333,2.4644794783003397e-11
1.572346773333333,3.276460332046903e-11
1.573013433333333,4.0072431004188046e-11
1.573346763333333,4.900422039540021e-11
1.573680093333333,6.930374173906426e-11
1.574013423333333,1.1558665040261819e-10
1.574346753333333,2.0652850602223308e-10
1.574680083333333,3.4050534689041566e-10
1.575013413333333,4.907218048335295e-10
1.575346743333333,6.555539181440812e-10
1.575680073333333,7.976505675497295e-10
1.576013403333334,8.804726146318787e-10
1.577346723333333,8.804726146318787e-10
1.577680053333333,8.431214953595371e-10
1.578013383333333,7.960266058422364e-10
1.578346713333333,7.253842715662858e-10
1.578680043333333,6.32006473385431e-10
1.579013373333333,5.58116215694494e-10
1.580346693333333,2.0896444858347279e-10
1.580680023333333,1.3020230577005638e-10
1.581013353333333,8.148345454526268e-11
1.581346683333333,5.550006722537273e-11
1.581680013333334,4.332035441917431e-11
1.582346673333333,3.195262246672245e-11
1.583679993333333,2.302083307551027e-11
1.585679973333333,1.8148947953030918e-11
1.588346613333333,1.977290966052403e-11
1.592013243333333,4.169639271168118e-11
1.593013233333333,6.443185661658489e-11
1.593679893333333,9.934703332768702e-11
1.594013223333334,1.269543823550701e-10
1.594346553333333,1.634935207736653e-10
1.595013213333333,2.71486974321958e-10
1.595346543333333,3.3969336603666906e-10
1.595679873333333,4.2007947055757854e-10
1.596346533333333,6.052111052117945e-10
1.596679863333333,7.058967310763682e-10
1.597013193333333,7.773510462060654e-10
1.598346513333333,7.773510462060654e-10
1.598679843333333,7.424358694949633e-10
1.599013173333333,6.880331522939437e-10
1.599679833333334,5.329448092283507e-10
1.601013153333333,1.5212578882121348e-10
1.601346483333333,8.960326308272828e-11
1.601679813333333,6.118393320159863e-11
1.602013143333333,4.6568277834160545e-11
1.602679803333333,3.357658417421558e-11
1.603679793333333,2.545677563674995e-11
1.608679743333334,1.571300539179123e-11
1.616346333333333,2.0584890514270608e-11
1.628346213333333,1.3277062830551529e-11
1.663345863333333,1.3277062830551529e-11
1.699345503333333,2.139687136801716e-11
1.704678783333333,2.62687564904965e-11
1.707345423333333,3.438856502796216e-11
1.708012083333333,4.2508373565427736e-11
1.708345413333333,5.3876105517879596e-11
1.708678743333333,7.742355027652986e-11
1.709012073333333,1.293903249163098e-10
1.709345403333333,2.25204065658404e-10
1.709678733333333,3.51061097989121e-10
1.710678723333333,7.944026441347433e-10
1.711012053333334,8.650449784106942e-10
1.712345373333333,8.650449784106942e-10
1.712678703333333,8.130782037709143e-10
1.713012033333333,7.464957737636961e-10
1.713345363333333,6.929050374164231e-10
1.713678693333333,6.30382511677938e-10
1.714012023333333,5.597401774019873e-10
1.714678683333333,4.298232408025374e-10
1.715012013333333,3.5024911713537434e-10
1.715678673333333,1.8054511870234319e-10
1.716012003333333,1.1315070784137849e-10
1.716345333333333,7.255166515405048e-11
1.716678663333334,5.2252143810386465e-11
1.717011993333333,4.2508373565427736e-11
1.718345313333333,2.62687564904965e-11
1.721011953333333,1.8148947953030918e-11
1.724678583333333,2.4644794783003397e-11
1.727345223333333,4.332035441917431e-11
1.728011883333333,5.6312048079119286e-11
1.728678543333333,7.823553113027644e-11
1.729345203333333,1.212705163788441e-10
1.729678533333333,1.5212578882121348e-10
1.730011863333333,1.9191285065479487e-10
1.730345193333333,2.4469160614832136e-10
1.730678523333333,3.080261127405532e-10
1.731011853333333,3.8516429384647647e-10
1.732011843333333,6.482460904603624e-10
1.732345173333333,7.253842715662858e-10
1.733678493333333,7.253842715662858e-10
1.734011823333333,7.164524821750734e-10
1.734345153333333,6.588018415590674e-10
1.735011813333333,5.077734027622073e-10
1.736345133333333,1.4481796113749438e-10
1.736678463333333,8.797930137523515e-11
1.737011793333333,6.118393320159863e-11
1.737345123333333,4.6568277834160545e-11
1.738345113333333,3.032866075922932e-11
1.742678403333333,1.8148947953030918e-11
1.752678303333334,2.383281392925682e-11
1.757344923333333,1.652498624553779e-11
1.766344833333333,1.3277062830551529e-11
1.804344453333333,1.40890436842981e-11
1.827344223333333,1.896092880677748e-11
1.838677443333333,2.789271819798963e-11
1.840010763333333,3.520054588170868e-11
1.840677423333333,5.062818210289334e-11
1.841010753333333,7.661156942278331e-11
1.841344083333333,1.366981526000288e-10
1.841677413333333,2.503754721245473e-10
1.842010743333333,4.0627579604388715e-10
1.842677403333334,7.351280418112444e-10
1.843010733333333,8.707288443869201e-10
1.844677383333333,8.682929018256804e-10
1.845010713333333,8.31753763407085e-10
1.845344043333333,7.879067973047709e-10
1.845677373333333,7.26196252420032e-10
1.846010703333334,6.57989860705321e-10
1.846677363333333,5.126452878846866e-10
1.848010683333333,1.99220678338514e-10
1.848344013333333,1.2614240150132349e-10
1.848677343333333,7.985949283776955e-11
1.849010673333333,5.6312048079119286e-11
1.849344003333333,4.413233527292087e-11
1.849677333333333,3.682450758920179e-11
1.851010653333333,2.545677563674995e-11
1.852677303333333,2.0584890514270608e-11
1.855343943333333,2.383281392925682e-11
1.857010593333333,3.682450758920179e-11
1.857677253333333,5.062818210289334e-11
1.858010583333333,6.524383747033144e-11
1.858343913333333,8.797930137523515e-11
1.858677243333333,1.204585355250976e-10
1.859010573333333,1.7080134845738437e-10
1.859343903333333,2.365717976108558e-10
1.859677233333333,3.1776988298551203e-10
1.860010563333333,4.11959662020113e-10
1.860677223333334,6.206387414329794e-10
1.861010553333333,7.326920992500047e-10
1.861343883333333,7.96838586695983e-10
1.862677203333333,7.96838586695983e-10
1.863343863333333,6.888451331476903e-10
1.864010523333334,5.662360242319596e-10
1.864677183333333,4.160195662888458e-10
1.865010513333333,3.340095000604431e-10
1.865677173333333,1.58621635651186e-10
1.866010503333333,9.609910991270075e-11
1.866343833333333,6.443185661658489e-11
1.866677163333333,4.73802586879071e-11
1.867343823333333,3.438856502796216e-11
1.868343813333333,2.545677563674995e-11
1.870677123333333,1.896092880677748e-11
1.874010423333333,1.733696709928435e-11
1.877343723333333,2.545677563674995e-11
1.890676923333333,3.682450758920179e-11
1.893010233333333,4.981620124914679e-11
1.894010223333333,6.443185661658489e-11
1.895010213333333,9.772307162019387e-11
1.895343543333333,1.1396268869512509e-10
1.895676873333333,1.366981526000288e-10
1.896343533333333,2.040925634609934e-10
1.896676863333334,2.4712754870956107e-10
1.897010193333333,2.9747036164184785e-10
1.897343523333333,3.5674496396534687e-10
1.897676853333333,4.3225918336377704e-10
1.898676843333333,6.734174969265057e-10
1.899010173333333,7.15640501321327e-10
1.900343493333333,7.15640501321327e-10
1.901010153333333,6.149548754567532e-10
1.901676813333333,4.955936899560087e-10
1.902010143333333,4.1845550885008544e-10
1.903010133333333,1.472539036987341e-10
1.903343463333333,8.71673205214886e-11
1.903676793333333,6.037195234785208e-11
1.904010123333333,4.6568277834160545e-11
1.904343453333333,3.763648844294837e-11
1.905343443333333,2.7080737344243077e-11
1.910010063333333,1.652498624553779e-11
1.918343313333333,2.0584890514270608e-11
1.923676593333333,1.490102453804466e-11
1.954009623333333,1.246508197680497e-11
1.982009343333333,1.3277062830551529e-11
2.019675633333333,2.4644794783003397e-11
2.022342273333333,3.032866075922932e-11
2.0233422633333333,3.682450758920179e-11
2.0236755933333335,4.2508373565427736e-11
2.024008923333333,5.6312048079119286e-11
2.0243422533333333,8.797930137523515e-11
2.024675583333333,1.5943361650493258e-10
2.025008913333333,2.8529064883564946e-10
2.0253422433333332,4.4037899190124267e-10
2.0256755733333334,6.11706952041767e-10
2.026008903333333,7.529916205936685e-10
2.026342233333333,8.829085571931183e-10
2.0276755533333333,8.829085571931183e-10
2.0280088833333334,8.666689401181872e-10
2.028342213333333,8.22821974015873e-10
2.029342203333333,6.693575926577727e-10
2.029675533333333,6.108949711880204e-10
2.0300088633333333,5.402526369120697e-10
2.0303421933333334,4.5418266641493427e-10
2.031675513333333,1.342622100387891e-10
2.032008843333333,8.47313779602489e-11
2.0323421733333333,5.874799064035897e-11
2.0326755033333335,4.4944316126667446e-11
2.0333421633333333,3.357658417421558e-11
2.0343421533333332,2.545677563674995e-11
2.037675453333333,1.977290966052403e-11
2.0400087633333333,3.1140641612975896e-11
2.041008753333333,4.2508373565427736e-11
2.0416754133333335,6.361987576283831e-11
2.042008743333333,8.554335881399547e-11
2.0423420733333333,1.1639863125636479e-10
2.042675403333333,1.6024559735867908e-10
2.043008733333333,2.170842571209383e-10
2.0433420633333332,2.820427254206632e-10
2.0436753933333334,3.6405279164906584e-10
2.044342053333333,5.459365028882956e-10
2.0446753833333333,6.417502436303897e-10
2.045008713333333,7.270082332737788e-10
2.045342043333333,7.391879460799771e-10
2.046675363333333,7.391879460799771e-10
2.0470086933333334,7.148285204675803e-10
2.047342023333333,6.677336309502796e-10
2.047675353333333,6.076470477730342e-10
2.0480086833333333,5.378166943508301e-10
2.0483420133333334,4.5174672385369456e-10
2.048675343333333,3.591809065265866e-10
2.049342003333333,1.8785294638606219e-10
2.049675333333333,1.12338726987632e-10
2.050008663333333,7.255166515405048e-11
2.0503419933333333,5.2252143810386465e-11
2.051008653333333,3.601252673545524e-11
2.0523419733333332,2.4644794783003397e-11
2.055341943333333,1.8148947953030918e-11
2.0580085833333333,1.8148947953030918e-11
2.063341863333333,2.870469905173621e-11
2.0726751033333333,3.763648844294837e-11
2.074675083333333,4.900422039540021e-11
2.075675073333333,6.19959140553452e-11
2.076341733333333,7.985949283776955e-11
2.077008393333333,1.0990278442639229e-10
2.0773417233333333,1.3182626747754948e-10
2.0776750533333335,1.6024559735867908e-10
2.0783417133333333,2.365717976108558e-10
2.078675043333333,2.804187637131701e-10
2.079008373333333,3.364454426216828e-10
2.0796750333333334,4.744821877585981e-10
2.0806750233333333,6.937170182701696e-10
2.0820083433333334,6.937170182701696e-10
2.082341673333333,6.750414586339988e-10
2.082675003333333,6.295705308241913e-10
2.0833416633333335,5.191411347146591e-10
2.083674993333333,4.45250877023722e-10
2.084674983333333,1.894769080935553e-10
2.0850083133333333,1.1477466954887168e-10
2.085341643333333,7.417562686154363e-11
2.085674973333333,5.306412466413302e-11
2.086008303333333,4.088441185793463e-11
2.087674953333333,2.383281392925682e-11
2.092674903333333,1.652498624553779e-11
2.0996748333333333,2.139687136801716e-11
2.1100080633333334,1.3277062830551529e-11
2.126341233333333,1.246508197680497e-11
2.1660075033333333,1.3277062830551529e-11
2.1930072333333333,1.977290966052403e-11
2.2033404633333333,2.870469905173621e-11
2.205007113333333,4.5756296980414e-11
2.2053404433333332,6.037195234785208e-11
2.2056737733333334,1.0178297588892669e-10
2.2060071033333335,1.8785294638606219e-10
2.206340433333333,3.218297872542448e-10
2.2066737633333333,4.720462451973585e-10
2.207340423333333,8.033344335259554e-10
2.2076737533333333,8.959002508530635e-10
2.2090070733333333,8.959002508530635e-10
2.2093404033333335,8.617970549957076e-10
2.209673733333333,8.179500888933936e-10
2.2103403933333334,6.880331522939437e-10
2.2110070533333332,5.719198902081855e-10
2.211673713333333,4.160195662888458e-10
2.2126737033333335,1.6592946333490508e-10
2.2130070333333336,1.0178297588892669e-10
2.2133403633333333,6.605581832407802e-11
2.2136736933333334,4.981620124914679e-11
2.2143403533333332,3.438856502796216e-11
2.216340333333333,2.220885222176374e-11
2.2193403033333334,2.220885222176374e-11
2.2213402833333333,3.276460332046903e-11
2.2223402733333333,4.981620124914679e-11
2.2226736033333334,6.19959140553452e-11
2.223006933333333,8.148345454526268e-11
2.2233402633333332,1.0827882271889919e-10
2.2236735933333334,1.488778654062272e-10
2.2240069233333335,2.032805826072468e-10
2.224340253333333,2.666150891994786e-10
2.2246735833333333,3.445652511591485e-10
2.225340243333333,5.426885794733094e-10
2.2260069033333334,7.497436971786824e-10
2.2263402333333335,8.195740506008867e-10
2.227673553333333,8.195740506008867e-10
2.2280068833333333,7.749151036448257e-10
2.2283402133333334,7.018368268076354e-10
2.2286735433333336,6.141428946030067e-10
2.2290068733333332,5.378166943508301e-10
2.2293402033333334,4.4037899190124267e-10
2.2303401933333333,1.634935207736653e-10
2.2306735233333335,9.691109076644732e-11
2.2310068533333336,6.443185661658489e-11
2.2313401833333333,4.900422039540021e-11
2.2316735133333334,3.92604501504415e-11
2.2326735033333334,2.870469905173621e-11
2.235673473333333,1.8148947953030918e-11
2.239006773333333,1.733696709928435e-11
2.2430067333333334,2.62687564904965e-11
2.2543399533333335,3.520054588170868e-11
2.2576732533333335,4.332035441917431e-11
2.2593399033333332,6.037195234785208e-11
2.2600065633333335,7.661156942278331e-11
2.2606732233333333,1.05030899303913e-10
2.261339883333333,1.5293776967496009e-10
2.2616732133333333,1.902888889473018e-10
2.2620065433333334,2.341358550496162e-10
2.2623398733333335,2.8691461054314256e-10
2.262673203333333,3.470011937203882e-10
2.2633398633333335,4.890978431260364e-10
2.263673193333333,5.443125411808025e-10
2.2640065233333333,6.279465691166982e-10
2.2643398533333334,7.018368268076354e-10
2.2646731833333336,7.148285204675803e-10
2.266006503333333,7.148285204675803e-10
2.2663398333333333,6.458101478991227e-10
2.2666731633333335,5.702959285006924e-10
2.2673398233333333,4.1033570031262e-10
2.2683398133333332,1.4400598028374788e-10
2.2686731433333334,8.797930137523515e-11
2.2690064733333335,6.118393320159863e-11
2.269339803333333,4.6568277834160545e-11
2.2696731333333333,3.844846929669492e-11
2.2706731233333333,2.7080737344243077e-11
2.274673083333333,1.733696709928435e-11
2.2830063333333332,2.139687136801716e-11
2.2933395633333333,1.40890436842981e-11
2.325672573333333,1.246508197680497e-11
2.3726721033333336,1.896092880677748e-11
2.3823386733333334,2.220885222176374e-11
2.387338623333333,3.1140641612975896e-11
2.3883386133333335,4.088441185793463e-11
2.388671943333333,5.306412466413302e-11
2.3890052733333333,8.148345454526268e-11
2.3893386033333335,1.505018271137203e-10
2.389671933333333,2.6905103176071825e-10
2.3900052633333333,4.1114768116636646e-10
2.3906719233333336,7.22948329005046e-10
2.3910052533333332,8.528652656044956e-10
2.3923385733333333,8.528652656044956e-10
2.3926719033333335,8.414975336520439e-10
2.3930052333333336,8.114542420634212e-10
2.3933385633333333,7.732911419373326e-10
2.3936718933333334,7.197004055900597e-10
2.394005223333333,6.3931430106915e-10
2.3946718833333334,4.866619005647967e-10
2.395338543333333,3.4050534689041566e-10
2.3960052033333334,1.8460502297107587e-10
2.396338533333333,1.1558665040261819e-10
2.3966718633333333,7.498760771529018e-11
2.3970051933333334,5.3876105517879596e-11
2.3973385233333335,4.2508373565427736e-11
2.3983385133333335,2.870469905173621e-11
2.3993385033333334,2.383281392925682e-11
2.4026718033333334,2.220885222176374e-11
2.404338453333333,3.1140641612975896e-11
2.405338443333333,4.5756296980414e-11
2.4056717733333333,5.6312048079119286e-11
2.4060051033333334,7.498760771529018e-11
2.4063384333333335,1.0259495674267329e-10
2.406671763333333,1.423820185762547e-10
2.4070050933333333,1.99220678338514e-10
2.407671753333333,3.38069404329176e-10
2.4080050833333333,4.23327393972565e-10
2.4083384133333334,5.26448962398378e-10
2.4086717433333336,6.433742053378831e-10
2.4090050733333332,7.416238886412168e-10
2.4093384033333334,7.765390653523188e-10
2.4106717233333335,7.765390653523188e-10
2.4110050533333336,7.205123864438062e-10
2.4113383833333333,6.815373054639713e-10
2.4116717133333334,6.206387414329794e-10
2.4126717033333334,3.9247212153019544e-10
2.4136716933333333,1.3751013345377538e-10
2.4140050233333334,8.635533966774202e-11
2.414338353333333,5.874799064035897e-11
2.4146716833333333,4.73802586879071e-11
2.4153383433333335,3.601252673545524e-11
2.416338333333333,2.545677563674995e-11
2.4200049633333336,1.733696709928435e-11
2.4286715433333335,2.951667990548276e-11
2.4296715333333334,3.438856502796216e-11
2.4306715233333334,4.6568277834160545e-11
2.4313381833333336,6.361987576283831e-11
2.4316715133333333,8.310741625275581e-11
2.4320048433333334,1.1558665040261819e-10
2.432338173333333,1.6105757821242559e-10
2.4326715033333333,2.2114416138967118e-10
2.4330048333333334,2.901625339581289e-10
2.4333381633333335,3.721726001865316e-10
2.434338153333333,6.612377841203071e-10
2.434671483333333,7.408119077874702e-10
2.4350048133333333,7.822229313285447e-10
2.4363381333333334,7.822229313285447e-10
2.436671463333333,7.24572290712539e-10
2.437004793333333,6.514940138753486e-10
2.4376714533333335,4.931577473947691e-10
2.439004773333333,1.505018271137203e-10
2.4393381033333332,9.12272247902214e-11
2.4396714333333334,6.118393320159863e-11
2.4403380933333336,3.92604501504415e-11
2.4406714233333333,3.276460332046903e-11
2.442671403333333,2.139687136801716e-11
2.4473380233333333,1.733696709928435e-11
2.4530046333333333,2.789271819798963e-11
2.4630045333333332,3.682450758920179e-11
2.4650045133333336,4.5756296980414e-11
2.466004503333333,6.118393320159863e-11
2.4666711633333334,8.229543539900926e-11
2.4673378233333336,1.1802259296385788e-10
2.4676711533333333,1.4400598028374788e-10
2.468337813333333,2.12212371998459e-10
2.4686711433333333,2.5605933810077336e-10
2.4690044733333334,3.064021510330601e-10
2.4693378033333335,3.6892467677154536e-10
2.469671133333333,4.3388314507127014e-10
2.470337793333333,5.792277178919045e-10
2.4710044533333333,7.123925779063406e-10
2.4723377733333334,7.123925779063406e-10
2.473004433333333,6.019631817968083e-10
2.4733377633333333,5.272609432521246e-10
2.4736710933333335,4.428149344624823e-10
2.4746710833333334,1.683654058961447e-10
2.475004413333333,9.934703332768702e-11
2.4753377433333332,6.524383747033144e-11
2.4756710733333334,4.900422039540021e-11
2.4763377333333336,3.438856502796216e-11
2.4770043933333334,2.789271819798963e-11
2.4790043733333333,2.0584890514270608e-11
2.4823376733333333,1.733696709928435e-11
2.4893376033333334,2.62687564904965e-11
2.4956708733333333,1.733696709928435e-11
2.5126707033333333,1.3277062830551529e-11
2.5603368933333335,1.3277062830551529e-11
2.5940032233333334,2.0584890514270608e-11
2.6033364633333336,2.789271819798963e-11
2.604669783333333,3.438856502796216e-11
2.6053364433333335,4.73802586879071e-11
2.605669773333333,7.498760771529018e-11
2.6060031033333333,1.431939994300013e-10
2.6063364333333334,2.763588594444373e-10
2.606669763333333,4.558066281224274e-10
2.6070030933333332,6.531179755828416e-10
2.6073364233333334,8.252579165771125e-10
2.607669753333333,8.999601551217962e-10
2.609003073333333,8.999601551217962e-10
2.6093364033333333,8.682929018256804e-10
2.6096697333333334,8.24445935723366e-10
2.610003063333333,7.903427398660105e-10
2.6103363933333332,7.44871812056203e-10
2.6106697233333334,6.864091905864506e-10
2.611336383333333,5.499964071570283e-10
2.6116697133333333,4.769181303198377e-10
2.6123363733333336,3.193938446930051e-10
2.6130030333333334,1.756732335798637e-10
2.6133363633333335,1.12338726987632e-10
2.613669693333333,7.417562686154363e-11
2.6140030233333333,5.3876105517879596e-11
2.6143363533333335,4.169639271168118e-11
2.6153363433333334,2.870469905173621e-11
2.617002993333333,2.220885222176374e-11
2.6186696433333334,2.302083307551027e-11
2.6200029633333335,3.195262246672245e-11
2.6206696233333333,4.2508373565427736e-11
2.6210029533333334,5.6312048079119286e-11
2.6213362833333336,7.904751198402298e-11
2.6216696133333333,1.212705163788441e-10
2.6220029433333334,1.86228984678569e-10
2.6223362733333335,2.666150891994786e-10
2.622669603333333,3.6567675335655905e-10
2.6230029333333333,4.777301111735845e-10
2.623669593333333,7.1726446302882e-10
2.6240029233333333,8.17138108039647e-10
2.6243362533333334,8.333777251145781e-10
2.625669573333333,8.333777251145781e-10
2.626002903333333,7.822229313285447e-10
2.6266695633333335,6.11706952041767e-10
2.627002893333333,5.191411347146591e-10
2.6273362233333333,4.3550710677876325e-10
2.6276695533333334,3.608048682340797e-10
2.6283362133333332,1.9434879321603468e-10
2.6286695433333334,1.1802259296385788e-10
2.6290028733333335,7.498760771529018e-11
2.629336203333333,5.3876105517879596e-11
2.6300028633333334,3.682450758920179e-11
2.6306695233333333,2.870469905173621e-11
2.6333361633333334,1.896092880677748e-11
2.6356694733333335,1.977290966052403e-11
2.6386694433333333,2.789271819798963e-11
2.6403360933333335,3.601252673545524e-11
2.641669413333333,4.900422039540021e-11
2.6423360733333334,5.793600978661242e-11
2.6430027333333332,7.661156942278331e-11
2.643669393333333,1.0909080357264569e-10
2.644002723333333,1.334502291850426e-10
2.6443360533333333,1.6430550162741187e-10
2.6446693833333335,2.024686017535003e-10
2.645002713333333,2.511874529782939e-10
2.6453360433333333,3.055901701793135e-10
2.6463360333333332,5.223890581296453e-10
2.6470026933333335,6.888451331476903e-10
2.647336023333333,7.440598312024564e-10
2.6486693433333333,7.440598312024564e-10
2.6493360033333335,6.482460904603624e-10
2.649669333333333,5.84099603014384e-10
2.6500026633333333,5.118333070309401e-10
2.650669323333333,3.5187307884286745e-10
2.6513359833333334,1.764852144336103e-10
2.651669313333333,1.05030899303913e-10
2.6520026433333332,6.84917608853177e-11
2.6523359733333334,4.981620124914679e-11
2.653002633333333,3.520054588170868e-11
2.6536692933333335,2.870469905173621e-11
2.658669243333333,1.733696709928435e-11
2.6673358233333335,2.302083307551027e-11
2.6746690833333333,1.490102453804466e-11
2.7116687133333333,1.246508197680497e-11
2.7693348033333334,1.896092880677748e-11
2.7773347233333334,2.302083307551027e-11
2.7816680133333334,3.1140641612975896e-11
2.7826680033333333,4.2508373565427736e-11
2.7830013333333334,5.874799064035897e-11
2.783334663333333,1.05030899303913e-10
2.7836679933333333,2.1383633370595208e-10
2.7840013233333334,3.8597627470022307e-10
2.7843346533333335,5.727318710619321e-10
2.784667983333333,7.505556780324288e-10
2.7850013133333333,8.975242125605567e-10
2.7863346333333334,8.975242125605567e-10
2.786667963333333,8.723528060944131e-10
2.7870012933333332,8.293178208458453e-10
2.7873346233333334,7.732911419373326e-10
2.7876679533333335,7.286321949812719e-10
2.788001283333333,6.644857075352934e-10
2.7883346133333333,6.092710094805273e-10
2.7893346033333333,4.152075854350993e-10
2.7896679333333334,3.4131732774416216e-10
2.7906679233333334,1.3751013345377538e-10
2.7910012533333335,8.879128222898173e-11
2.791334583333333,6.118393320159863e-11
2.7916679133333333,4.6568277834160545e-11
2.792334573333333,3.276460332046903e-11
2.7940012233333333,2.220885222176374e-11
2.7966678633333335,2.383281392925682e-11
2.7976678533333335,3.276460332046903e-11
2.7983345133333333,4.73802586879071e-11
2.7986678433333334,6.524383747033144e-11
2.799001173333333,9.203920564396795e-11
2.7993345033333332,1.407580568687616e-10
2.7996678333333334,2.12212371998459e-10
2.8000011633333335,2.9828234249559446e-10
2.800334493333333,4.014039109214078e-10
2.8006678233333333,5.158932112996729e-10
2.8010011533333334,6.409382627766431e-10
2.801334483333333,7.513676588861754e-10
2.8016678133333333,8.179500888933936e-10
2.8030011333333333,8.179500888933936e-10
2.8033344633333335,7.497436971786824e-10
2.8040011233333333,6.441861861916296e-10
2.804667783333333,5.134572687384332e-10
2.8053344433333334,3.6405279164906584e-10
2.8063344333333333,1.269543823550701e-10
2.8066677633333335,8.067147369151611e-11
2.807001093333333,5.6312048079119286e-11
2.8076677533333334,3.682450758920179e-11
2.8083344133333332,2.870469905173621e-11
2.8113343833333335,1.896092880677748e-11
2.8153343433333333,2.302083307551027e-11
2.8190009733333334,4.088441185793463e-11
2.8196676333333333,4.900422039540021e-11
2.820667623333333,7.417562686154363e-11
2.8213342833333335,1.0827882271889919e-10
2.821667613333333,1.32638248331296e-10
2.8223342733333334,1.9840869748476747e-10
2.822667603333333,2.398197210258421e-10
2.8230009333333332,2.8772659139688917e-10
2.8233342633333334,3.445652511591485e-10
2.8236675933333335,4.0952371945887336e-10
2.824000923333333,4.955936899560087e-10
2.8246675833333335,6.466221287528693e-10
2.825000913333333,6.953409799776628e-10
2.8253342433333333,7.359400226649909e-10
2.8266675633333334,7.359400226649909e-10
2.8270008933333335,7.09956635345101e-10
2.827334223333333,6.498700521678555e-10
2.8276675533333333,5.662360242319596e-10
2.8290008733333334,2.040925634609934e-10
2.8293342033333335,1.212705163788441e-10
2.829667533333333,7.579958856903673e-11
2.8300008633333333,5.4688086371626155e-11
2.8303341933333335,4.2508373565427736e-11
2.831667513333333,2.7080737344243077e-11
2.8356674733333334,1.733696709928435e-11
2.8450007133333335,2.302083307551027e-11
2.8513339833333333,1.490102453804466e-11
2.8916669133333333,1.246508197680497e-11
2.892666903333333,1.571300539179123e-11
2.9179999833333334,1.40890436842981e-11
2.9489996733333332,1.977290966052403e-11
2.9566662633333336,2.4644794783003397e-11
2.9593329033333333,3.195262246672245e-11
2.9599995633333336,3.763648844294837e-11
2.9603328933333333,4.73802586879071e-11
2.9606662233333334,7.498760771529018e-11
2.9609995533333335,1.505018271137203e-10
2.961332883333333,2.925984765193686e-10
2.9616662133333334,4.744821877585981e-10
2.9619995433333335,6.742294777802523e-10
2.9623328733333336,8.528652656044956e-10
2.9626662033333333,8.89404404023091e-10
2.9639995233333334,8.89404404023091e-10
2.9643328533333335,8.601730932882146e-10
2.964666183333333,8.138901846246609e-10
2.9653328433333335,7.050847502226217e-10
2.9666661633333336,4.273872982412978e-10
2.9673328233333334,2.71486974321958e-10
2.967999483333333,1.3182626747754948e-10
2.9683328133333333,8.47313779602489e-11
2.9686661433333335,5.95599714941055e-11
2.9689994733333336,4.5756296980414e-11
2.9693328033333333,3.763648844294837e-11
2.9706661233333334,2.4644794783003397e-11
2.9733327633333335,2.220885222176374e-11
2.9746660833333336,3.1140641612975896e-11
2.9753327433333334,4.169639271168118e-11
2.9756660733333336,5.4688086371626155e-11
2.9759994033333332,7.985949283776955e-11
2.9763327333333334,1.2370645894008388e-10
2.9766660633333335,1.959727549235278e-10
2.976999393333333,2.893505531043823e-10
2.9773327233333333,4.030278726289009e-10
2.9776660533333335,5.26448962398378e-10
2.9779993833333336,6.726055160727592e-10
2.9783327133333333,7.870948164510243e-10
2.9786660433333334,8.276938591383522e-10
2.9799993633333335,8.276938591383522e-10
2.9806660233333333,7.164524821750734e-10
2.9809993533333334,6.458101478991227e-10
2.9813326833333336,5.865355455756235e-10
2.9816660133333333,5.093973644697005e-10
2.9829993333333333,1.699893676036378e-10
2.9833326633333335,1.0259495674267329e-10
2.9836659933333336,6.767978003157115e-11
2.9839993233333333,5.062818210289334e-11
2.9843326533333334,4.0072431004188046e-11
2.9853326433333334,2.789271819798963e-11
2.988332613333333,1.8148947953030918e-11
2.9903325933333336,1.8148947953030918e-11
2.9926659033333336,2.545677563674995e-11
2.994999213333333,3.682450758920179e-11
2.9959992033333336,4.900422039540021e-11
2.9969991933333335,6.930374173906426e-11
2.9976658533333334,1.0259495674267329e-10
2.9979991833333335,1.285783440625632e-10
2.9983325133333336,1.6105757821242559e-10
2.9986658433333333,2.0084464004600708e-10
2.9989991733333334,2.495634912708008e-10
2.9993325033333336,3.04778189325567e-10
2.9996658333333333,3.71360619332785e-10
2.9999991633333334,4.5174672385369456e-10
3.0003324933333335,5.426885794733094e-10
3.0009991533333333,6.961529608314093e-10
3.0013324833333335,7.391879460799771e-10
3.002665803333333,7.391879460799771e-10
3.0029991333333332,7.034607885151286e-10
3.0036657933333335,5.922194115518497e-10
3.003999123333333,5.26448962398378e-10
3.0043324533333333,4.4849880043870835e-10
3.0053324433333333,1.7892115699485e-10
3.0056657733333334,1.0665486101140609e-10
3.005999103333333,6.84917608853177e-11
3.006332433333333,5.144016295663992e-11
3.0069990933333335,3.438856502796216e-11
3.0076657533333333,2.789271819798963e-11
3.0126657033333335,1.652498624553779e-11
3.0213322833333334,2.302083307551027e-11
3.0249989133333335,1.652498624553779e-11
3.037665453333333,1.3277062830551529e-11
3.0839983233333332,1.3277062830551529e-11
3.1249979133333334,1.896092880677748e-11
3.1346644833333333,2.62687564904965e-11
3.1363311333333335,3.032866075922932e-11
3.1373311233333334,4.4944316126667446e-11
3.137664453333333,6.605581832407802e-11
3.1379977833333332,1.2614240150132349e-10
3.1383311133333334,2.5524735724702675e-10
3.1386644433333335,4.3875503019374946e-10
3.138997773333333,6.287585499704447e-10
3.1393311033333333,7.960266058422364e-10
3.1396644333333334,9.080799636592619e-10
3.140997753333333,9.080799636592619e-10
3.1416644133333333,8.15514146332154e-10
3.1419977433333335,7.765390653523188e-10
3.142331073333333,7.180764438825665e-10
3.1429977333333334,6.190147797254862e-10
3.143331063333333,5.443125411808025e-10
3.1436643933333333,4.6311445580614635e-10
3.1439977233333334,3.908481598227024e-10
3.144664383333333,2.641791466382389e-10
3.1453310433333335,1.285783440625632e-10
3.145664373333333,8.310741625275581e-11
3.1459977033333333,5.712402893286584e-11
3.146664363333333,3.682450758920179e-11
3.1486643433333334,2.220885222176374e-11
3.1509976533333335,2.302083307551027e-11
3.152330973333333,3.357658417421558e-11
3.1529976333333334,4.8192239541653656e-11
3.1533309633333335,6.443185661658489e-11
3.153664293333333,9.36631673514611e-11
3.1539976233333333,1.4481796113749438e-10
3.1543309533333335,2.2195614224341778e-10
3.154664283333333,3.1127403615553945e-10
3.1549976133333333,4.152075854350993e-10
3.155664273333333,6.571778798515743e-10
3.1559976033333332,7.602994482773877e-10
3.1563309333333334,8.358136676758177e-10
3.1576642533333334,8.358136676758177e-10
3.157997583333333,8.147021654784075e-10
3.1583309133333333,7.253842715662858e-10
3.158997573333333,6.108949711880204e-10
3.1596642333333333,4.777301111735845e-10
3.1609975533333334,1.5943361650493258e-10
3.161330883333333,1.001590141814336e-10
3.1616642133333333,6.524383747033144e-11
3.1619975433333334,4.900422039540021e-11
3.1623308733333335,3.92604501504415e-11
3.1633308633333335,2.7080737344243077e-11
3.1643308533333334,2.220885222176374e-11
3.1666641633333334,1.896092880677748e-11
3.169330803333333,2.870469905173621e-11
3.1706641233333333,4.413233527292087e-11
3.1713307833333335,6.605581832407802e-11
3.171664113333333,8.71673205214886e-11
3.1719974433333333,1.1802259296385788e-10
3.1723307733333335,1.5943361650493258e-10
3.172664103333333,2.0896444858347279e-10
3.1729974333333333,2.71486974321958e-10
3.1733307633333334,3.486251554278813e-10
3.173664093333333,4.444388961699755e-10
3.1743307533333334,6.531179755828416e-10
3.1746640833333335,7.473077546174427e-10
3.174997413333333,7.822229313285447e-10
3.1763307333333333,7.822229313285447e-10
3.1766640633333334,7.310681375425116e-10
3.177330723333333,6.149548754567532e-10
3.1776640533333333,5.402526369120697e-10
3.1789973733333334,2.049045443147399e-10
3.179330703333333,1.2614240150132349e-10
3.1796640333333333,7.823553113027644e-11
3.1799973633333334,5.4688086371626155e-11
3.1803306933333335,4.2508373565427736e-11
3.1813306833333335,2.789271819798963e-11
3.1846639833333334,1.733696709928435e-11
3.1866639633333333,1.733696709928435e-11
3.1879972833333334,1.896092880677748e-11
3.1886639433333333,2.4644794783003397e-11
3.1943305533333333,3.357658417421558e-11
3.1969971933333334,4.5756296980414e-11
3.1979971833333334,5.874799064035897e-11
3.198663843333333,7.498760771529018e-11
3.1993305033333335,1.0259495674267329e-10
3.199663833333333,1.220824972325907e-10
3.2003304933333334,1.8135709955608969e-10
3.200663823333333,2.235801039509109e-10
3.2009971533333332,2.7311093602945107e-10
3.2013304833333334,3.315735574992035e-10
3.2016638133333335,3.9653202579892836e-10
3.201997143333333,4.6555039836738606e-10
3.2023304733333333,5.443125411808025e-10
3.2026638033333334,6.165788371642466e-10
3.2029971333333336,6.96964941685156e-10
3.2033304633333333,7.578635057161481e-10
3.2046637833333333,7.578635057161481e-10
3.205330443333333,6.133309137492601e-10
3.2056637733333333,5.605521582557337e-10
3.2059971033333334,4.980296325172484e-10
3.206330433333333,4.160195662888458e-10
3.2073304233333335,1.4644192284498748e-10
3.207663753333333,8.71673205214886e-11
3.2079970833333333,5.95599714941055e-11
3.2083304133333335,4.5756296980414e-11
3.208663743333333,3.682450758920179e-11
3.209663733333333,2.7080737344243077e-11
3.2113303833333333,1.977290966052403e-11
3.214330353333333,1.652498624553779e-11
3.2236635933333333,2.383281392925682e-11
3.2296635333333334,1.490102453804466e-11
3.251329983333333,1.246508197680497e-11
3.327662553333333,1.652498624553779e-11
3.3486623433333333,2.62687564904965e-11
3.3496623333333333,3.1140641612975896e-11
3.3506623233333332,4.4944316126667446e-11
3.3509956533333334,6.037195234785208e-11
3.3513289833333335,1.0665486101140609e-10
3.3516623133333336,2.2926396992713678e-10
3.352662303333333,8.398735719445509e-10
3.3529956333333333,9.251315615879397e-10
3.3543289533333334,9.251315615879397e-10
3.354662283333333,9.015841168292895e-10
3.354995613333333,8.601730932882146e-10
3.3559956033333336,6.847852288789575e-10
3.3566622633333334,5.475604645957887e-10
3.357328923333333,3.997799492139147e-10
3.3586622433333333,1.3182626747754948e-10
3.3589955733333334,8.71673205214886e-11
3.359328903333333,5.95599714941055e-11
3.3596622333333332,4.5756296980414e-11
3.3603288933333335,3.357658417421558e-11
3.361662213333333,2.302083307551027e-11
3.3633288633333334,2.302083307551027e-11
3.3646621833333334,3.520054588170868e-11
3.3653288433333333,6.361987576283831e-11
3.3656621733333334,9.853505247394044e-11
3.3659955033333335,1.553737122361998e-10
3.366328833333333,2.422556635870817e-10
3.3666621633333333,3.5593298311160026e-10
3.3669954933333335,4.939697282485156e-10
3.3676621533333333,7.960266058422364e-10
3.3679954833333334,8.715408252406666e-10
3.3693288033333335,8.715408252406666e-10
3.3699954633333333,7.992745292572226e-10
3.3703287933333335,7.310681375425116e-10
3.370662123333333,6.523059947290951e-10
3.3713287833333334,5.126452878846866e-10
3.3716621133333335,4.3388314507127014e-10
3.3726621033333335,1.683654058961447e-10
3.372995433333333,1.0259495674267329e-10
3.3733287633333333,6.686779917782456e-11
3.3736620933333334,4.981620124914679e-11
3.3743287533333333,3.438856502796216e-11
3.3756620733333333,2.4644794783003397e-11
3.3789953733333333,1.977290966052403e-11
3.3816620133333335,2.951667990548276e-11
3.3826620033333334,3.92604501504415e-11
3.3833286633333333,5.2252143810386465e-11
3.3836619933333334,6.524383747033144e-11
3.3839953233333335,8.554335881399547e-11
3.384328653333333,1.1315070784137849e-10
3.3846619833333333,1.5293776967496009e-10
3.3849953133333335,2.0815246772972618e-10
3.385328643333333,2.78794802005677e-10
3.3856619733333333,3.599928873803331e-10
3.3859953033333334,4.558066281224274e-10
3.386328633333333,5.58116215694494e-10
3.3866619633333332,6.750414586339988e-10
3.3869952933333334,7.854708547435312e-10
3.3883286133333335,7.854708547435312e-10
3.388661943333333,7.773510462060654e-10
3.3889952733333333,7.318801183962581e-10
3.3893286033333334,6.726055160727592e-10
3.3896619333333335,6.04399124358048e-10
3.3899952633333332,5.232010389833918e-10
3.3903285933333334,4.3875503019374946e-10
3.3913285833333333,1.553737122361998e-10
3.3916619133333334,9.203920564396795e-11
3.3919952433333336,6.19959140553452e-11
3.3923285733333333,4.6568277834160545e-11
3.3926619033333334,3.844846929669492e-11
3.3936618933333333,2.789271819798963e-11
3.3963285333333335,1.896092880677748e-11
3.3996618333333335,1.8148947953030918e-11
3.408995073333333,3.682450758920179e-11
3.411328383333333,4.73802586879071e-11
3.4119950433333335,5.712402893286584e-11
3.4126617033333333,7.336364600779705e-11
3.413328363333333,1.009709950351801e-10
3.4139950233333334,1.4644192284498748e-10
3.4143283533333335,1.8054511870234319e-10
3.4146616833333336,2.243920848046574e-10
3.4149950133333333,2.7473489773694417e-10
3.4153283433333335,3.372574234754293e-10
3.4156616733333336,4.160195662888458e-10
3.4159950033333333,5.061494410547142e-10
3.4166616633333335,7.083326736376079e-10
3.4169949933333332,7.91154720719757e-10
3.4183283133333333,7.91154720719757e-10
3.4186616433333334,7.481197354711892e-10
3.4193283033333333,6.3931430106915e-10
3.4196616333333334,5.589281965482405e-10
3.4209949533333335,1.8785294638606219e-10
3.4213282833333336,1.107147652801389e-10
3.4216616133333333,7.011572259281084e-11
3.4219949433333334,5.144016295663992e-11
3.422328273333333,4.0072431004188046e-11
3.4229949333333334,3.1140641612975896e-11
3.4249949133333333,2.0584890514270608e-11
3.4276615533333334,1.652498624553779e-11
3.4376614533333334,2.383281392925682e-11
3.441661413333333,1.571300539179123e-11
3.4619945433333332,1.1653101123058409e-11
3.5509936533333333,1.8148947953030918e-11
3.5629935333333336,2.7080737344243077e-11
3.564326853333333,3.276460332046903e-11
3.5649935133333335,4.4944316126667446e-11
3.5653268433333336,6.767978003157115e-11
3.5656601733333333,1.3913409516126848e-10
3.5659935033333334,3.0071828505683417e-10
3.566326833333333,5.069614219084608e-10
3.5666601633333332,7.408119077874702e-10
3.5669934933333334,9.259435424416863e-10
3.5683268133333335,9.259435424416863e-10
3.568660143333333,9.097039253667551e-10
3.5689934733333333,8.658569592644404e-10
3.5699934633333332,7.115805970525941e-10
3.5706601233333335,5.824756413068907e-10
3.570993453333333,5.26448962398378e-10
3.5713267833333333,4.785420920273311e-10
3.5723267733333333,3.0153026591058067e-10
3.573326763333333,1.38322114307522e-10
3.5736600933333333,9.528712905895424e-11
3.5739934233333335,6.443185661658489e-11
3.5746600833333333,3.92604501504415e-11
3.575326743333333,3.032866075922932e-11
3.5763267333333335,2.4644794783003397e-11
3.5783267133333334,2.62687564904965e-11
3.5793267033333334,3.763648844294837e-11
3.5796600333333335,4.6568277834160545e-11
3.579993363333333,6.443185661658489e-11
3.5803266933333333,9.853505247394044e-11
3.5806600233333334,1.58621635651186e-10
3.5809933533333336,2.495634912708008e-10
3.5813266833333333,3.6567675335655905e-10
3.581993343333333,6.32006473385431e-10
3.582326673333333,7.78163027059812e-10
3.5826600033333333,8.804726146318787e-10
3.5839933233333334,8.804726146318787e-10
3.584326653333333,8.366256485295643e-10
3.5853266433333335,6.449981670453761e-10
3.5859933033333333,5.020895367859812e-10
3.5873266233333334,1.7810917614110337e-10
3.5876599533333335,1.107147652801389e-10
3.5879932833333332,7.092770344655739e-11
3.5883266133333334,5.062818210289334e-11
3.5893266033333333,3.1140641612975896e-11
3.5906599233333334,2.220885222176374e-11
3.5939932233333334,1.977290966052403e-11
3.595659873333333,2.62687564904965e-11
3.5976598533333335,4.4944316126667446e-11
3.597993183333333,5.062818210289334e-11
3.5986598433333334,7.498760771529018e-11
3.5993265033333333,1.2370645894008388e-10
3.5996598333333334,1.618695590661722e-10
3.599993163333333,2.0896444858347279e-10
3.600326493333333,2.649911274919855e-10
3.6006598233333333,3.3888138518292255e-10
3.6009931533333335,4.2170343226507175e-10
3.6016598133333333,5.987152583818221e-10
3.6019931433333334,7.002128651001423e-10
3.602326473333333,7.65171333399867e-10
3.6039931233333333,7.676072759611067e-10
3.6043264533333335,7.09956635345101e-10
3.604659783333333,6.352543968004172e-10
3.6056597733333335,3.8516429384647647e-10
3.6063264333333334,2.0652850602223308e-10
3.6066597633333335,1.2614240150132349e-10
3.606993093333333,7.985949283776955e-11
3.6073264233333333,5.4688086371626155e-11
3.6079930833333336,3.601252673545524e-11
3.609326403333333,2.4644794783003397e-11
3.6146596833333335,1.733696709928435e-11
3.6276595533333333,3.92604501504415e-11
3.629326203333333,4.8192239541653656e-11
3.630659523333333,6.84917608853177e-11
3.6313261833333335,9.12272247902214e-11
3.631659513333333,1.0827882271889919e-10
3.6319928433333333,1.3101428662380288e-10
3.6323261733333334,1.6024559735867908e-10
3.6326595033333335,1.959727549235278e-10
3.6333261633333334,2.8366668712815646e-10
3.6336594933333335,3.3969336603666906e-10
3.6346594833333334,5.467484837420421e-10
3.6349928133333336,6.092710094805273e-10
3.6353261433333333,6.6529768838904e-10
3.6356594733333334,6.742294777802523e-10
3.6369927933333335,6.742294777802523e-10
3.6379927833333334,4.882858622722898e-10
3.6393261033333335,1.7080134845738437e-10
3.639659433333333,1.0584288015765949e-10
3.6399927633333333,7.011572259281084e-11
3.6403260933333335,4.981620124914679e-11
3.640659423333333,4.0072431004188046e-11
3.6423260733333334,2.302083307551027e-11
3.6476593533333332,1.733696709928435e-11
3.653992623333333,2.951667990548276e-11
3.663325863333333,3.601252673545524e-11
3.665325843333333,4.5756296980414e-11
3.6663258333333335,6.118393320159863e-11
3.666659163333333,7.092770344655739e-11
3.6673258233333335,1.0340693759641979e-10
3.6679924833333333,1.618695590661722e-10
3.6683258133333334,2.032805826072468e-10
3.6689924733333332,3.193938446930051e-10
3.6693258033333334,3.91660140676449e-10
3.669992463333333,5.491844263032818e-10
3.6703257933333333,6.108949711880204e-10
3.6706591233333334,6.83973248025211e-10
3.6709924533333336,7.391879460799771e-10
3.672325773333333,7.391879460799771e-10
3.6726591033333333,7.058967310763682e-10
3.6729924333333335,6.37690339361657e-10
3.6736590933333333,4.84225958003557e-10
3.6739924233333334,4.014039109214078e-10
3.674325753333333,3.096500744480463e-10
3.6749924133333334,1.399460760150151e-10
3.6753257433333335,8.47313779602489e-11
3.675659073333333,5.874799064035897e-11
3.6763257333333335,3.763648844294837e-11
3.6773257233333334,2.7080737344243077e-11
3.6786590433333335,2.139687136801716e-11
3.6826590033333333,1.733696709928435e-11
3.7016588133333332,4.0072431004188046e-11
3.702658803333333,4.900422039540021e-11
3.7033254633333335,6.118393320159863e-11
3.7039921233333333,8.635533966774202e-11
3.7043254533333334,1.0584288015765949e-10
3.7046587833333335,1.32638248331296e-10
3.7049921133333332,1.683654058961447e-10
3.7053254433333334,2.170842571209383e-10
3.705992103333333,3.372574234754293e-10
3.7066587633333334,4.84225958003557e-10
3.7076587533333334,7.237603098587925e-10
3.707992083333333,7.529916205936685e-10
3.7093254033333336,7.529916205936685e-10
3.7099920633333334,6.482460904603624e-10
3.710325393333333,5.865355455756235e-10
3.7106587233333332,5.167051921534194e-10
3.7109920533333334,4.3550710677876325e-10
3.7113253833333335,3.470011937203882e-10
3.7119920433333333,1.6105757821242559e-10
3.7123253733333335,9.609910991270075e-11
3.712658703333333,6.280789490909176e-11
3.7129920333333333,4.981620124914679e-11
3.7136586933333335,3.682450758920179e-11
3.7146586833333335,2.545677563674995e-11
3.7183253133333336,1.652498624553779e-11
3.720658623333333,1.652498624553779e-11
3.7293252033333335,2.789271819798963e-11
3.7326585033333335,1.977290966052403e-11
3.7446583833333333,1.3277062830551529e-11
3.8266575633333333,1.571300539179123e-11
3.8486573433333335,2.220885222176374e-11
3.8526573033333333,2.951667990548276e-11
3.8536572933333333,3.601252673545524e-11
3.8539906233333334,4.413233527292087e-11
3.854323953333333,6.524383747033144e-11
3.8546572833333332,1.38322114307522e-10
3.8549906133333334,3.080261127405532e-10
3.8553239433333335,5.24825000690885e-10
3.855657273333333,7.562395440086549e-10
3.8559906033333333,9.291914658566725e-10
3.8573239233333334,9.291914658566725e-10
3.8576572533333335,9.048320402442755e-10
3.8579905833333332,8.715408252406666e-10
3.8583239133333334,8.569251698732284e-10
3.8586572433333335,8.220099931621264e-10
3.858990573333333,7.594874674236412e-10
3.8596572333333334,6.514940138753486e-10
3.8599905633333336,5.816636604531442e-10
3.8603238933333333,5.26448962398378e-10
3.8623238733333336,1.6674144418865158e-10
3.8626572033333333,1.12338726987632e-10
3.8629905333333334,7.579958856903673e-11
3.863323863333333,5.4688086371626155e-11
3.8639905233333334,3.601252673545524e-11
3.865657173333333,2.4644794783003397e-11
3.8676571533333335,2.62687564904965e-11
3.8686571433333334,3.844846929669492e-11
3.8689904733333336,4.981620124914679e-11
3.8693238033333333,7.092770344655739e-11
3.8696571333333334,1.115267461338854e-10
3.869990463333333,1.829810612635828e-10
3.870323793333333,2.779828211519304e-10
3.8706571233333333,3.9572004494518186e-10
3.8709904533333335,5.499964071570283e-10
3.8713237833333336,7.24572290712539e-10
3.8716571133333333,8.658569592644404e-10
3.8729904333333334,8.658569592644404e-10
3.8733237633333335,8.455574379207766e-10
3.873657093333333,8.187620697471402e-10
3.8739904233333333,7.692312376685998e-10
3.874657083333333,6.279465691166982e-10
3.8749904133333333,5.540563114257612e-10
3.8753237433333334,4.6555039836738606e-10
3.8759904033333332,3.096500744480463e-10
3.8766570633333335,1.4644192284498748e-10
3.876990393333333,9.041524393647483e-11
3.8773237233333333,6.118393320159863e-11
3.8776570533333334,4.6568277834160545e-11
3.8786570433333334,3.032866075922932e-11
3.8796570333333333,2.383281392925682e-11
3.8829903333333333,1.896092880677748e-11
3.8863236333333333,3.357658417421558e-11
3.8869902933333336,4.088441185793463e-11
3.8876569533333334,5.550006722537273e-11
3.888323613333333,8.797930137523515e-11
3.8886569433333333,1.1883457381760449e-10
3.8889902733333335,1.634935207736653e-10
3.8896569333333333,2.8285470627440985e-10
3.8899902633333334,3.632408107953193e-10
3.890323593333333,4.5905455153741364e-10
3.8906569233333332,5.621761199632268e-10
3.8913235833333335,7.822229313285447e-10
3.891656913333333,8.017104718184623e-10
3.8929902333333333,8.017104718184623e-10
3.8933235633333334,7.473077546174427e-10
3.8936568933333335,6.726055160727592e-10
3.8943235533333334,5.069614219084608e-10
3.8956568733333334,1.6105757821242559e-10
3.8959902033333336,9.691109076644732e-11
3.8963235333333333,6.361987576283831e-11
3.8966568633333334,4.73802586879071e-11
3.897323523333333,3.357658417421558e-11
3.8986568433333333,2.302083307551027e-11
3.9029901333333332,1.733696709928435e-11
3.9156566733333333,3.520054588170868e-11
3.916989993333333,3.844846929669492e-11
3.9179899833333334,4.6568277834160545e-11
3.9189899733333333,5.712402893286584e-11
3.919656633333333,7.255166515405048e-11
3.9199899633333333,8.554335881399547e-11
3.9206566233333335,1.293903249163098e-10
3.9209899533333332,1.6105757821242559e-10
3.9213232833333334,2.040925634609934e-10
3.9216566133333335,2.5930726151575957e-10
3.921989943333333,3.2426572981548435e-10
3.9223232733333333,4.1358362372760607e-10
3.9229899333333336,6.019631817968083e-10
3.9233232633333333,7.083326736376079e-10
3.923656593333333,7.65171333399867e-10
3.9249899133333335,7.65171333399867e-10
3.925323243333333,7.034607885151286e-10
3.9263232333333336,4.91533785687276e-10
3.9269898933333334,3.210178064004982e-10
3.927656553333333,1.423820185762547e-10
3.9279898833333333,8.71673205214886e-11
3.928323213333333,5.874799064035897e-11
3.928656543333333,4.5756296980414e-11
3.9293232033333334,3.357658417421558e-11
3.9303231933333334,2.545677563674995e-11
3.934323153333333,1.733696709928435e-11
3.9453230433333335,2.62687564904965e-11
3.9493230033333333,1.733696709928435e-11
3.955322943333333,1.40890436842981e-11
3.975989403333333,1.1653101123058409e-11
4.047322023333333,1.652498624553779e-11
4.061655213333333,1.977290966052403e-11
4.0686551433333324,2.789271819798963e-11
4.069988463333333,3.92604501504415e-11
4.070321793333334,5.306412466413302e-11
4.070655123333333,9.772307162019387e-11
4.070988453333333,2.300759507808834e-10
4.0713217833333335,4.4768681958496164e-10
4.071655113333333,6.929050374164231e-10
4.071988443333333,9.007721359755427e-10
4.072321773333333,9.064560019517687e-10
4.073655093333334,9.064560019517687e-10
4.073988423333333,8.796606337781321e-10
4.074321753333333,8.455574379207766e-10
4.074988413333333,7.700432185223463e-10
4.075655073333333,6.85597209732704e-10
4.077988383333333,3.1452195957052566e-10
4.079321703333334,1.3751013345377538e-10
4.079655033333333,9.934703332768702e-11
4.079988363333333,7.173968430030392e-11
4.0803216933333335,5.306412466413302e-11
4.080655023333333,4.2508373565427736e-11
4.081655013333333,2.870469905173621e-11
4.083321663333333,2.870469905173621e-11
4.083988323333333,3.520054588170868e-11
4.084654983333333,5.2252143810386465e-11
4.084988313333334,8.229543539900926e-11
4.085321643333333,1.3751013345377538e-10
4.085654973333333,2.2926396992713678e-10
4.085988303333334,3.445652511591485e-10
4.0866549633333324,6.328184542391775e-10
4.086988293333333,7.944026441347433e-10
4.087321623333333,8.634210167032008e-10
4.088654943333333,8.634210167032008e-10
4.088988273333333,8.211980123083798e-10
4.0893216033333335,7.611114291311343e-10
4.089654933333333,6.937170182701696e-10
4.090321593333333,5.80039698745651e-10
4.090988253333333,4.4849880043870835e-10
4.092321573333333,1.634935207736653e-10
4.092654903333333,1.0584288015765949e-10
4.092988233333333,7.173968430030392e-11
4.093321563333333,5.306412466413302e-11
4.093988223333334,3.438856502796216e-11
4.096321533333333,2.139687136801716e-11
4.0983215133333335,2.220885222176374e-11
4.099654833333333,3.032866075922932e-11
4.1003214933333325,4.088441185793463e-11
4.100654823333334,5.144016295663992e-11
4.100988153333333,7.092770344655739e-11
4.101321483333333,1.0178297588892669e-10
4.101654813333333,1.5374975052870659e-10
4.101988143333333,2.2845198907339018e-10
4.102321473333333,3.185818638392585e-10
4.102988133333334,5.370047134970835e-10
4.103321463333333,6.742294777802523e-10
4.103654793333333,7.887187781585174e-10
4.103988123333334,8.350016868220713e-10
4.105321443333333,8.350016868220713e-10
4.105654773333333,7.96838586695983e-10
4.105988103333333,7.408119077874702e-10
4.106321433333334,6.742294777802523e-10
4.106654763333333,5.938433732593428e-10
4.1073214233333335,4.1845550885008544e-10
4.108321413333333,1.431939994300013e-10
4.108654743333333,8.554335881399547e-11
4.108988073333333,5.95599714941055e-11
4.1093214033333325,4.5756296980414e-11
4.109988063333333,3.276460332046903e-11
4.110654723333333,2.7080737344243077e-11
4.112321373333333,2.0584890514270608e-11
4.115654673333333,1.896092880677748e-11
4.118654643333334,3.032866075922932e-11
4.120654623333333,4.900422039540021e-11
4.121654613333333,8.635533966774202e-11
4.121987943333334,1.115267461338854e-10
4.122321273333333,1.45629941991241e-10
4.1226546033333324,1.9272483150854148e-10
4.122987933333333,2.503754721245473e-10
4.123321263333333,3.1776988298551203e-10
4.123654593333333,3.997799492139147e-10
4.124321253333334,5.930313924055962e-10
4.124654583333333,6.636737266815468e-10
4.124987913333333,7.286321949812719e-10
4.1253212433333335,7.424358694949633e-10
4.126654563333333,7.424358694949633e-10
4.126987893333333,7.067087119301148e-10
4.1273212233333325,6.563658989978278e-10
4.127987883333333,5.26448962398378e-10
4.128321213333333,4.4849880043870835e-10
4.128654543333333,3.624288299415727e-10
4.129321203333333,1.756732335798637e-10
4.129654533333333,1.042189184501664e-10
4.129987863333334,6.767978003157115e-11
4.130321193333333,4.981620124914679e-11
4.130987853333334,3.520054588170868e-11
4.131987843333333,2.62687564904965e-11
4.133654493333333,2.0584890514270608e-11
4.138654443333333,1.8148947953030918e-11
4.150320993333333,3.763648844294837e-11
4.151987643333333,4.73802586879071e-11
4.152654303333333,5.550006722537273e-11
4.153654293333333,9.12272247902214e-11
4.153987623333333,1.1315070784137849e-10
4.1543209533333325,1.415700377225082e-10
4.154654283333334,1.7892115699485e-10
4.155320943333333,2.78794802005677e-10
4.155654273333333,3.38069404329176e-10
4.155987603333333,4.0627579604388715e-10
4.156320933333333,4.793540728810776e-10
4.156654263333333,5.776037561844114e-10
4.156987593333334,6.685456118040262e-10
4.157320923333333,7.367520035187374e-10
4.1586542433333324,7.367520035187374e-10
4.158987573333333,7.30256156688765e-10
4.159320903333333,6.864091905864506e-10
4.159987563333333,5.573042348407474e-10
4.160320893333334,4.809780345885708e-10
4.1613208833333335,2.1464831455969868e-10
4.161654213333333,1.3020230577005638e-10
4.161987543333333,8.067147369151611e-11
4.162320873333333,5.550006722537273e-11
4.162654203333334,4.413233527292087e-11
4.1633208633333325,3.276460332046903e-11
4.164654183333333,2.302083307551027e-11
4.170654123333333,1.733696709928435e-11
4.179654033333333,3.276460332046903e-11
4.184320653333333,3.438856502796216e-11
4.187987283333333,4.73802586879071e-11
4.188987273333333,6.361987576283831e-11
4.189653933333334,8.797930137523515e-11
4.189987263333333,1.0909080357264569e-10
4.1903205933333325,1.3751013345377538e-10
4.190987253333333,2.2114416138967118e-10
4.191320583333333,2.7067499346821136e-10
4.191653913333333,3.3076157664545687e-10
4.191987243333333,4.0871173860512675e-10
4.192653903333333,5.987152583818221e-10
4.192987233333334,6.985889033926492e-10
4.193320563333333,7.70855199376093e-10
4.194987213333333,7.70855199376093e-10
4.195320543333333,7.22948329005046e-10
4.195653873333333,6.620497649740537e-10
4.195987203333333,5.922194115518497e-10
4.196987193333333,3.470011937203882e-10
4.197653853333333,1.683654058961447e-10
4.197987183333333,1.0178297588892669e-10
4.198320513333333,6.524383747033144e-11
4.198653843333334,4.900422039540021e-11
4.198987173333333,3.92604501504415e-11
4.199653833333334,3.032866075922932e-11
4.200987153333333,2.220885222176374e-11
4.204320453333333,1.652498624553779e-11
4.218320313333333,3.763648844294837e-11
4.219653633333333,4.4944316126667446e-11
4.220320293333333,5.3876105517879596e-11
4.220986953333334,7.173968430030392e-11
4.221320283333333,8.47313779602489e-11
4.221653613333333,1.042189184501664e-10
4.221986943333333,1.32638248331296e-10
4.222653603333333,2.0652850602223308e-10
4.222986933333333,2.6011924236950617e-10
4.223320263333334,3.25077710669231e-10
4.223986923333333,4.736702069048516e-10
4.2243202533333335,5.556802731332543e-10
4.224986913333333,7.4324785034871e-10
4.225320243333333,7.976505675497295e-10
4.226653563333334,7.976505675497295e-10
4.227320223333333,6.799133437564782e-10
4.227653553333333,6.084590286267808e-10
4.227986883333333,5.191411347146591e-10
4.228320213333333,4.176435279963389e-10
4.229320203333333,1.399460760150151e-10
4.229653533333333,8.47313779602489e-11
4.229986863333334,5.712402893286584e-11
4.230653523333333,3.682450758920179e-11
4.231653513333333,2.7080737344243077e-11
4.233986823333333,1.8148947953030918e-11
4.236986793333333,1.652498624553779e-11
4.246320033333333,2.951667990548276e-11
4.256986593333334,3.276460332046903e-11
4.258653243333333,3.763648844294837e-11
4.259986563333333,5.306412466413302e-11
4.2603198933333335,6.19959140553452e-11
4.260986553333333,9.853505247394044e-11
4.261319883333333,1.293903249163098e-10
4.261653213333334,1.7404927187237058e-10
4.261986543333333,2.3332387419586957e-10
4.2623198733333325,3.0234224676432727e-10
4.262653203333334,3.867882555539696e-10
4.263319863333333,5.751678136231717e-10
4.263653193333333,6.750414586339988e-10
4.263986523333333,7.611114291311343e-10
4.264319853333333,7.822229313285447e-10
4.265653173333333,7.822229313285447e-10
4.266319833333333,6.872211714401972e-10
4.266653163333333,6.11706952041767e-10
4.266986493333333,5.240130198371383e-10
4.267653153333333,3.3076157664545687e-10
4.268319813333334,1.5131380796746688e-10
4.268653143333333,9.041524393647483e-11
4.268986473333333,6.118393320159863e-11
4.2693198033333335,4.5756296980414e-11
4.270319793333333,3.032866075922932e-11
4.2713197833333325,2.302083307551027e-11
4.275986403333333,1.733696709928435e-11
4.280653023333334,2.7080737344243077e-11
4.281319683333333,3.195262246672245e-11
4.285652973333333,3.763648844294837e-11
4.287652953333333,4.981620124914679e-11
4.288652943333334,7.255166515405048e-11
4.288986273333333,8.47313779602489e-11
4.289652933333334,1.2370645894008388e-10
4.290319593333333,1.829810612635828e-10
4.290652923333333,2.2276812309716429e-10
4.290986253333333,2.71486974321958e-10
4.291319583333333,3.2832563408421716e-10
4.291652913333333,4.0383985348264744e-10
4.292319573333333,5.654240433782131e-10
4.292986233333334,6.994008842463958e-10
4.293319563333333,7.481197354711892e-10
4.294652883333333,7.481197354711892e-10
4.294986213333333,7.123925779063406e-10
4.295319543333334,6.604258032665606e-10
4.295652873333333,5.85723564721877e-10
4.295986203333333,5.045254793472211e-10
4.297319523333333,1.496898462599738e-10
4.297652853333334,8.960326308272828e-11
4.297986183333333,6.118393320159863e-11
4.2983195133333325,4.5756296980414e-11
4.299319503333333,2.951667990548276e-11
4.299986163333333,2.545677563674995e-11
4.304986113333333,1.652498624553779e-11
4.307652753333334,1.896092880677748e-11
4.309986063333334,2.7080737344243077e-11
4.319985963333334,3.357658417421558e-11
4.321652613333333,3.682450758920179e-11
4.3233192633333335,4.73802586879071e-11
4.324319253333333,6.767978003157115e-11
4.324652583333334,8.310741625275581e-11
4.3253192433333325,1.2614240150132349e-10
4.325652573333334,1.5943361650493258e-10
4.325985903333333,2.024686017535003e-10
4.326319233333333,2.5524735724702675e-10
4.326652563333333,3.1776988298551203e-10
4.328319213333333,7.083326736376079e-10
4.328652543333333,7.529916205936685e-10
4.329985863333333,7.529916205936685e-10
4.330652523333333,6.368783585079103e-10
4.331319183333334,5.045254793472211e-10
4.332652503333333,1.5699767394369287e-10
4.332985833333333,9.528712905895424e-11
4.333319163333333,6.280789490909176e-11
4.333985823333333,3.844846929669492e-11
4.335985803333333,2.220885222176374e-11
4.341652413333333,1.8148947953030918e-11
4.350652323333333,3.438856502796216e-11
4.352652303333334,3.92604501504415e-11
4.354652283333333,5.6312048079119286e-11
4.355318943333333,6.686779917782456e-11
4.355985603333334,8.797930137523515e-11
4.356652263333333,1.220824972325907e-10
4.356985593333333,1.488778654062272e-10
4.357318923333333,1.8866492723980869e-10
4.357985583333333,2.8772659139688917e-10
4.358985573333333,4.882858622722898e-10
4.359652233333333,5.962793158205825e-10
4.359985563333333,6.490580713141089e-10
4.360318893333333,6.709815543652658e-10
4.361652213333334,6.709815543652658e-10
4.361985543333333,6.3931430106915e-10
4.362652203333333,5.475604645957887e-10
4.363318863333333,4.3388314507127014e-10
4.363652193333333,3.6730071506405216e-10
4.364652183333333,1.3751013345377538e-10
4.364985513333334,8.635533966774202e-11
4.365318843333333,5.874799064035897e-11
4.365652173333333,4.5756296980414e-11
4.366318833333333,3.276460332046903e-11
4.366985493333333,2.7080737344243077e-11
4.371318783333333,1.733696709928435e-11
4.385318643333334,3.438856502796216e-11
4.387651953333334,4.169639271168118e-11
4.388651943333334,5.4688086371626155e-11
4.389318603333333,7.092770344655739e-11
4.389651933333333,8.71673205214886e-11
4.389985263333333,1.0990278442639229e-10
4.390318593333333,1.3913409516126848e-10
4.390651923333333,1.7892115699485e-10
4.391318583333333,2.7392291688319757e-10
4.391651913333333,3.364454426216828e-10
4.392651903333333,5.548682922795077e-10
4.393318563333333,6.758534394877454e-10
4.393651893333333,7.010248459538889e-10
4.394985213333333,7.010248459538889e-10
4.395651873333333,6.141428946030067e-10
4.395985203333333,5.638000816707199e-10
4.396985193333333,3.3969336603666906e-10
4.397651853333334,1.683654058961447e-10
4.397985183333333,9.934703332768702e-11
4.398318513333333,6.443185661658489e-11
4.398651843333333,4.73802586879071e-11
4.399318503333333,3.357658417421558e-11
4.400651823333333,2.302083307551027e-11
4.402318473333333,1.8148947953030918e-11
4.405985103333333,1.652498624553779e-11
4.410651723333333,2.951667990548276e-11
4.417318323333333,3.763648844294837e-11
4.418651643333333,4.5756296980414e-11
4.419651633333333,6.118393320159863e-11
4.420318293333333,7.985949283776955e-11
4.420984953333333,1.1396268869512509e-10
4.421318283333334,1.3751013345377538e-10
4.421984943333333,2.0652850602223308e-10
4.4223182733333335,2.487515104170542e-10
4.422984933333333,3.5024911713537434e-10
4.423651593333334,4.720462451973585e-10
4.423984923333333,5.402526369120697e-10
4.4243182533333325,6.019631817968083e-10
4.424651583333334,6.717935352190126e-10
4.426318233333333,6.717935352190126e-10
4.426651563333333,6.328184542391775e-10
4.426984893333334,5.84099603014384e-10
4.427318223333333,5.288849049596177e-10
4.427651553333333,4.6149049409865324e-10
4.427984883333334,3.8435231299272986e-10
4.428984873333333,1.3913409516126848e-10
4.429318203333333,8.47313779602489e-11
4.429651533333333,5.793600978661242e-11
4.429984863333333,4.5756296980414e-11
4.430651523333333,3.276460332046903e-11
4.431651513333333,2.4644794783003397e-11
4.435318143333333,1.652498624553779e-11
4.447984683333333,3.438856502796216e-11
4.450317993333333,4.2508373565427736e-11
4.4513179833333325,5.144016295663992e-11
4.452317973333333,7.336364600779705e-11
4.452984633333333,1.0259495674267329e-10
4.453317963333333,1.269543823550701e-10
4.453651293333333,1.6024559735867908e-10
4.454651283333333,2.893505531043823e-10
4.454984613333334,3.470011937203882e-10
4.455317943333333,4.152075854350993e-10
4.455984603333333,5.85723564721877e-10
4.456651263333333,7.221363481512993e-10
4.4583179133333335,7.205123864438062e-10
4.458651243333333,6.620497649740537e-10
4.458984573333333,5.946553541130893e-10
4.459317903333333,5.337567900820972e-10
4.459984563333333,3.6648873421030565e-10
4.460651223333334,1.9272483150854148e-10
4.460984553333333,1.1721061211011138e-10
4.461317883333333,7.255166515405048e-11
4.461651213333333,5.2252143810386465e-11
4.461984543333333,4.169639271168118e-11
4.462651203333333,3.032866075922932e-11
4.463651193333333,2.383281392925682e-11
4.467651153333333,1.8148947953030918e-11
4.470317793333333,1.8148947953030918e-11
4.481651013333333,3.844846929669492e-11
4.483317663333333,5.550006722537273e-11
4.483984323333333,7.417562686154363e-11
4.484317653333334,8.797930137523515e-11
4.484650983333333,1.0909080357264569e-10
4.484984313333333,1.366981526000288e-10
4.4853176433333335,1.748612527261172e-10
4.485650973333333,2.235801039509109e-10
4.485984303333333,2.820427254206632e-10
4.486317633333333,3.608048682340797e-10
4.486650963333334,4.4606285787746854e-10
4.4873176233333325,6.547419372903347e-10
4.487650953333334,7.497436971786824e-10
4.487984283333333,7.862828355972778e-10
4.489317603333333,7.862828355972778e-10
4.489650933333333,7.440598312024564e-10
4.490317593333333,6.11706952041767e-10
4.490650923333333,5.394406560583232e-10
4.490984253333334,4.5418266641493427e-10
4.491984243333333,1.699893676036378e-10
4.492317573333333,9.934703332768702e-11
4.492650903333333,6.605581832407802e-11
4.492984233333333,4.900422039540021e-11
4.493650893333333,3.438856502796216e-11
4.494984213333333,2.383281392925682e-11
4.499984163333334,1.652498624553779e-11
4.508984073333334,3.032866075922932e-11
4.516317333333333,3.601252673545524e-11
4.517650653333333,3.92604501504415e-11
4.518983973333333,5.2252143810386465e-11
4.519650633333333,6.930374173906426e-11
4.520317293333334,1.074668418651526e-10
4.520650623333333,1.366981526000288e-10
4.520983953333333,1.8460502297107587e-10
4.521650613333333,3.088380935942998e-10
4.521983943333333,3.8435231299272986e-10
4.522317273333333,4.826019962960639e-10
4.522983933333333,7.034607885151286e-10
4.5233172633333325,7.676072759611067e-10
4.524650583333333,7.676072759611067e-10
4.524983913333333,7.546155823011616e-10
4.525317243333333,7.09956635345101e-10
4.525983903333334,5.946553541130893e-10
4.526317233333333,5.199531155684056e-10
4.527317223333333,2.78794802005677e-10
4.527650553333333,1.9353681236228808e-10
4.527983883333333,1.1721061211011138e-10
4.528317213333333,7.498760771529018e-11
4.528650543333333,5.2252143810386465e-11
4.528983873333333,4.169639271168118e-11
4.530650523333333,2.4644794783003397e-11
4.534317153333333,1.652498624553779e-11
4.547317023333334,3.438856502796216e-11
4.549650333333334,4.169639271168118e-11
4.5503169933333325,4.981620124914679e-11
4.551316983333333,7.742355027652986e-11
4.551650313333333,9.528712905895424e-11
4.551983643333333,1.204585355250976e-10
4.552316973333333,1.553737122361998e-10
4.552650303333333,2.0815246772972618e-10
4.552983633333334,2.6986301261446475e-10
4.553316963333333,3.4294128945165537e-10
4.553650293333333,4.3388314507127014e-10
4.554650283333333,7.529916205936685e-10
4.554983613333333,8.285058399920988e-10
4.556316933333334,8.285058399920988e-10
4.556983593333333,7.1726446302882e-10
4.558316913333333,3.7948042787025055e-10
4.558983573333333,1.9434879321603468e-10
4.5593169033333325,1.1477466954887168e-10
4.559650233333334,7.092770344655739e-11
4.559983563333333,5.062818210289334e-11
4.560650223333333,3.438856502796216e-11
4.562316873333333,2.139687136801716e-11
4.564650183333333,1.733696709928435e-11
4.569650133333333,1.8148947953030918e-11
4.572983433333333,2.7080737344243077e-11
4.577983383333333,2.870469905173621e-11
4.584983313333333,1.652498624553779e-11
4.599983163333333,1.246508197680497e-11


==> Figures/Plot_data/meas_nmd_input.csv <==
x,y
0,73.8e-12
0.09090909,73.8e-12
0.09090909,83.3e-12
0.27272727,83.3e-12
0.27272727,106.4e-12
0.54545455,106.4e-12
0.54545455,120.3e-12
0.90909091,120.3e-12
0.90909091,136e-12
1.36363636,136e-12
1.36363636,153.9e-12
1.90909091,153.9e-12
1.90909091,174.2e-12
2.54545455,174.2e-12
2.54545455,197.1e-12
3.27272727,197.1e-12
3.27272727,223.2e-12
4.09090909,223.2e-12
4.09090909,252.7e-12
4.6,252.7e-12

==> Figures/Plot_data/meas_stim_bursting_filt.csv <==
Time (s),Channel 1 (A)
9.99999999995449e-06,9.166176064544718e-12
0.05700943000000003,1.241409947953097e-11
0.19434138999999995,9.97815691829127e-12
0.20367462999999997,1.241409947953097e-11
0.20400796,1.972192716325001e-11
0.20434129,1.972192716325001e-11
0.20467462000000003,1.241409947953097e-11
0.20500794999999994,1.972192716325001e-11
0.20667459999999993,1.972192716325001e-11
0.20700792999999995,1.322608033327753e-11
0.20767459,2.215786972448969e-11
0.20967457,1.890994630950345e-11
0.21000790000000003,2.702975484696908e-11
0.21034122999999993,1.890994630950345e-11
0.21067455999999996,1.890994630950345e-11
0.21100788999999998,2.0533908016996558e-11
0.21134122,2.8653716554462188e-11
0.21167455000000002,2.0533908016996558e-11
0.21234120999999995,2.8653716554462188e-11
0.21400785999999994,3.108965911570187e-11
0.21534118000000002,4.408135277564684e-11
0.21567450999999993,6.438087411931089e-11
0.21600783999999995,1.3745915095650138e-10
0.21634116999999997,2.86051647192122e-10
0.2166745,4.8011507123755e-10
0.21700783,7.164014996777993e-10
0.21734116000000003,8.974732300632825e-10
0.21867448,8.974732300632825e-10
0.21900781000000002,8.82045593842098e-10
0.21967446999999996,8.30078819202318e-10
0.22000779999999998,8.138392021273866e-10
0.22034113,7.821719488312708e-10
0.22100779000000004,6.619987824767798e-10
0.22134111999999995,5.954163524695619e-10
0.22200778,4.3220820086650307e-10
0.22234111,3.5750596232181945e-10
0.22334109999999996,1.610065957151517e-10
0.22367442999999998,1.0416793595289239e-10
0.22400776,7.006474009553679e-11
0.22434109000000002,5.138918045936589e-11
0.22500774999999995,3.433758253068811e-11
0.22567441,2.702975484696908e-11
0.22767439,2.0533908016996558e-11
0.22967437000000002,2.296985057823624e-11
0.23067435999999997,3.433758253068811e-11
0.23100769,4.2457391068153706e-11
0.23134102,5.95089889968315e-11
0.23167435000000003,8.630435717046802e-11
0.23200767999999994,1.285273615652892e-10
0.23234100999999996,1.9510979157250719e-10
0.23267433999999998,2.754958960934167e-10
0.23334100000000002,4.71183281846338e-10
0.23400765999999995,7.009738634566146e-10
0.23434098999999997,8.032834510286814e-10
0.23567430999999994,8.032834510286814e-10
0.23600763999999996,7.870438339537501e-10
0.23634096999999998,7.553765806576343e-10
0.2366743,7.05845748579094e-10
0.23700763000000002,6.481951079630882e-10
0.23767428999999995,5.069104394111865e-10
0.23800761999999998,4.484478179414343e-10
0.23834095,3.7861746451923e-10
0.23900761000000004,2.1459733206242468e-10
0.23934093999999995,1.3827113181024788e-10
0.23967426999999997,8.630435717046802e-11
0.2400076,6.032096985057808e-11
0.24067426000000003,3.596154423818124e-11
0.24200758,2.296985057823624e-11
0.24467421999999994,1.647400374826377e-11
0.24700752999999998,1.56620228945172e-11
0.25000749999999994,2.215786972448969e-11
0.25167414999999993,3.108965911570187e-11
0.25367412999999994,3.271362082319498e-11
0.25600744,4.570531448313995e-11
0.25734075999999995,6.438087411931089e-11
0.25800742,8.062049119424206e-11
0.25867408000000003,1.0822784022162519e-10
0.25900740999999994,1.285273615652892e-10
0.25934073999999996,1.5775867230016538e-10
0.2600074,2.308369491373559e-10
0.26034073,2.722479726784305e-10
0.26100738999999995,3.7212161768925734e-10
0.26134071999999997,4.3302018172024957e-10
0.26200738,5.385776927073024e-10
0.26234071000000003,6.043481418607739e-10
0.26267403999999994,6.514430313780746e-10
0.26400736,6.514430313780746e-10
0.26434068999999993,6.384513377181295e-10
0.26467401999999995,6.002882375920411e-10
0.26500735,5.402016544147957e-10
0.26567401,3.9242113903292157e-10
0.26667399999999997,1.5207480632393948e-10
0.26700733,9.117624229294735e-11
0.26734066,6.194493155807118e-11
0.26767399000000003,4.651729533688653e-11
0.26800731999999994,3.758550594567437e-11
0.26867398,2.8653716554462188e-11
0.27000729999999995,2.0533908016996558e-11
0.27434059,1.403806118702409e-11
0.30067365999999995,9.97815691829127e-12
0.45400545999999997,9.97815691829127e-12
0.45733875999999996,1.322608033327753e-11
0.57833755,1.647400374826377e-11
0.60500395,1.972192716325001e-11
0.6086705800000001,2.459381228572937e-11
0.6100038999999999,3.027767826195532e-11
0.61067056,4.083342936066061e-11
0.61100389,5.788502728933837e-11
0.61133722,1.06603878514132e-10
0.6116705499999999,2.2109317889239718e-10
0.6120038800000001,3.972930241554009e-10
0.61233721,5.808006971021236e-10
0.61267054,7.553765806576343e-10
0.61300387,8.723018235971392e-10
0.61433719,8.723018235971392e-10
0.61500385,8.195230681036127e-10
0.61533718,7.756761020012983e-10
0.6160038400000001,6.473831271093416e-10
0.6166705,5.43449577829782e-10
0.61700383,4.78491109530057e-10
0.6173371599999999,4.062248135466132e-10
0.6176704900000001,3.4776219207686066e-10
0.61867048,1.553227297389257e-10
0.6190038099999999,1.0173199339165269e-10
0.6193371400000001,6.844077838804366e-11
0.61967047,5.0577199605619336e-11
0.6200038,4.002144850691405e-11
0.62100379,2.702975484696908e-11
0.62267044,1.890994630950345e-11
0.62467042,1.972192716325001e-11
0.6266704000000001,3.9209467653167476e-11
0.62700373,4.976521875187276e-11
0.62733706,6.925275924179022e-11
0.62767039,1.009200125379061e-10
0.6280037199999999,1.5045084461644638e-10
0.6283370500000001,2.2190515974614368e-10
0.62867038,3.04727206828293e-10
0.62900371,4.0541283269286657e-10
0.62933704,5.231500564861179e-10
0.6300037,7.488807338276618e-10
0.63033703,7.943516616374694e-10
0.63167035,7.943516616374694e-10
0.63200368,7.456328104126756e-10
0.63233701,6.668706675992592e-10
0.63267034,6.157158738132257e-10
0.63300367,5.50757405513501e-10
0.633337,4.78491109530057e-10
0.63367033,3.9972896671664065e-10
0.63467032,1.45578959493967e-10
0.63500365,8.874029973170769e-11
0.6353369799999999,6.032096985057808e-11
0.6356703100000001,4.570531448313995e-11
0.63600364,3.6773525091927785e-11
0.6370036299999999,2.459381228572937e-11
0.64233691,1.56620228945172e-11
0.65067016,3.190163996944842e-11
0.65433679,4.164541021440716e-11
0.65600344,5.544908472809871e-11
0.65700343,7.250068265677647e-11
0.65767009,9.280020400044048e-11
0.65833675,1.2933934241903578e-10
0.65900341,1.902379064500278e-10
0.65933674,2.32460910844849e-10
0.6600034,3.3639446012440877e-10
0.66033673,3.9972896671664065e-10
0.66067006,4.663113967238586e-10
0.66133672,6.262716249119312e-10
0.66167005,6.961019783341352e-10
0.66300337,6.961019783341352e-10
0.6633367,6.741784952829781e-10
0.66367003,6.084080461295066e-10
0.6640033599999999,5.491334438060079e-10
0.66500335,3.25026728171957e-10
0.6656700099999999,1.610065957151517e-10
0.66600334,9.767208912291987e-11
0.66633667,6.519285497305743e-11
0.66667,4.651729533688653e-11
0.66733666,3.190163996944842e-11
0.6700033000000001,1.7285984602010318e-11
0.67433659,1.322608033327753e-11
0.68166985,1.56620228945172e-11
0.70400296,9.97815691829127e-12
0.90633427,1.56620228945172e-11
0.93100069,2.134588887074314e-11
0.93566731,2.946569740820874e-11
0.9366673,4.2457391068153706e-11
0.93700063,6.275691241181776e-11
0.93733396,1.1309972534410449e-10
0.93766729,2.2677704486862308e-10
0.93800062,3.8754925391044215e-10
0.93833395,5.621251374659528e-10
0.93866728,7.285812124839977e-10
0.93900061,8.609340916446872e-10
0.93933394,8.617460724984338e-10
0.94066726,8.617460724984338e-10
0.94100059,8.390106085935301e-10
0.94133392,7.829839296850173e-10
0.94200058,6.822983038204439e-10
0.94233391,6.222117206431984e-10
0.94266724,5.686209842959255e-10
0.94300057,4.97166669166228e-10
0.94433389,2.413927002360612e-10
0.94466722,1.7237432766760348e-10
0.94500055,1.139117061978511e-10
0.94533388,7.493662521801618e-11
0.94566721,5.3013142166859e-11
0.94600054,4.164541021440716e-11
0.9466672,3.027767826195532e-11
0.94900051,1.972192716325001e-11
0.95066716,1.972192716325001e-11
0.95200048,2.5405793139475948e-11
0.95300047,3.6773525091927785e-11
0.9533338,4.732927619063308e-11
0.95366713,6.438087411931089e-11
0.95400046,9.036426143920084e-11
0.95433379,1.2365547644280978e-10
0.95466712,1.7724621279008287e-10
0.95500045,2.3733279596732836e-10
0.95533378,3.2177880475697077e-10
0.95600044,5.361417501460627e-10
0.9566671,7.423848869976894e-10
0.95700043,7.886677956612435e-10
0.95833375,7.886677956612435e-10
0.95900041,7.009738634566146e-10
0.95933374,6.465711462555951e-10
0.95966707,5.8404862051711e-10
0.96066706,3.404543643931416e-10
0.9613337200000001,1.7237432766760348e-10
0.96166705,1.0497991680663889e-10
0.96200038,6.762879753429709e-11
0.96233371,4.976521875187276e-11
0.9633337,2.946569740820874e-11
0.96466702,2.134588887074314e-11
0.96933364,1.56620228945172e-11
0.97866688,3.271362082319498e-11
0.98266684,4.814125704437966e-11
0.98400016,6.113295070432463e-11
0.98466682,7.331266351052305e-11
0.98566681,1.0416793595289239e-10
0.98633347,1.45578959493967e-10
0.9866668,1.764342319363363e-10
0.98733346,2.6250420243347175e-10
0.98766679,3.2015484304947766e-10
0.98833345,4.5494366477140664e-10
0.98900011,5.661850417346858e-10
0.98966677,6.44947184548102e-10
0.99100009,6.44947184548102e-10
0.99133342,6.416992611331157e-10
0.99166675,5.91356448200829e-10
0.99266674,4.062248135466132e-10
0.99400006,1.0985180192911829e-10
0.99433339,7.006474009553679e-11
0.99466672,5.0577199605619336e-11
0.99533338,3.433758253068811e-11
0.99700003,2.134588887074314e-11
1.0,1.4850042040770638e-11
1.00733326,1.7285984602010318e-11
1.02399976,1.0790137772037839e-11
1.1206654600000001,9.97815691829127e-12
1.20366463,1.972192716325001e-11
1.20966457,1.56620228945172e-11
1.22299777,2.702975484696908e-11
1.22399776,3.3525601676941555e-11
1.22433109,4.083342936066061e-11
1.22466442,5.707304643559181e-11
1.22499775,1.0254397424539929e-10
1.22533108,2.1216138950118487e-10
1.22566441,3.7049765598176434e-10
1.22599774,5.475094820985148e-10
1.22633107,7.147775379703063e-10
1.2266644,8.584981490834474e-10
1.22799772,8.584981490834474e-10
1.22833105,8.528142831072216e-10
1.22899771,7.975995850524555e-10
1.22933104,7.480687529739153e-10
1.23099769,4.078487752541063e-10
1.23199768,1.91861868157521e-10
1.23233101,1.285273615652892e-10
1.23266434,8.468039546297489e-11
1.23299767,5.869700814308495e-11
1.23366433,3.6773525091927785e-11
1.23433099,2.784173570071564e-11
1.2366643,1.8097965455756897e-11
1.23799762,1.8097965455756897e-11
1.2399976,3.108965911570187e-11
1.24066426,4.732927619063308e-11
1.24099759,6.275691241181776e-11
1.24133092,8.874029973170769e-11
1.24166425,1.3177528498027538e-10
1.24199758,1.9429781071876058e-10
1.24266424,3.664377517130316e-10
1.24299757,4.6549941587011204e-10
1.2433309,5.816126779558702e-10
1.24366423,6.879821697966698e-10
1.24399756,7.732401594400586e-10
1.24433089,7.83795910538764e-10
1.24566421,7.83795910538764e-10
1.24599754,7.391369635827032e-10
1.24633087,6.879821697966698e-10
1.2466642000000001,6.262716249119312e-10
1.24699753,5.523813672209941e-10
1.2483308499999999,2.2109317889239718e-10
1.24866418,1.4314301693272727e-10
1.24899751,8.792831887796115e-11
1.24933084,5.869700814308495e-11
1.24966417,4.4893333629393396e-11
1.25066416,2.784173570071564e-11
1.25199748,2.0533908016996558e-11
1.25466412,1.647400374826377e-11
1.25899741,2.0533908016996558e-11
1.26599734,3.8397486799420917e-11
1.26799732,5.0577199605619336e-11
1.26933064,6.925275924179022e-11
1.2703306300000001,9.929605083041299e-11
1.27099729,1.277153807115426e-10
1.27133062,1.5207480632393948e-10
1.27166395,1.8698998303504158e-10
1.27199728,2.2758902572236968e-10
1.27233061,2.7793183865465636e-10
1.27266394,3.3639446012440877e-10
1.2733306,4.5900356904013956e-10
1.27399726,6.035361610070274e-10
1.27433059,6.579388782080471e-10
1.27466392,6.644347250380195e-10
1.27599724,6.644347250380195e-10
1.27633057,6.343914334493967e-10
1.2766639,5.905444673470824e-10
1.27699723,5.337058075848231e-10
1.27733056,4.6549941587011204e-10
1.2786638799999999,1.4395499778647388e-10
1.27899721,8.792831887796115e-11
1.2793305400000001,6.032096985057808e-11
1.27966387,4.570531448313995e-11
1.2799972,3.758550594567437e-11
1.28133052,2.378183143198282e-11
1.28633047,1.4850042040770638e-11
1.31399686,1.0790137772037839e-11
1.46166205,1.56620228945172e-11
1.47399526,2.0533908016996558e-11
1.47866188,2.946569740820874e-11
1.47932854,3.6773525091927785e-11
1.47966187,4.651729533688653e-11
1.4799952,7.006474009553679e-11
1.48032853,1.3096330412652888e-10
1.48066186,2.6250420243347175e-10
1.48099519,4.3383216257399617e-10
1.48132852,6.262716249119312e-10
1.48166185,8.008475084674418e-10
1.48199518,8.83669555549591e-10
1.4833285,8.83669555549591e-10
1.48366183,8.438824937160097e-10
1.48399516,7.764880828550448e-10
1.48432849,7.285812124839977e-10
1.48532848,5.726808885646583e-10
1.4863284700000001,3.940451007404147e-10
1.48766179,1.463909403477136e-10
1.48799512,9.523614656168018e-11
1.48832845,6.519285497305743e-11
1.48866178,4.976521875187276e-11
1.48899511,3.8397486799420917e-11
1.48966177,2.946569740820874e-11
1.49232841,1.890994630950345e-11
1.49499505,2.6217773993222498e-11
1.49599504,4.326937192190029e-11
1.4966617,7.737256777925585e-11
1.49699503,1.1066378278286488e-10
1.49732836,1.634425382763913e-10
1.49766169,2.405807193823146e-10
1.49799502,3.380184218319019e-10
1.49832835,4.4601187538019457e-10
1.49899501,6.774264186979643e-10
1.49932834,7.756761020012983e-10
1.49966167,7.96787604198709e-10
1.5009949900000001,7.96787604198709e-10
1.50132832,7.464447912664221e-10
1.50199498,6.343914334493967e-10
1.50266164,5.125943053874127e-10
1.5033283000000002,3.558820006143263e-10
1.50399496,1.902379064500278e-10
1.5043282900000001,1.1634764875909079e-10
1.50466162,7.331266351052305e-11
1.50499495,5.382512302060558e-11
1.50532828,4.2457391068153706e-11
1.50599494,3.027767826195532e-11
1.50766159,2.134588887074314e-11
1.5123282100000002,1.647400374826377e-11
1.5213281200000002,3.433758253068811e-11
1.52199478,4.002144850691405e-11
1.52366143,4.326937192190029e-11
1.5246614200000002,5.2201161313112467e-11
1.52566141,7.168870180302992e-11
1.52632807,9.198822314669394e-11
1.52699473,1.269033998577961e-10
1.5273280599999999,1.561347105926722e-10
1.5279947200000001,2.316489299911024e-10
1.52832805,2.754958960934167e-10
1.52866138,3.32334555855676e-10
1.52899471,4.0135292842413376e-10
1.52932804,4.817390329450431e-10
1.5299947,6.254596440581846e-10
1.5303280300000002,6.717425527217384e-10
1.53199468,6.741784952829781e-10
1.53232801,6.384513377181295e-10
1.53266134,5.905444673470824e-10
1.53299467,5.288339224623437e-10
1.533328,4.6225149245512577e-10
1.53399466,3.0716314938953267e-10
1.53432799,2.2028119803865058e-10
1.53466132,1.415190552252341e-10
1.53499465,8.792831887796115e-11
1.53532798,6.032096985057808e-11
1.53599464,3.6773525091927785e-11
1.5369946300000001,2.5405793139475948e-11
1.5399946,1.647400374826377e-11
1.54399456,1.403806118702409e-11
1.5493278400000001,1.8097965455756897e-11
1.56699433,1.0790137772037839e-11
1.6629933700000001,1.241409947953097e-11
1.69799302,1.7285984602010318e-11
1.71265954,2.702975484696908e-11
1.7136595300000002,3.9209467653167476e-11
1.71399286,5.95089889968315e-11
1.71432619,1.0985180192911829e-10
1.71465952,2.2758902572236968e-10
1.71499285,4.070367944003597e-10
1.71532618,6.100320078369998e-10
1.71565951,7.992235467599486e-10
1.71599284,8.844815364033375e-10
1.71732616,8.844815364033375e-10
1.71765949,8.495663596922355e-10
1.71799282,8.284548574948248e-10
1.71899281,7.090936719940804e-10
1.7199928,5.572532523434734e-10
1.72065946,4.2814829659777025e-10
1.72199278,1.561347105926722e-10
1.72232611,1.001080316841596e-10
1.7226594400000002,6.844077838804366e-11
1.72299277,4.976521875187276e-11
1.7233261,3.9209467653167476e-11
1.72432609,2.6217773993222498e-11
1.72565941,2.0533908016996558e-11
1.7286593799999999,2.0533908016996558e-11
1.73032603,3.271362082319498e-11
1.73065936,3.8397486799420917e-11
1.73132602,6.194493155807118e-11
1.7316593500000002,8.468039546297489e-11
1.73199268,1.2284349558906328e-10
1.73232601,1.8536602132754848e-10
1.73265934,2.6737608755595117e-10
1.73299267,3.5750596232181945e-10
1.73365933,5.661850417346858e-10
1.7343259899999999,7.57812523218874e-10
1.73465932,8.122152404198935e-10
1.73599264,8.122152404198935e-10
1.73632597,7.691802551713259e-10
1.73699263,6.30331529180664e-10
1.7373259600000002,5.751168311258978e-10
1.73799262,4.5413168391766004e-10
1.7383259500000001,3.8511331134920244e-10
1.73899261,2.162212937699178e-10
1.73932594,1.3827113181024788e-10
1.73965927,8.468039546297489e-11
1.7399926,5.788502728933837e-11
1.7406592600000002,3.596154423818124e-11
1.74165925,2.5405793139475948e-11
1.7463258700000002,1.4850042040770638e-11
1.7613257199999999,3.758550594567437e-11
1.76165905,4.2457391068153706e-11
1.7633257,4.651729533688653e-11
1.7646590199999999,6.438087411931089e-11
1.76565901,8.955228058545427e-11
1.76632567,1.2284349558906328e-10
1.766659,1.5126282547019288e-10
1.7669923299999999,1.9267384901126748e-10
1.76732566,2.4870052791978015e-10
1.76799232,3.8592529220294905e-10
1.76832565,4.752431861150707e-10
1.76865898,5.824246588096167e-10
1.76899231,6.822983038204439e-10
1.76932564,7.70804216878819e-10
1.76965897,7.911037382224831e-10
1.7709922900000001,7.911037382224831e-10
1.77132562,7.488807338276618e-10
1.77165895,6.936660357728957e-10
1.77232561,5.499454246597545e-10
1.77265894,4.719952627000845e-10
1.7733256000000002,2.982313599983205e-10
1.7736589299999999,2.032296001099728e-10
1.77399226,1.212195338815701e-10
1.7743255900000001,7.899652948674893e-11
1.77465892,5.6261065581845236e-11
1.77565891,3.027767826195532e-11
1.77699223,2.215786972448969e-11
1.78165885,1.403806118702409e-11
1.7899921,1.56620228945172e-11
1.79965867,1.0790137772037839e-11
1.86532468,9.97815691829127e-12
1.91399086,1.56620228945172e-11
1.9273240600000001,2.0533908016996558e-11
1.93199068,2.702975484696908e-11
1.9329906700000001,3.6773525091927785e-11
1.933324,4.651729533688653e-11
1.93365733,7.006474009553679e-11
1.93399066,1.350232083952617e-10
1.93432399,2.730599535321771e-10
1.93499065,6.246476632044381e-10
1.9353239800000002,7.894797765149901e-10
1.9356573099999999,8.690539001821528e-10
1.93699063,8.690539001821528e-10
1.93765729,8.016594893211883e-10
1.93832395,7.18837442239039e-10
1.9386572800000001,6.701185910142454e-10
1.93932394,5.499454246597545e-10
1.93965727,4.833629946525365e-10
1.94065726,3.0635116853578606e-10
1.94165725,1.1715962961283728e-10
1.9419905800000001,7.656058692550931e-11
1.94232391,5.544908472809871e-11
1.94299057,3.433758253068811e-11
1.94365723,2.702975484696908e-11
1.94565721,1.890994630950345e-11
1.94865718,2.378183143198282e-11
1.9499905,3.758550594567437e-11
1.95065716,6.600483582680397e-11
1.9509904900000001,9.198822314669394e-11
1.95132382,1.3015132327278228e-10
1.95165715,1.9104988730377437e-10
1.95199048,2.722479726784305e-10
1.95232381,3.810534070804697e-10
1.95299047,6.481951079630882e-10
1.9533238000000002,7.683682743175793e-10
1.9536571299999999,8.138392021273866e-10
1.95499045,8.138392021273866e-10
1.95532378,7.748641211475517e-10
1.9559904399999999,6.555029356468074e-10
1.9566571000000001,4.890468606287624e-10
1.95765709,2.2028119803865058e-10
1.95799042,1.39895093517741e-10
1.95832375,8.549237631672147e-11
1.95865708,5.788502728933837e-11
1.95899041,4.4893333629393396e-11
1.95965707,3.190163996944842e-11
1.9626570399999999,1.7285984602010318e-11
1.96699033,1.647400374826377e-11
1.9749902499999998,3.6773525091927785e-11
1.9766569,4.4893333629393396e-11
1.97765689,6.032096985057808e-11
1.97899021,1.033559550991458e-10
1.97932354,1.212195338815701e-10
1.97965687,1.45578959493967e-10
1.9799902,1.7724621279008287e-10
1.9803235300000002,2.162212937699178e-10
1.9806568599999999,2.6169222157972525e-10
1.9813235200000001,3.818653879342163e-10
1.98232351,6.019121992995343e-10
1.9829901699999999,7.196494230927856e-10
1.98432349,7.196494230927856e-10
1.98465682,6.855462272354301e-10
1.98532348,5.824246588096167e-10
1.98565681,5.207141139248783e-10
1.98599014,4.500717796489274e-10
1.98732346,1.3015132327278228e-10
1.98765679,7.980851034049552e-11
1.98799012,5.6261065581845236e-11
1.98865678,3.596154423818124e-11
1.9896567699999999,2.5405793139475948e-11
1.99365673,1.56620228945172e-11
2.0033233,1.8097965455756897e-11
2.0139898599999997,1.0790137772037839e-11
2.06632267,9.97815691829127e-12
2.1176554899999998,1.647400374826377e-11
2.12765539,2.215786972448969e-11
2.1309886899999997,3.027767826195532e-11
2.13165535,4.164541021440716e-11
2.13198868,5.869700814308495e-11
2.13232201,1.0254397424539929e-10
2.13265534,2.1297337035493158e-10
2.13298867,3.8348934964170934e-10
2.1333219999999997,5.702449460034186e-10
2.13365533,7.651203509025931e-10
2.13398866,8.804216321346047e-10
2.13532198,8.804216321346047e-10
2.1356553099999998,8.584981490834474e-10
2.13598864,8.057193935899211e-10
2.13632197,7.43196867851436e-10
2.1366553,7.05845748579094e-10
2.1369886300000003,6.749904761367247e-10
2.13732196,6.352034143031432e-10
2.13765529,5.889205056395892e-10
2.13798862,5.255859990473576e-10
2.13832195,4.71183281846338e-10
2.1393219400000003,2.7793183865465636e-10
2.1399885999999997,1.4395499778647388e-10
2.14032193,9.361218485418707e-11
2.14065526,6.438087411931089e-11
2.14098859,4.732927619063308e-11
2.14198858,2.784173570071564e-11
2.14265524,2.378183143198282e-11
2.14432189,1.8097965455756897e-11
2.1459885400000003,1.890994630950345e-11
2.1483218500000003,3.271362082319498e-11
2.1489885099999997,4.732927619063308e-11
2.14932184,6.519285497305743e-11
2.14965517,9.117624229294735e-11
2.1499885,1.342112275415151e-10
2.15032183,2.024176192562263e-10
2.15065516,2.844276854846289e-10
2.15098849,3.810534070804697e-10
2.1513218199999997,4.97166669166228e-10
2.15165515,6.222117206431984e-10
2.15198848,7.659323317563397e-10
2.15232181,8.22770991518599e-10
2.1536551299999998,8.22770991518599e-10
2.15432179,7.43196867851436e-10
2.15465512,6.774264186979643e-10
2.1549884500000003,6.043481418607739e-10
2.15532178,5.418256161222889e-10
2.15565511,4.5981554989388617e-10
2.1566551,1.8780196388878819e-10
2.15698843,1.12287744490358e-10
2.1573217600000003,7.250068265677647e-11
2.15765509,5.138918045936589e-11
2.15865508,2.8653716554462188e-11
2.1616550500000002,1.647400374826377e-11
2.16498835,1.4850042040770638e-11
2.17432159,3.3525601676941555e-11
2.1766549,4.814125704437966e-11
2.17732156,5.869700814308495e-11
2.17798822,7.737256777925585e-11
2.17865488,1.1066378278286488e-10
2.17898821,1.415190552252341e-10
2.17932154,1.7968215535132248e-10
2.1796548700000002,2.2758902572236968e-10
2.18032153,3.412663452468882e-10
2.1806548599999998,4.17592545499065e-10
2.18098819,5.0609845855744e-10
2.18165485,6.644347250380195e-10
2.1819881800000003,7.31829135898984e-10
2.18232151,7.367010210214635e-10
2.18365483,7.367010210214635e-10
2.18398816,6.855462272354301e-10
2.1849881499999997,4.857989372137761e-10
2.18565481,3.1853088134198446e-10
2.18598814,2.2515308316113002e-10
2.18632147,1.407070743714876e-10
2.1866548,8.468039546297489e-11
2.18698813,5.869700814308495e-11
2.1873214599999997,4.408135277564684e-11
2.18798812,3.027767826195532e-11
2.18898811,2.378183143198282e-11
2.1909880900000003,1.7285984602010318e-11
2.19498805,1.403806118702409e-11
2.20132132,1.7285984602010318e-11
2.21632117,1.0790137772037839e-11
2.25832075,9.97815691829127e-12
2.30632027,1.7285984602010318e-11
2.3169868300000003,2.215786972448969e-11
2.31898681,2.702975484696908e-11
2.3199867999999997,3.514956338443466e-11
2.32032013,4.408135277564684e-11
2.32065346,6.275691241181776e-11
2.32098679,1.1147576363661139e-10
2.32132012,2.235291214536368e-10
2.32165345,3.826773687879628e-10
2.32198678,5.5806523319722e-10
2.3223201099999997,7.196494230927856e-10
2.32265344,8.35762685178544e-10
2.32298677,8.471304171309959e-10
2.32432009,8.471304171309959e-10
2.3246534199999997,8.195230681036127e-10
2.32532008,7.350770593139704e-10
2.32565341,6.814863229666973e-10
2.3259867400000003,6.173398355207188e-10
2.3266534,5.085344011186797e-10
2.32732006,3.8836123476418876e-10
2.32865338,1.212195338815701e-10
2.3289867099999997,7.899652948674893e-11
2.32932004,5.6261065581845236e-11
2.3299867,3.514956338443466e-11
2.33065336,2.784173570071564e-11
2.3326533400000002,1.972192716325001e-11
2.3349866500000003,2.0533908016996558e-11
2.33598664,2.5405793139475948e-11
2.3366533,3.027767826195532e-11
2.3373199600000003,4.2457391068153706e-11
2.33765329,5.3013142166859e-11
2.3379866199999997,7.250068265677647e-11
2.33831995,1.0416793595289239e-10
2.33865328,1.52886787177686e-10
2.33898661,2.2596506401487647e-10
2.33931994,3.1853088134198446e-10
2.33965327,4.240883923290374e-10
2.3399866,5.353297692923162e-10
2.3403199299999997,6.611868016230333e-10
2.34065326,7.683682743175793e-10
2.34098659,8.146511829811331e-10
2.34231991,8.146511829811331e-10
2.3426532399999997,7.789240254162845e-10
2.34298657,7.302051741914908e-10
2.3433199,6.782383995517111e-10
2.34365323,6.140919121057326e-10
2.34465322,3.964810433016544e-10
2.34498655,3.128470153657585e-10
2.34531988,2.19469217184904e-10
2.34565321,1.3745915095650138e-10
2.34598654,8.468039546297489e-11
2.3463198700000003,5.788502728933837e-11
2.3466532,4.408135277564684e-11
2.34765319,2.8653716554462188e-11
2.34898651,2.0533908016996558e-11
2.35265314,1.56620228945172e-11
2.3619863800000003,3.108965911570187e-11
2.3649863499999997,4.326937192190029e-11
2.36565301,5.138918045936589e-11
2.366653,7.737256777925585e-11
2.3673196599999997,1.0579189766038549e-10
2.36765299,1.3096330412652888e-10
2.36798632,1.683144233988707e-10
2.36831965,2.19469217184904e-10
2.3686529800000002,2.7955580036214946e-10
2.36898631,3.5750596232181945e-10
2.36931964,4.4276395196520836e-10
2.3696529699999997,5.385776927073024e-10
2.3699863,6.18963797228212e-10
2.37031963,7.115296145553201e-10
2.37065296,7.756761020012983e-10
2.37198628,7.756761020012983e-10
2.37265294,6.806743421129508e-10
2.37298627,6.222117206431984e-10
2.3733196000000003,5.483214629522613e-10
2.37465292,1.9835771498749337e-10
2.37498625,1.1797161046658388e-10
2.37531958,7.331266351052305e-11
2.37565291,5.2201161313112467e-11
2.37598624,4.083342936066061e-11
2.3766529,3.027767826195532e-11
2.3776528900000002,2.296985057823624e-11
2.38265284,1.322608033327753e-11
2.3919860799999997,1.8097965455756897e-11
2.40898591,9.97815691829127e-12
2.46965197,1.322608033327753e-11
2.48898511,2.215786972448969e-11
2.49231841,3.108965911570187e-11
2.49298507,4.326937192190029e-11
2.4933183999999997,6.032096985057808e-11
2.49365173,1.0497991680663889e-10
2.49398506,2.0485356181746587e-10
2.49431839,3.5994190488305905e-10
2.4946517200000002,5.426375969760354e-10
2.49498505,7.391369635827032e-10
2.49531838,8.869174789645771e-10
2.4966517,8.869174789645771e-10
2.4969850300000003,8.560622065222078e-10
2.49731836,8.178991063961196e-10
2.49765169,7.643083700488465e-10
2.49798502,6.993499017491214e-10
2.49831835,6.408872802793692e-10
2.49865168,5.92980409908322e-10
2.49898501,5.37765711853556e-10
2.4993183400000003,4.744312052613242e-10
2.49965167,4.1921650720655807e-10
2.50098499,1.626305574226447e-10
2.50131832,1.06603878514132e-10
2.50165165,7.087672094928337e-11
2.50198498,5.0577199605619336e-11
2.5023183099999997,4.002144850691405e-11
2.50298497,2.946569740820874e-11
2.50398496,2.215786972448969e-11
2.50565161,1.8097965455756897e-11
2.50798492,2.0533908016996558e-11
2.50965157,3.514956338443466e-11
2.51031823,5.3013142166859e-11
2.51065156,7.087672094928337e-11
2.51098489,1.0254397424539929e-10
2.5113182199999997,1.553227297389257e-10
2.51165155,2.32460910844849e-10
2.51198488,3.1609493878074475e-10
2.51231821,4.11908679522839e-10
2.5126515400000002,5.288339224623437e-10
2.51298487,6.368273760106364e-10
2.5133182,7.285812124839977e-10
2.5136515299999997,8.008475084674418e-10
2.5149848500000003,8.008475084674418e-10
2.51531818,7.959756233449625e-10
2.51565151,7.513166763889015e-10
2.51631817,6.408872802793692e-10
2.5166515,5.799887162483771e-10
2.51698483,5.069104394111865e-10
2.5173181600000003,4.45199894526448e-10
2.51765149,3.7212161768925734e-10
2.5179848199999997,2.9417145572958767e-10
2.51831815,2.0728950437870558e-10
2.51865148,1.277153807115426e-10
2.51898481,7.737256777925585e-11
2.51931814,5.544908472809871e-11
2.51965147,4.326937192190029e-11
2.52065146,2.784173570071564e-11
2.52365143,1.7285984602010318e-11
2.52898471,1.890994630950345e-11
2.53798462,3.758550594567437e-11
2.54031793,5.544908472809871e-11
2.54098459,6.762879753429709e-11
2.54165125,8.792831887796115e-11
2.54231791,1.2446745729655638e-10
2.5429845699999998,1.764342319363363e-10
2.5433179,2.097254469399453e-10
2.54365123,2.4951250877352676e-10
2.5443178900000003,3.437022878081278e-10
2.5449845499999997,4.63875454162619e-10
2.54531788,5.17466190509892e-10
2.54565121,5.629371183196993e-10
2.54631787,6.360153951568898e-10
2.5466512,6.522550122318212e-10
2.54798452,6.522550122318212e-10
2.54831785,6.262716249119312e-10
2.5486511800000002,5.91356448200829e-10
2.54931784,4.776791286763103e-10
2.5499845,3.3152257500192935e-10
2.55065116,1.6750244254512409e-10
2.5509844900000003,1.009200125379061e-10
2.55131782,6.681681668055055e-11
2.55165115,5.3013142166859e-11
2.5519844799999998,4.326937192190029e-11
2.55298447,2.702975484696908e-11
2.55498445,1.890994630950345e-11
2.55831775,1.4850042040770638e-11
2.56565101,2.134588887074314e-11
2.56965097,1.4850042040770638e-11
2.60031733,1.0790137772037839e-11
2.65265014,1.972192716325001e-11
2.6576500899999997,2.6217773993222498e-11
2.6589834100000003,3.8397486799420917e-11
2.65931674,4.4893333629393396e-11
2.65965007,5.788502728933837e-11
2.6599833999999998,9.604812741542676e-11
2.66031673,1.8536602132754848e-10
2.66065006,3.3071059414818285e-10
2.66098339,4.939187457512417e-10
2.6613167200000003,6.644347250380195e-10
2.66165005,8.146511829811331e-10
2.6619833799999997,8.528142831072216e-10
2.6633167,8.528142831072216e-10
2.66365003,8.30078819202318e-10
2.66398336,7.992235467599486e-10
2.6643166899999997,7.545645998038877e-10
2.66465002,6.855462272354301e-10
2.66498335,5.91356448200829e-10
2.6656500100000002,4.6143951160137927e-10
2.66698333,1.626305574226447e-10
2.66731666,1.0254397424539929e-10
2.66764999,6.681681668055055e-11
2.6679833200000003,5.0577199605619336e-11
2.66864998,3.433758253068811e-11
2.6699833,2.296985057823624e-11
2.67364993,2.0533908016996558e-11
2.6756499099999997,3.758550594567437e-11
2.67631657,5.707304643559181e-11
2.6766499,7.574860607176273e-11
2.6769832300000003,1.06603878514132e-10
2.67731656,1.6019461486140509e-10
2.67764989,2.3895675767482147e-10
2.6779832199999998,3.3071059414818285e-10
2.67831655,4.2896027745151675e-10
2.67898321,6.644347250380195e-10
2.6793165400000003,7.610604466338601e-10
2.67964987,8.122152404198935e-10
2.68098319,8.122152404198935e-10
2.68131652,7.740521402938052e-10
2.68198318,6.571268973543006e-10
2.6823165099999997,5.905444673470824e-10
2.6836498300000002,2.235291214536368e-10
2.68398316,1.4314301693272727e-10
2.68431649,8.711633802421459e-11
2.6846498199999997,6.275691241181776e-11
2.68498315,4.976521875187276e-11
2.6859831400000003,2.946569740820874e-11
2.6883164500000003,1.8097965455756897e-11
2.68964977,1.647400374826377e-11
2.69298307,1.7285984602010318e-11
2.69764969,2.946569740820874e-11
2.69831635,3.514956338443466e-11
2.7003163299999997,3.758550594567437e-11
2.7016496500000002,4.4893333629393396e-11
2.70231631,5.382512302060558e-11
2.7033163,8.143247204798864e-11
2.7039829600000003,1.1797161046658388e-10
2.70431629,1.45578959493967e-10
2.7049829499999998,2.2921298742986268e-10
2.70531628,2.868636280458685e-10
2.70564961,3.542580389068332e-10
2.70598294,4.4113999025771515e-10
2.7066496,6.44947184548102e-10
2.7069829299999997,7.415729061439429e-10
2.70731626,7.472567721201687e-10
2.70864958,7.472567721201687e-10
2.70898291,7.017858443103611e-10
2.71031623,4.484478179414343e-10
2.7106495600000002,3.664377517130316e-10
2.71131622,1.837420596200553e-10
2.7116495499999997,1.0985180192911829e-10
2.71198288,7.168870180302992e-11
2.71231621,5.4637103874352125e-11
2.71264954,4.4893333629393396e-11
2.7139828599999998,2.5405793139475948e-11
2.7166495,1.7285984602010318e-11
2.72031613,1.403806118702409e-11
2.72798272,2.296985057823624e-11
2.73698263,1.241409947953097e-11
2.7699822999999997,1.0790137772037839e-11
2.80131532,1.8097965455756897e-11
2.8096485700000002,2.946569740820874e-11
2.81031523,3.514956338443466e-11
2.8106485599999997,4.326937192190029e-11
2.81098189,6.032096985057808e-11
2.81131522,1.0173199339165269e-10
2.81164855,1.9835771498749337e-10
2.8119818800000003,3.526340771993401e-10
2.81231521,5.272099607548506e-10
2.81264854,7.123415954090666e-10
2.8129818699999998,8.552502256684612e-10
2.8143151900000003,8.552502256684612e-10
2.81464852,8.487543788384889e-10
2.81564851,6.993499017491214e-10
2.81631517,5.808006971021236e-10
2.8173151599999997,3.8998519647168186e-10
2.81798182,2.446406236510474e-10
2.81831515,1.7724621279008287e-10
2.8186484800000002,1.1553566790534419e-10
2.81898181,7.574860607176273e-11
2.81931514,5.382512302060558e-11
2.8199818,3.514956338443466e-11
2.82064846,2.702975484696908e-11
2.8233151000000003,1.8097965455756897e-11
2.82598174,2.378183143198282e-11
2.82731506,3.6773525091927785e-11
2.8276483900000002,4.326937192190029e-11
2.82831505,6.925275924179022e-11
2.8286483799999997,9.604812741542676e-11
2.82898171,1.358351892490083e-10
2.82931504,1.8780196388878819e-10
2.82964837,2.5032448962727336e-10
2.8299817000000003,3.3152257500192935e-10
2.83031503,4.240883923290374e-10
2.83064836,5.239620373398645e-10
2.8309816899999998,6.311435100344105e-10
2.83131502,7.164014996777993e-10
2.83164835,7.513166763889015e-10
2.8329816699999997,7.513166763889015e-10
2.833315,7.074697102865872e-10
2.83398166,5.937923907620688e-10
2.8346483200000003,4.5494366477140664e-10
2.83598164,1.4476697864022038e-10
2.83631497,9.117624229294735e-11
2.8366483000000002,6.113295070432463e-11
2.83698163,4.570531448313995e-11
2.8376482899999997,3.271362082319498e-11
2.83831495,2.6217773993222498e-11
2.84064826,1.7285984602010318e-11
2.8433149,1.56620228945172e-11
2.8499815,3.190163996944842e-11
2.85198148,4.164541021440716e-11
2.8526481400000003,4.895323789812621e-11
2.85398146,7.899652948674893e-11
2.8546481200000002,1.0985180192911829e-10
2.85498145,1.350232083952617e-10
2.85531478,1.691264042526172e-10
2.8556481099999997,2.1297337035493158e-10
2.85598144,2.690000492634443e-10
2.85631477,3.380184218319019e-10
2.8566481,4.1921650720655807e-10
2.85731476,5.954163524695619e-10
2.85764809,6.652467058917661e-10
2.8579814199999998,7.253332890690115e-10
2.8593147400000003,7.253332890690115e-10
2.8599813999999997,6.400752994256226e-10
2.86031473,6.051601227145205e-10
2.86064806,5.540053289284872e-10
2.86098139,4.931067648974952e-10
2.86131472,4.224644306215443e-10
2.8616480500000003,3.4451426866187445e-10
2.8623147099999997,1.683144233988707e-10
2.86264804,1.001080316841596e-10
2.86298137,6.600483582680397e-11
2.8633147,4.895323789812621e-11
2.8636480300000002,3.9209467653167476e-11
2.86498135,2.378183143198282e-11
2.87031463,1.403806118702409e-11
2.8796478700000003,2.378183143198282e-11
2.8839811600000003,1.647400374826377e-11
2.89198108,1.241409947953097e-11
2.9209807899999998,1.0790137772037839e-11
2.9469805300000003,1.890994630950345e-11
2.95298047,2.784173570071564e-11
2.9536471300000002,3.3525601676941555e-11
2.95431379,5.2201161313112467e-11
2.9546471199999997,7.493662521801618e-11
2.95498045,1.277153807115426e-10
2.95531378,2.3733279596732836e-10
2.95564711,3.8592529220294905e-10
2.95631377,6.969139591878818e-10
2.9566471,8.1302722127364e-10
2.9569804299999998,8.528142831072216e-10
2.9583137500000003,8.528142831072216e-10
2.95864708,8.195230681036127e-10
2.9589804099999997,7.96787604198709e-10
2.95931374,7.391369635827032e-10
2.9599804,5.97040314177055e-10
2.96198038,1.350232083952617e-10
2.96231371,8.549237631672147e-11
2.9626470400000002,5.869700814308495e-11
2.96298037,4.4893333629393396e-11
2.9636470299999997,3.190163996944842e-11
2.9649803500000003,2.215786972448969e-11
2.9696469700000003,2.296985057823624e-11
2.97064696,2.8653716554462188e-11
2.97131362,3.8397486799420917e-11
2.97198028,5.788502728933837e-11
2.97231361,7.493662521801618e-11
2.9726469399999997,1.0173199339165269e-10
2.97298027,1.45578959493967e-10
2.9733136,2.0404158096371937e-10
2.97364693,2.738719343859236e-10
2.9739802600000003,3.5750596232181945e-10
2.9749802499999998,6.400752994256226e-10
2.97531358,7.147775379703063e-10
2.97564691,7.72428178586312e-10
2.9769802299999997,7.72428178586312e-10
2.97731356,7.529406380963946e-10
2.97764689,7.05845748579094e-10
2.97831355,5.92980409908322e-10
2.9793135399999997,3.680617134205247e-10
2.9799802,2.0160563840247969e-10
2.98031353,1.25279438150303e-10
2.9806468600000002,7.980851034049552e-11
2.98098019,5.869700814308495e-11
2.98198018,3.190163996944842e-11
2.98364683,2.134588887074314e-11
2.98631347,1.647400374826377e-11
2.98898011,1.7285984602010318e-11
2.99464672,3.433758253068811e-11
2.99631337,3.514956338443466e-11
2.99831335,4.895323789812621e-11
2.99898001,5.869700814308495e-11
2.9996466699999997,7.493662521801618e-11
2.99998,8.874029973170769e-11
3.00064666,1.277153807115426e-10
3.00097999,1.58570653153912e-10
3.00131332,1.959217724262538e-10
3.00164665,2.413927002360612e-10
3.00197998,3.006673025595602e-10
3.00231331,3.680617134205247e-10
3.00264664,4.45199894526448e-10
3.00297997,5.3208184587733e-10
3.0033133,6.067840844220136e-10
3.00397996,7.123415954090666e-10
3.00564661,7.099056528478269e-10
3.00597994,6.498190696705815e-10
3.0066466,4.996026117274676e-10
3.00764659,2.438286427973009e-10
3.00797992,1.634425382763913e-10
3.00831325,9.848406997666644e-11
3.00864658,6.762879753429709e-11
3.00897991,5.0577199605619336e-11
3.00931324,3.9209467653167476e-11
3.0099799,2.946569740820874e-11
3.01131322,2.134588887074314e-11
3.01597984,1.4850042040770638e-11
3.02231311,2.378183143198282e-11
3.02697973,2.459381228572937e-11
3.03631297,1.322608033327753e-11
3.05964607,1.0790137772037839e-11
3.08464582,1.890994630950345e-11
3.09064576,2.5405793139475948e-11
3.09231241,3.3525601676941555e-11
3.09297907,5.0577199605619336e-11
3.0933124,7.493662521801618e-11
3.09364573,1.2933934241903578e-10
3.09397906,2.316489299911024e-10
3.09431239,3.6400180915179187e-10
3.09464572,5.028505351424537e-10
3.09497905,6.555029356468074e-10
3.09531238,7.984115659062021e-10
3.09564571,8.609340916446872e-10
3.09697903,8.609340916446872e-10
3.09731236,8.203350489573593e-10
3.09764569,7.57812523218874e-10
3.09831235,6.490070888168351e-10
3.099979,3.5994190488305905e-10
3.10097899,1.496388637626998e-10
3.10131232,9.523614656168018e-11
3.10164565,6.35688932655643e-11
3.10197898,4.895323789812621e-11
3.10264564,3.271362082319498e-11
3.10597894,1.8097965455756897e-11
3.10797892,2.0533908016996558e-11
3.11031223,3.3525601676941555e-11
3.11097889,4.570531448313995e-11
3.11131222,5.707304643559181e-11
3.11164555,7.412464436426959e-11
3.11197888,9.929605083041299e-11
3.11231221,1.350232083952617e-10
3.11264554,1.7968215535132248e-10
3.11297887,2.3976873852856807e-10
3.11364553,4.0460085183912007e-10
3.11431219,6.051601227145205e-10
3.11464552,6.904181123579094e-10
3.11497885,7.683682743175793e-10
3.11531218,7.821719488312708e-10
3.1166455,7.821719488312708e-10
3.11731216,6.91230093211656e-10
3.11764549,6.37639356864383e-10
3.11831215,5.142182670949058e-10
3.11897881,3.534460580530867e-10
3.11964547,1.813061170588157e-10
3.1199788,1.0985180192911829e-10
3.12031213,7.087672094928337e-11
3.12064546,5.0577199605619336e-11
3.12097879,4.164541021440716e-11
3.12197878,2.702975484696908e-11
3.12364543,1.972192716325001e-11
3.12697873,1.7285984602010318e-11
3.13231201,2.378183143198282e-11
3.13764529,3.8397486799420917e-11
3.13897861,5.0577199605619336e-11
3.13964527,6.35688932655643e-11
3.14031193,8.711633802421459e-11
3.14097859,1.212195338815701e-10
3.14131192,1.4476697864022038e-10
3.14164525,1.7805819364382937e-10
3.14197858,2.2109317889239718e-10
3.14231191,2.730599535321771e-10
3.14264524,3.3558247927066216e-10
3.14297857,4.078487752541063e-10
3.14364523,5.905444673470824e-10
3.14397856,6.63622744184273e-10
3.14431189,7.164014996777993e-10
3.14564521,7.164014996777993e-10
3.14597854,6.98537920895375e-10
3.14631187,6.56314916500554e-10
3.1466452,5.85672582224603e-10
3.14697853,5.012265734349606e-10
3.14731186,4.346441434277428e-10
3.14764519,3.6075388573680556e-10
3.14864518,1.212195338815701e-10
3.14897851,7.656058692550931e-11
3.14931184,5.4637103874352125e-11
3.14964517,4.2457391068153706e-11
3.15064516,2.702975484696908e-11
3.15631177,1.56620228945172e-11
3.16831165,2.6217773993222498e-11
3.17464492,1.4850042040770638e-11
3.1933114,1.241409947953097e-11
3.22497775,2.0533908016996558e-11
3.22797772,3.027767826195532e-11
3.22864438,3.758550594567437e-11
3.22897771,4.651729533688653e-11
3.22931104,6.762879753429709e-11
3.22964437,1.1147576363661139e-10
3.2299777,1.967337532800003e-10
3.23031103,3.2015484304947766e-10
3.23064436,4.63875454162619e-10
3.23097769,6.222117206431984e-10
3.23131102,7.902917573687366e-10
3.23164435,8.544382448147148e-10
3.23297767,8.544382448147148e-10
3.233311,8.284548574948248e-10
3.23364433,7.943516616374694e-10
3.23397766,7.228973465077718e-10
3.23431099,6.660586867455126e-10
3.23464432,5.97040314177055e-10
3.23531098,4.768671478225638e-10
3.23597764,3.4857417293060727e-10
3.2366443,1.9267384901126748e-10
3.23697763,1.2284349558906328e-10
3.23731096,7.899652948674893e-11
3.23764429,5.6261065581845236e-11
3.23797762,4.2457391068153706e-11
3.23864428,3.108965911570187e-11
3.24164425,1.8097965455756897e-11
3.2433109,1.890994630950345e-11
3.24564421,3.027767826195532e-11
3.2466442,4.814125704437966e-11
3.24697753,6.275691241181776e-11
3.24731086,8.386841460922834e-11
3.24764419,1.1472368705159769e-10
3.24797752,1.6506649998388438e-10
3.24831085,2.32460910844849e-10
3.24864418,3.112230536582654e-10
3.24897751,3.964810433016544e-10
3.24931084,4.947307266049883e-10
3.24964417,5.864845630783496e-10
3.25031083,7.456328104126756e-10
3.25064416,7.464447912664221e-10
3.25197748,7.464447912664221e-10
3.25231081,6.936660357728957e-10
3.25364413,4.4113999025771515e-10
3.25397746,3.6481379000553837e-10
3.25464412,1.967337532800003e-10
3.25497745,1.204075530278236e-10
3.25531078,7.737256777925585e-11
3.25564411,5.4637103874352125e-11
3.25597744,4.2457391068153706e-11
3.25697743,2.702975484696908e-11
3.26064406,1.7285984602010318e-11
3.26564401,2.215786972448969e-11
3.26964397,3.3525601676941555e-11
3.27164395,4.814125704437966e-11
3.27264394,6.844077838804366e-11
3.27297727,8.062049119424206e-11
3.27364393,1.204075530278236e-10
3.27431059,1.9104988730377437e-10
3.27464392,2.38144776821075e-10
3.27497725,3.014792834133067e-10
3.27564391,4.6225149245512577e-10
3.27631057,6.352034143031432e-10
3.2766439,6.879821697966698e-10
3.27697723,7.334530976064773e-10
3.27831055,7.334530976064773e-10
3.27864388,6.879821697966698e-10
3.27931054,5.734928694184048e-10
3.27964387,5.093463819724262e-10
3.28031053,3.550700197605798e-10
3.28097719,1.894259255962813e-10
3.28131052,1.1634764875909079e-10
3.28164385,7.412464436426959e-11
3.28197718,5.3013142166859e-11
3.28297717,3.027767826195532e-11
3.28464382,2.0533908016996558e-11
3.2866438,1.647400374826377e-11
3.29197708,1.8097965455756897e-11
3.30531028,3.6773525091927785e-11
3.30731026,4.976521875187276e-11
3.30831025,6.681681668055055e-11
3.30897691,8.874029973170769e-11
3.30931024,1.0497991680663889e-10
3.30964357,1.277153807115426e-10
3.3099769,1.561347105926722e-10
3.31031023,1.9267384901126748e-10
3.31064356,2.3733279596732836e-10
3.31097689,2.957954174370808e-10
3.31131022,3.664377517130316e-10
3.31231021,6.352034143031432e-10
3.31264354,7.042217868716008e-10
3.31297687,7.285812124839977e-10
3.31431019,7.285812124839977e-10
3.31464352,6.72554533575485e-10
3.31497685,6.035361610070274e-10
3.31631017,2.9335947487584107e-10
3.31697683,1.2933934241903578e-10
3.31731016,8.22444529017352e-11
3.31764349,5.707304643559181e-11
3.31831015,3.596154423818124e-11
3.31897681,2.784173570071564e-11
3.32064346,2.0533908016996558e-11
3.32397676,1.56620228945172e-11
3.32697673,1.7285984602010318e-11
3.33064336,2.6217773993222498e-11
3.34097659,3.433758253068811e-11
3.34297657,4.4893333629393396e-11
3.34364323,5.544908472809871e-11
3.34430989,7.493662521801618e-11
3.34497655,1.0579189766038549e-10
3.34530988,1.3177528498027538e-10
3.34564321,1.71562346813857e-10
3.34597654,2.235291214536368e-10
3.34630987,2.868636280458685e-10
3.3466432,3.58317943175566e-10
3.34697653,4.4032800940396865e-10
3.34764319,5.905444673470824e-10
3.34830985,7.228973465077718e-10
3.34964317,7.228973465077718e-10
3.3499765,7.034098060178542e-10
3.35030983,6.660586867455126e-10
3.35064316,6.13279931251986e-10
3.35130982,4.947307266049883e-10
3.35197648,3.5101011549184703e-10
3.35230981,2.698120301171908e-10
3.35264314,1.821180979125622e-10
3.35297647,1.1066378278286488e-10
3.3533098,7.168870180302992e-11
3.35364313,5.138918045936589e-11
3.35397646,4.083342936066061e-11
3.35497645,2.702975484696908e-11
3.35964307,1.56620228945172e-11
3.37697623,3.3525601676941555e-11
3.37897621,4.326937192190029e-11
3.37964287,5.0577199605619336e-11
3.38030953,6.600483582680397e-11
3.38097619,9.117624229294735e-11
3.38130952,1.12287744490358e-10
3.38164285,1.407070743714876e-10
3.38197618,1.7968215535132248e-10
3.38230951,2.2596506401487647e-10
3.38264284,2.9092353231460146e-10
3.38297617,3.6481379000553837e-10
3.3833095,4.4682385623394117e-10
3.38364283,5.426375969760354e-10
3.38397616,6.30331529180664e-10
3.38430949,6.879821697966698e-10
3.38464282,7.310171550452374e-10
3.38597614,7.310171550452374e-10
3.38630947,7.017858443103611e-10
3.3866428,6.522550122318212e-10
3.38697613,5.905444673470824e-10
3.38764279,4.5494366477140664e-10
3.38797612,3.7861746451923e-10
3.38897611,1.3096330412652888e-10
3.38930944,8.22444529017352e-11
3.38964277,5.788502728933837e-11
3.3899761,4.408135277564684e-11
3.39030943,3.6773525091927785e-11
3.39130942,2.6217773993222498e-11
3.39530938,1.647400374826377e-11
3.41397586,3.6773525091927785e-11
3.41564251,4.651729533688653e-11
3.4166425,6.438087411931089e-11
3.41730916,8.711633802421459e-11
3.41797582,1.2365547644280978e-10
3.41830915,1.553227297389257e-10
3.41864248,1.9348582986501408e-10
3.41897581,2.3976873852856807e-10
3.41930914,2.974193791445739e-10
3.41964247,3.6237784744429876e-10
3.4199758,4.4032800940396865e-10
3.42064246,5.848606013708564e-10
3.42097579,6.733665144292315e-10
3.42130912,7.350770593139704e-10
3.42264244,7.350770593139704e-10
3.42297577,7.050337677253474e-10
3.4233091,6.587508590617937e-10
3.42430909,4.58191588186393e-10
3.42530908,1.9754573413374687e-10
3.42564241,1.204075530278236e-10
3.42597574,7.574860607176273e-11
3.42630907,5.707304643559181e-11
3.4266424,4.651729533688653e-11
3.42797572,2.6217773993222498e-11
3.42930904,1.972192716325001e-11
3.43230901,1.56620228945172e-11
3.44697553,3.433758253068811e-11
3.44897551,4.2457391068153706e-11
3.4499755,5.2201161313112467e-11
3.45097549,7.574860607176273e-11
3.45164215,1.12287744490358e-10
3.45197548,1.415190552252341e-10
3.45230881,1.821180979125622e-10
3.45264214,2.3408487255234215e-10
3.4533088,3.696856751280178e-10
3.45364213,4.4601187538019457e-10
3.45397546,5.385776927073024e-10
3.45430879,6.173398355207188e-10
3.45464212,6.814863229666973e-10
3.45497545,7.277692316302512e-10
3.45630877,7.277692316302512e-10
3.4566421,6.936660357728957e-10
3.45697543,6.416992611331157e-10
3.45764209,5.134062862411592e-10
3.45830875,3.7212161768925734e-10
3.45930874,1.3908311266399449e-10
3.45964207,8.630435717046802e-11
3.4599754,5.788502728933837e-11
3.46064206,3.596154423818124e-11
3.46130872,2.784173570071564e-11
3.46264204,2.134588887074314e-11
3.46630867,1.4850042040770638e-11
3.48397516,3.6773525091927785e-11
3.48564181,5.138918045936589e-11
3.48630847,6.844077838804366e-11
3.48697513,1.009200125379061e-10
3.48730846,1.25279438150303e-10
3.48764179,1.610065957151517e-10
3.48797512,2.0728950437870558e-10
3.48830845,2.6331618328721836e-10
3.48864178,3.2340276646446377e-10
3.48897511,3.9972896671664065e-10
3.48930844,4.898588414825089e-10
3.48964177,5.872965439320961e-10
3.4899751,6.758024569904712e-10
3.49030843,7.464447912664221e-10
3.49164175,7.464447912664221e-10
3.49197508,7.220853656540252e-10
3.49230841,6.644347250380195e-10
3.49264174,5.889205056395892e-10
3.4933084,4.240883923290374e-10
3.49364173,3.4776219207686066e-10
3.49430839,1.8455404047380187e-10
3.49464172,1.1309972534410449e-10
3.49497505,7.574860607176273e-11
3.49530838,5.544908472809871e-11
3.49597504,3.6773525091927785e-11
3.4966417,2.702975484696908e-11
3.50097499,1.647400374826377e-11
3.51630817,3.433758253068811e-11
3.51897481,4.651729533688653e-11
3.51964147,5.4637103874352125e-11
3.52030813,7.087672094928337e-11
3.52064146,8.386841460922834e-11
3.52097479,1.033559550991458e-10
3.52130812,1.3015132327278228e-10
3.52164145,1.6750244254512409e-10
3.52197478,2.1784525547741087e-10
3.52230811,2.836157046308823e-10
3.52264144,3.6156586659055216e-10
3.5233081,5.239620373398645e-10
3.52364143,6.100320078369998e-10
3.52397476,6.847342463816836e-10
3.52430809,7.472567721201687e-10
3.52564141,7.472567721201687e-10
3.52597474,7.180254613852924e-10
3.52630807,6.644347250380195e-10
3.52697473,5.402016544147957e-10
3.52797472,3.242147473182104e-10
3.52864138,1.626305574226447e-10
3.52897471,9.848406997666644e-11
3.52930804,6.519285497305743e-11
3.52964137,4.814125704437966e-11
3.53064136,2.946569740820874e-11
3.53397466,1.7285984602010318e-11
3.53930794,1.890994630950345e-11
3.55064116,3.514956338443466e-11
3.55230781,4.570531448313995e-11
3.55297447,5.4637103874352125e-11
3.55364113,7.087672094928337e-11
3.55464112,1.1797161046658388e-10
3.55497445,1.463909403477136e-10
3.55530778,1.837420596200553e-10
3.55564111,2.32460910844849e-10
3.55597444,2.9417145572958767e-10
3.55730776,5.978522950308016e-10
3.55764109,6.660586867455126e-10
3.55797442,7.18837442239039e-10
3.55930774,7.18837442239039e-10
3.55964107,6.98537920895375e-10
3.5599744,6.522550122318212e-10
3.56030773,6.173398355207188e-10
3.56064106,5.548173097822337e-10
3.56130772,3.9810500500914744e-10
3.56164105,3.1853088134198446e-10
3.56230771,1.4476697864022038e-10
3.56264104,8.792831887796115e-11
3.56297437,6.032096985057808e-11
3.5633077,4.651729533688653e-11
3.56397436,3.271362082319498e-11
3.566641,1.890994630950345e-11
3.56930764,1.56620228945172e-11
3.57230761,1.56620228945172e-11
3.5833075,3.514956338443466e-11
3.58530748,4.408135277564684e-11
3.58630747,5.707304643559181e-11
3.58697413,7.412464436426959e-11
3.58764079,1.0579189766038549e-10
3.58797412,1.2933934241903578e-10
3.58830745,1.634425382763913e-10
3.58864078,2.0404158096371937e-10
3.58897411,2.576323173109924e-10
3.5899741,4.671233775776052e-10
3.59030743,5.483214629522613e-10
3.59064076,6.457591654018485e-10
3.59097409,7.115296145553201e-10
3.59230741,7.115296145553201e-10
3.59264074,6.969139591878818e-10
3.59297407,6.619987824767798e-10
3.59364073,5.540053289284872e-10
3.59397406,4.922947840437486e-10
3.59530738,1.683144233988707e-10
3.59564071,1.0173199339165269e-10
3.59597404,6.762879753429709e-11
3.5966407,3.9209467653167476e-11
3.59730736,3.027767826195532e-11
3.59897401,2.134588887074314e-11
3.60230731,1.56620228945172e-11
3.61697383,3.433758253068811e-11
3.61864048,4.083342936066061e-11
3.62064046,7.168870180302992e-11
3.62164045,1.12287744490358e-10
3.62197378,1.358351892490083e-10
3.62264044,2.0079365754873318e-10
3.62297377,2.470765662122871e-10
3.62364043,3.7374557939675066e-10
3.62397376,4.4195197111146175e-10
3.62464042,5.962283333233085e-10
3.62497375,6.481951079630882e-10
3.62530708,6.579388782080471e-10
3.6266404,6.579388782080471e-10
3.62730706,5.91356448200829e-10
3.62764039,5.548173097822337e-10
3.62797372,5.085344011186797e-10
3.62830705,4.50883760502674e-10
3.62864038,3.818653879342163e-10
3.62964037,1.52886787177686e-10
3.6299737,9.523614656168018e-11
3.63030703,6.438087411931089e-11
3.63064036,4.732927619063308e-11
3.63097369,3.9209467653167476e-11
3.63164035,2.946569740820874e-11
3.63297367,2.6217773993222498e-11
3.63364033,1.972192716325001e-11
3.63797362,1.647400374826377e-11
3.6499735,3.596154423818124e-11
3.65130682,4.164541021440716e-11
3.65230681,5.138918045936589e-11
3.65297347,6.438087411931089e-11
3.65364013,8.711633802421459e-11
3.65397346,1.0579189766038549e-10
3.65464012,1.683144233988707e-10
3.65497345,2.1540931291617118e-10
3.65530678,2.722479726784305e-10
3.65564011,3.412663452468882e-10
3.65730676,7.082816911403338e-10
3.65864008,7.082816911403338e-10
3.65897341,6.871701889429233e-10
3.65930674,6.44947184548102e-10
3.65964007,6.092200269832532e-10
3.6599734,5.588772140509665e-10
3.66030673,4.979786500199745e-10
3.66064006,4.240883923290374e-10
3.66164005,1.829300787663088e-10
3.66197338,1.12287744490358e-10
3.66230671,7.087672094928337e-11
3.66264004,5.138918045936589e-11
3.66297337,4.164541021440716e-11
3.66397336,2.702975484696908e-11
3.66530668,2.0533908016996558e-11
3.67063996,1.56620228945172e-11
3.67397326,2.378183143198282e-11
3.68097319,3.108965911570187e-11
3.68397316,4.408135277564684e-11
3.68497315,5.95089889968315e-11
3.68563981,7.899652948674893e-11
3.68630647,1.1634764875909079e-10
3.68697313,1.8455404047380187e-10
3.68730646,2.308369491373559e-10
3.68797312,3.534460580530867e-10
3.68863978,5.012265734349606e-10
3.68897311,5.678090034421789e-10
3.68963977,6.806743421129508e-10
3.6899731,7.220853656540252e-10
3.69130642,7.220853656540252e-10
3.69163975,6.961019783341352e-10
3.69230641,5.98664275884548e-10
3.69263974,5.402016544147957e-10
3.6933064,4.0541283269286657e-10
3.69363973,3.2989861329443624e-10
3.69430639,1.6019461486140509e-10
3.69463972,9.604812741542676e-11
3.69497305,6.438087411931089e-11
3.69530638,4.895323789812621e-11
3.69597304,3.271362082319498e-11
3.69863968,1.890994630950345e-11
3.7033063,1.56620228945172e-11
3.71763949,3.6773525091927785e-11
3.71897281,4.326937192190029e-11
3.7199728,5.707304643559181e-11
3.72097279,9.036426143920084e-11
3.72163945,1.32587265834022e-10
3.72197278,1.618185765688982e-10
3.72263944,2.478885470660337e-10
3.72297277,3.006673025595602e-10
3.72363943,4.1921650720655807e-10
3.72430609,5.491334438060079e-10
3.72463942,5.946043716158154e-10
3.72497275,6.18963797228212e-10
3.72530608,6.56314916500554e-10
3.72563941,6.595628399155403e-10
3.72697273,6.595628399155403e-10
3.72730606,6.092200269832532e-10
3.72830605,4.3220820086650307e-10
3.72863938,3.5912992402931255e-10
3.72930604,1.9835771498749337e-10
3.72963937,1.2365547644280978e-10
3.7299727,7.899652948674893e-11
3.73030603,5.4637103874352125e-11
3.73063936,4.408135277564684e-11
3.73163935,2.946569740820874e-11
3.73263934,2.296985057823624e-11
3.73597264,1.647400374826377e-11
3.75030583,3.596154423818124e-11
3.75197248,4.895323789812621e-11
3.75263914,6.35688932655643e-11
3.75297247,7.493662521801618e-11
3.75363913,1.0903982107537169e-10
3.75397246,1.32587265834022e-10
3.75430579,1.6425451913013788e-10
3.75497245,2.5357241304225957e-10
3.75530578,3.136589962195051e-10
3.75563911,3.8673727305669555e-10
3.75630577,5.775527736871375e-10
3.7566391,6.652467058917661e-10
3.75697243,7.375130018752101e-10
3.75830575,7.375130018752101e-10
3.75863908,7.237093273615184e-10
3.75897241,6.904181123579094e-10
3.75930574,6.37639356864383e-10
3.75963907,5.78364754540884e-10
3.76030573,4.224644306215443e-10
3.76130572,1.6425451913013788e-10
3.76163905,9.848406997666644e-11
3.76197238,6.600483582680397e-11
3.76230571,4.976521875187276e-11
3.76297237,3.433758253068811e-11
3.76363903,2.702975484696908e-11
3.76597234,1.890994630950345e-11
3.7699723,1.647400374826377e-11
3.7799722,3.190163996944842e-11
3.78197218,4.2457391068153706e-11
3.78297217,5.6261065581845236e-11
3.78363883,7.737256777925585e-11
3.78397216,9.848406997666644e-11
3.78430549,1.220315147353167e-10
3.78463882,1.52886787177686e-10
3.78497215,1.967337532800003e-10
3.78530548,2.543843938960062e-10
3.78563881,3.2989861329443624e-10
3.78630547,4.97166669166228e-10
3.78697213,6.571268973543006e-10
3.78730546,7.025978251641077e-10
3.78897211,7.042217868716008e-10
3.78930544,6.530669930855678e-10
3.79030543,4.4763583708768767e-10
3.79063876,3.7536954110424376e-10
3.79097209,2.9417145572958767e-10
3.79130542,2.0647752352495908e-10
3.79163875,1.2933934241903578e-10
3.79197208,8.062049119424206e-11
3.79230541,5.6261065581845236e-11
3.79263874,4.408135277564684e-11
3.79397206,2.5405793139475948e-11
3.79863868,1.647400374826377e-11
3.80130532,1.7285984602010318e-11
3.8099719,3.271362082319498e-11
3.81197188,4.083342936066061e-11
3.8133052,5.544908472809871e-11
3.81397186,7.168870180302992e-11
3.81430519,8.549237631672147e-11
3.81463852,1.0173199339165269e-10
3.81497185,1.260914190040495e-10
3.81530518,1.634425382763913e-10
3.81563851,2.0810148523245218e-10
3.81597184,2.6169222157972525e-10
3.81630517,3.3314653670942256e-10
3.8166385,4.1272066037658555e-10
3.81697183,5.028505351424537e-10
3.81763849,6.952899974803888e-10
3.81797182,7.659323317563397e-10
3.81930514,7.659323317563397e-10
3.81963847,7.375130018752101e-10
3.8199718,6.928540549191491e-10
3.82030513,6.270836057656777e-10
3.82063846,5.78364754540884e-10
3.82130512,4.4195197111146175e-10
3.82163845,3.5750596232181945e-10
3.82197178,2.6250420243347175e-10
3.82230511,1.7399828937509659e-10
3.82263844,1.0254397424539929e-10
3.82297177,6.762879753429709e-11
3.8233051,5.0577199605619336e-11
3.82363843,4.083342936066061e-11
3.82563841,2.378183143198282e-11
3.82797172,1.7285984602010318e-11
3.83097169,1.647400374826377e-11
3.84163825,3.433758253068811e-11
3.84363823,4.4893333629393396e-11
3.84497155,6.438087411931089e-11
3.84563821,8.468039546297489e-11
3.84597154,1.009200125379061e-10
3.84630487,1.220315147353167e-10
3.8466382,1.5126282547019288e-10
3.84697153,1.902379064500278e-10
3.84763819,2.844276854846289e-10
3.84797152,3.4695021122311416e-10
3.84830485,4.102847178153459e-10
3.84930484,6.319554908881571e-10
3.84963817,6.774264186979643e-10
3.8499715,6.928540549191491e-10
3.85130482,6.928540549191491e-10
3.85163815,6.490070888168351e-10
3.85230481,5.466975012447682e-10
3.85263814,4.833629946525365e-10
3.85297147,4.1272066037658555e-10
3.85397146,1.71562346813857e-10
3.85430479,1.0497991680663889e-10
3.85463812,6.844077838804366e-11
3.85497145,4.976521875187276e-11
3.85597144,2.946569740820874e-11
3.85763809,2.0533908016996558e-11
3.86297137,1.56620228945172e-11
3.86730466,2.702975484696908e-11
3.87463792,3.6773525091927785e-11
3.87597124,4.4893333629393396e-11
3.87697123,6.032096985057808e-11
3.87763789,8.062049119424206e-11
3.87830455,1.1553566790534419e-10
3.87863788,1.423310360789807e-10
3.87897121,1.7724621279008287e-10
3.87930454,2.2190515974614368e-10
3.87963787,2.7630787694716325e-10
3.88030453,4.094727369615994e-10
3.88063786,4.809270520912966e-10
3.88097119,5.69432965149672e-10
3.88130452,6.39263318571876e-10
3.88163785,6.887941506504163e-10
3.88297117,6.887941506504163e-10
3.8833045,6.831102846741905e-10
3.88397116,5.98664275884548e-10
3.88463782,4.874228989212693e-10
3.88497115,4.224644306215443e-10
3.88530448,3.4938615378435387e-10
3.88597114,1.9104988730377437e-10
3.88630447,1.212195338815701e-10
3.8866378,7.656058692550931e-11
3.88697113,5.4637103874352125e-11
3.88730446,4.408135277564684e-11
3.88830445,2.784173570071564e-11
3.89163775,1.7285984602010318e-11
3.8966377,1.972192716325001e-11
3.90263764,3.027767826195532e-11
3.90530428,4.002144850691405e-11
3.90597094,4.570531448313995e-11
3.90697093,6.600483582680397e-11
3.90763759,9.523614656168018e-11
3.90797092,1.1553566790534419e-10
3.90830425,1.4395499778647388e-10
3.90863758,1.821180979125622e-10
3.90897091,2.3895675767482147e-10
3.90930424,3.0716314938953267e-10
3.9099709,4.679353584313518e-10
3.91063756,6.400752994256226e-10
3.91097089,7.107176337015735e-10
3.91130422,7.537526189501412e-10
3.91263754,7.537526189501412e-10
3.91363753,5.98664275884548e-10
3.91463752,3.688736942742713e-10
3.91530418,1.9348582986501408e-10
3.91563751,1.1634764875909079e-10
3.91597084,7.250068265677647e-11
3.91630417,5.3013142166859e-11
3.9166375,4.2457391068153706e-11
3.91763749,2.784173570071564e-11
3.91863748,2.215786972448969e-11
3.92230411,1.56620228945172e-11
3.93097069,2.784173570071564e-11
3.93463732,3.8397486799420917e-11
3.9366373,6.438087411931089e-11
3.93730396,8.630435717046802e-11
3.93797062,1.260914190040495e-10
3.93830395,1.545107488851791e-10
3.93897061,2.3652081511358176e-10
3.93930394,2.9254749402209456e-10
3.93963727,3.6156586659055216e-10
3.94030393,5.182781713636386e-10
3.94097059,6.603748207692868e-10
3.94130392,7.034098060178542e-10
3.94263724,7.034098060178542e-10
3.9433039,6.11655969544493e-10
3.94363723,5.531933480747406e-10
3.94463722,3.4695021122311416e-10
3.94530388,1.8049413620506908e-10
3.94563721,1.1147576363661139e-10
3.94597054,7.168870180302992e-11
3.94630387,5.138918045936589e-11
3.94697053,3.514956338443466e-11
3.94830385,2.378183143198282e-11
3.95130382,1.647400374826377e-11
3.95463712,1.647400374826377e-11
3.9633037,3.433758253068811e-11
3.96563701,5.3013142166859e-11
3.96630367,6.600483582680397e-11
3.96697033,8.874029973170769e-11
3.96763699,1.3177528498027538e-10
3.96830365,2.0728950437870558e-10
3.96863698,2.560083556034993e-10
3.96897031,3.1609493878074475e-10
3.9699703,5.288339224623437e-10
3.97063696,6.319554908881571e-10
3.97097029,6.961019783341352e-10
3.97230361,6.961019783341352e-10
3.97263694,6.70930571867992e-10
3.97297027,6.205877589357051e-10
3.97363693,5.020385542887072e-10
3.97497025,1.837420596200553e-10
3.97530358,1.1309972534410449e-10
3.97563691,7.331266351052305e-11
3.97597024,5.138918045936589e-11
3.9766369,3.433758253068811e-11
3.97730356,2.702975484696908e-11
3.98130352,1.56620228945172e-11
3.98430349,1.7285984602010318e-11
3.99097009,3.3525601676941555e-11
3.99297007,4.732927619063308e-11
3.99397006,6.438087411931089e-11
3.99463672,8.874029973170769e-11
3.99530338,1.3015132327278228e-10
3.99563671,1.6019461486140509e-10
3.99597004,2.0079365754873318e-10
3.9966367,3.014792834133067e-10
3.99730336,4.362681051352359e-10
3.99763669,5.109703436799193e-10
3.99797002,5.954163524695619e-10
3.99830335,6.70930571867992e-10
3.99863668,7.009738634566146e-10
3.99997,7.009738634566146e-10


==> Figures/Plot_data/meas_stim_input.csv <==
Time (s),Vin (V),Iin (A)
0.0,1.58,1.139663756703942e-11
0.1080000000000001,1.5784,1.182655539942393e-11
0.21599999999999997,1.5768,1.227569891900487e-11
0.32400000000000007,1.5752,1.2744925572286198e-11
0.43200000000000005,1.5736,1.323513090028677e-11
0.54,1.572,1.3747250211695869e-11
0.6480000000000001,1.5704,1.428226033764249e-11
0.7560000000000001,1.5688,1.4841181463149528e-11
0.8640000000000001,1.5672,1.5425079038569808e-11
0.9720000000000001,1.5656,1.603506577444767e-11
1.08,1.564,1.667230372338545e-11
1.1880000000000002,1.5624,1.7338006452653388e-11
1.2960000000000003,1.5608,1.803344131143073e-11
1.4040000000000001,1.559199999999999,1.8759931796733588e-11
1.5120000000000002,1.557599999999999,1.9518860022248197e-11
1.62,1.555999999999999,2.031166929448048e-11
1.7280000000000002,1.554399999999999,2.113986680077426e-11
1.8360000000000003,1.552799999999999,2.20050264140126e-11
1.9440000000000002,1.551199999999999,2.290879161892024e-11
2.052,1.549599999999999,2.385287856518903e-11
2.16,1.547999999999999,2.4839079252779787e-11
2.2680000000000002,1.546399999999999,2.5869264855026438e-11
2.3760000000000003,1.544799999999999,2.694538918538154e-11
2.4840000000000004,1.543199999999999,2.8069492313869458e-11
2.5920000000000005,1.541599999999999,2.924370433960332e-11
2.7,1.539999999999999,3.047024932591447e-11
2.8080000000000003,1.538399999999999,3.175144940498807e-11
2.9160000000000004,1.536799999999999,3.3089729059110395e-11
3.0240000000000005,1.535199999999999,3.448761958597442e-11
3.1320000000000006,1.533599999999999,3.5947763755730306e-11
3.24,1.531999999999999,3.74729206678817e-11
3.3480000000000008,1.530399999999999,3.906597081630494e-11
3.4560000000000004,1.528799999999999,4.072992137115334e-11
3.564000000000001,1.527199999999999,4.246791168667274e-11
3.6720000000000006,1.525599999999999,4.428321904429441e-11
3.7800000000000002,1.523999999999998,4.6179264640858746e-11
3.888000000000001,1.522399999999998,4.815961983206594e-11
3.9960000000000004,1.520799999999998,5.022801264176875e-11


==> Figures/Plot_data/meas_stim_spiking_filt.csv <==
Time (s),Channel 1 (A)
1.1999999999900979e-05,1.0595201737180129e-11
0.04734485999999993,1.3843125152166349e-11
0.21367652999999998,1.140718259092669e-11
0.21600984,1.221916344467322e-11
0.21667649999999994,2.1150952835885428e-11
0.21700982999999996,1.3843125152166349e-11
0.21734315999999998,2.1150952835885428e-11
0.2196764699999999,1.709104856715261e-11
0.22234310999999995,2.033897198213885e-11
0.22634306999999998,3.820255076456319e-11
0.2270097299999999,5.038226357076161e-11
0.22767638999999995,8.529744028186371e-11
0.22800971999999997,1.242725212616986e-10
0.22834305,2.1034249175883419e-10
0.2286763799999999,2.8504473030351775e-10
0.22900970999999992,3.9791006897428986e-10
0.22934303999999994,5.02655599107596e-10
0.23000969999999998,7.389420275478454e-10
0.23034303,8.315078448749532e-10
0.23167634999999998,8.315078448749532e-10
0.23200968,8.120203043850357e-10
0.2323430099999999,7.568056063302699e-10
0.23267633999999993,6.715476166868807e-10
0.23300966999999995,5.927854738734645e-10
0.23334299999999997,5.205191778900205e-10
0.23367633,4.3850911166161775e-10
0.23400966,3.500031986032426e-10
0.23467631999999994,1.640595830952801e-10
0.23500964999999996,9.585319138056903e-11
0.23534297999999998,6.337395723070658e-11
0.23567631,4.7134340155775365e-11
0.2360096399999999,3.982651247205632e-11
0.23700962999999997,2.683481881211132e-11
0.24100959,1.709104856715261e-11
0.25134281999999997,2.1962933689631977e-11
0.26000939999999995,1.3843125152166349e-11
0.27467591999999996,1.221916344467322e-11
0.3836748299999999,1.8715010274645718e-11
0.4613407199999999,2.033897198213885e-11
0.46500734999999993,1.709104856715261e-11
0.48900710999999997,2.1962933689631977e-11
0.4990070099999999,3.089472308084414e-11
0.5003403299999999,4.1450474179549425e-11
0.5010069899999999,5.5254148693240975e-11
0.50134032,6.905782320693253e-11
0.50167365,9.422922967307592e-11
0.50200698,1.299563872379246e-10
0.5023403099999999,1.770512767552251e-10
0.5026736399999999,2.428217259086966e-10
0.5030069699999999,3.191479261608734e-10
0.50367363,5.042795608150891e-10
0.5040069599999999,6.171448994858611e-10
0.5043402899999999,7.218904296191675e-10
0.5046736199999999,8.071484192625564e-10
0.5060069399999999,8.071484192625564e-10
0.5063402699999999,7.584295680377631e-10
0.50734026,5.28638986427486e-10
0.5080069199999999,3.467552751882565e-10
0.50867358,1.5269185114282828e-10
0.50900691,8.935734455059655e-11
0.5093402399999999,5.931405296197379e-11
0.5096735699999999,4.469839759453569e-11
0.51034023,3.251868478833727e-11
0.5116735499999999,2.358689539712511e-11
0.51934014,1.465510600591292e-11
0.5656730099999999,1.140718259092669e-11
0.5670063299999999,1.465510600591292e-11
0.68867178,1.790302942089917e-11
0.71700483,2.277491454337856e-11
0.72367143,3.251868478833727e-11
0.72467142,3.901453161830974e-11
0.72533808,4.957028271701503e-11
0.7256714099999999,6.012603381572037e-11
0.72600474,7.5553670036905e-11
0.72633807,9.828913394180869e-11
0.7266714,1.356402532141505e-10
0.72700473,1.88419008707677e-10
0.7273380599999999,2.5662540042238815e-10
0.72767139,3.353875432358045e-10
0.7280047199999999,4.2876534141665907e-10
0.7290047099999999,6.772314826631068e-10
0.72933804,7.259503338879003e-10
0.7296713699999999,7.389420275478454e-10
0.73100469,7.389420275478454e-10
0.7313380199999999,6.975310040067706e-10
0.7316713499999999,6.382564016832718e-10
0.7323380099999999,4.945357905701305e-10
0.73267134,4.0765383921924844e-10
0.7333379999999999,2.2089824285753937e-10
0.73367133,1.3320431065291078e-10
0.73400466,8.042555515938437e-11
0.73433799,5.5254148693240975e-11
0.73500465,3.576660820332353e-11
0.73567131,2.7646799665857898e-11
0.73733796,2.1150952835885428e-11
0.7406712599999999,1.6279067713406028e-11
0.75533778,1.303114429841979e-11
0.81700383,1.303114429841979e-11
0.90466962,2.1150952835885428e-11
0.9163361699999999,3.333066564208385e-11
0.91733616,4.1450474179549425e-11
0.9180028199999999,5.606612954698755e-11
0.91833615,6.986980406067908e-11
0.9186694799999999,9.341724881932935e-11
0.91900281,1.2589648296919178e-10
0.91933614,1.721793916327458e-10
0.9196694699999999,2.29018051395005e-10
0.9200028,2.9966038567095575e-10
0.9203361299999999,3.784225284843723e-10
0.92133612,6.333845165607924e-10
0.9220027799999999,7.430019318165782e-10
0.9233361,7.430019318165782e-10
0.9236694299999999,6.934710997380378e-10
0.92400276,6.179568803396078e-10
0.9243360899999999,5.60306239723602e-10
0.92466942,4.80732116056439e-10
0.92566941,1.989747598063823e-10
0.9260027399999999,1.1858865528547278e-10
0.92633607,7.474168918315842e-11
0.9266694,5.2818206132001285e-11
0.92733606,3.333066564208385e-11
0.92900271,2.1962933689631977e-11
0.93366933,1.546708685965948e-11
0.98400216,1.140718259092669e-11
1.0566681,1.790302942089917e-11
1.07900121,2.683481881211132e-11
1.08233451,3.333066564208385e-11
1.08366783,4.551037844828224e-11
1.08433449,6.418593808445313e-11
1.08466782,8.123753601313093e-11
1.0850011499999999,1.0803290418676749e-10
1.08533448,1.4051213833662988e-10
1.08566781,1.8760702785393038e-10
1.08600114,2.517535152999087e-10
1.08633447,3.2564377299084575e-10
1.0866677999999999,4.173976094642072e-10
1.08733446,6.244527271695803e-10
1.08766779,7.365060849866058e-10
1.08800112,7.697972999902146e-10
1.08933444,7.697972999902146e-10
1.08966777,7.332581615716196e-10
1.0900011,6.731715783943741e-10
1.09033443,6.049651866796627e-10
1.0906677599999999,5.156472927675411e-10
1.09133442,3.1752396445338027e-10
1.09200108,1.372642149216436e-10
1.0923344099999999,8.286149772062408e-11
1.09266774,5.606612954698755e-11
1.0933344,3.657858905707006e-11
1.0940010599999999,2.845878051960445e-11
1.09533438,2.1962933689631977e-11
1.100001,1.465510600591292e-11
1.1233341,1.140718259092669e-11
1.22066646,1.8715010274645718e-11
1.23099969,2.683481881211132e-11
1.2346663199999999,3.576660820332353e-11
1.23566631,4.957028271701503e-11
1.2363329699999999,6.905782320693253e-11
1.2366663,8.610942113561029e-11
1.23699963,1.1534073187048649e-10
1.23733296,1.5350383199657488e-10
1.23766629,2.119664534663273e-10
1.2379996199999999,2.7692492176605207e-10
1.23833295,3.508151794569892e-10
1.23866628,4.320132648316454e-10
1.2396662699999998,7.072747742517295e-10
1.2399996,7.340701424253661e-10
1.24133292,7.340701424253661e-10
1.24166625,6.569319613194427e-10
1.2419995799999999,5.984693398496903e-10
1.24233291,5.326988906962188e-10
1.24266624,4.5556070959029557e-10
1.24299957,3.7192668165439976e-10
1.2433329,2.801728451810383e-10
1.2436662299999999,1.9572683639139608e-10
1.24399956,1.1940063613921928e-10
1.24433289,7.392970832941187e-11
1.24466622,5.2006225278254706e-11
1.24499955,4.2262455033296004e-11
1.2466662,2.5210857104618188e-11
1.2486661799999998,1.8715010274645718e-11
1.25299947,1.546708685965948e-11
1.29966567,1.303114429841979e-11
1.34899851,1.8715010274645718e-11
1.3606650599999999,2.277491454337856e-11
1.36766499,3.008274222709758e-11
1.3699983,3.820255076456319e-11
1.37066496,4.469839759453569e-11
1.3713316199999999,6.337395723070658e-11
1.37166495,8.20495168668775e-11
1.37199828,1.0803290418676749e-10
1.37233161,1.4700798516660238e-10
1.37266494,2.0059872151387537e-10
1.3733316,3.337635815283114e-10
1.37366493,4.1171374348798126e-10
1.3746649199999998,6.780434635168534e-10
1.37499825,7.608655105990027e-10
1.37633157,7.608655105990027e-10
1.3766649,7.251383530341538e-10
1.3769982299999999,6.780434635168534e-10
1.37766489,5.440666226486708e-10
1.3786648799999999,2.82608787742278e-10
1.37899821,1.9004297041517008e-10
1.37933154,1.1128082760175369e-10
1.37966487,6.905782320693253e-11
1.3799982,5.038226357076161e-11
1.3803315299999999,4.0638493325802866e-11
1.38099819,3.008274222709758e-11
1.3833315,1.9526991128392297e-11
1.38633147,1.546708685965948e-11
1.40966457,1.221916344467322e-11
1.4589974099999998,1.790302942089917e-11
1.47299727,1.546708685965948e-11
1.49133042,2.277491454337856e-11
1.49833035,3.008274222709758e-11
1.5006636599999998,3.901453161830974e-11
1.50166365,5.2818206132001285e-11
1.50233031,7.474168918315842e-11
1.50266364,9.341724881932935e-11
1.5033303,1.502559085815886e-10
1.50366363,1.9004297041517008e-10
1.5039969599999998,2.395738024937104e-10
1.50433029,2.964124622559697e-10
1.50466362,3.6218291140944103e-10
1.50599694,6.480001719282307e-10
1.5063302699999999,6.650517698569084e-10
1.50766359,6.650517698569084e-10
1.50799692,6.431282868057511e-10
1.50833025,6.049651866796627e-10
1.50866358,5.383827566724449e-10
1.50899691,4.6530447983525425e-10
1.5096635699999998,3.0534425164718167e-10
1.5103302299999999,1.3888817662913678e-10
1.51066356,8.286149772062408e-11
1.51099689,5.6878110400734106e-11
1.51133022,4.388641674078913e-11
1.51266354,2.5210857104618188e-11
1.51833015,1.546708685965948e-11
1.52533008,1.790302942089917e-11
1.52866338,1.3843125152166349e-11
1.54399656,1.221916344467322e-11
1.60266264,2.033897198213885e-11
1.61466252,3.251868478833727e-11
1.61632917,4.388641674078913e-11
1.61699583,5.6878110400734106e-11
1.6176624899999998,8.529744028186371e-11
1.6183291499999999,1.364522340678971e-10
1.61866248,1.7299137248649238e-10
1.61899581,2.29018051395005e-10
1.61966247,3.6218291140944103e-10
1.6199957999999999,4.441929776378438e-10
1.62066246,6.390683825370183e-10
1.6209957899999998,7.15394582789195e-10
1.62132912,7.26762314741647e-10
1.62266244,7.26762314741647e-10
1.62299577,6.902231763230516e-10
1.62366243,5.911615121659714e-10
1.62399576,5.205191778900205e-10
1.62499575,2.688051132285866e-10
1.62532908,1.7623929590147859e-10
1.62566241,1.0397299991803469e-10
1.62599574,6.662188064569284e-11
1.62632907,4.8758301863268476e-11
1.6273290599999999,2.9270761373351026e-11
1.62966237,1.8715010274645718e-11
1.63366233,1.465510600591292e-11
1.66199538,1.221916344467322e-11
1.7099948999999999,1.790302942089917e-11
1.72499475,2.1962933689631977e-11
1.72966137,2.845878051960445e-11
1.73266134,3.901453161830974e-11
1.733328,4.7134340155775365e-11
1.73399466,6.012603381572037e-11
1.7346613199999998,8.935734455059655e-11
1.73499465,1.177766744317262e-10
1.73532798,1.5350383199657488e-10
1.73566131,1.9572683639139608e-10
1.73599464,2.501295535924156e-10
1.73632797,3.110281176234077e-10
1.7366613,3.8004649019186534e-10
1.7369946299999999,4.6205655642026804e-10
1.73766129,6.471881910744841e-10
1.7379946199999998,7.080867551054761e-10
1.73832795,7.373180658403523e-10
1.73966127,7.373180658403523e-10
1.7399946,6.918471380305447e-10
1.7403279299999999,6.268886697308201e-10
1.74066126,5.54622373747376e-10
1.7409945900000001,4.76672211787706e-10
1.7413279199999998,3.922262029980638e-10
1.74199458,2.0790654919759437e-10
1.74232791,1.242725212616986e-10
1.74266124,7.636565089065155e-11
1.74299457,5.363018698574784e-11
1.7436612299999998,3.4954627349576946e-11
1.74432789,2.7646799665857898e-11
1.74732786,1.790302942089917e-11
1.75066116,1.465510600591292e-11
1.77366093,1.221916344467322e-11
1.8269937299999999,2.1150952835885428e-11
1.83466032,2.845878051960445e-11
1.83832695,4.0638493325802866e-11
1.8393269399999999,5.6878110400734106e-11
1.8399936000000001,8.20495168668775e-11
1.8403269299999998,9.991309564930184e-11
1.84099359,1.567517554115611e-10
1.84132692,1.932908938301563e-10
1.8416602499999999,2.355138982249776e-10
1.84199358,2.88292653718504e-10
1.84232691,3.5649904543321506e-10
1.84299357,5.221431395975135e-10
1.84366023,6.764195018093603e-10
1.84399356,7.405659892553385e-10
1.84532688,7.405659892553385e-10
1.8456602100000001,7.259503338879003e-10
1.8459935399999998,6.561199804656962e-10
1.8466602,4.839800394714253e-10
1.84699353,4.0602987751175534e-10
1.84732686,3.223958495758596e-10
1.84799352,1.4213610004412301e-10
1.8483268499999999,8.448545942811718e-11
1.84866018,5.769009125448066e-11
1.8489935100000001,4.469839759453569e-11
1.8493268399999998,3.576660820332353e-11
1.8499935,2.7646799665857898e-11
1.8516601499999998,1.9526991128392297e-11
1.8583267499999998,1.465510600591292e-11
1.88699313,1.303114429841979e-11
1.92632607,2.033897198213885e-11
1.93632597,2.9270761373351026e-11
1.93932594,3.820255076456319e-11
1.94032593,4.957028271701503e-11
1.94099259,6.743386149943938e-11
1.94132592,8.20495168668775e-11
1.9416592499999998,1.0803290418676749e-10
1.94199258,1.3970015748288328e-10
1.94232591,1.8354712358519759e-10
1.94299257,2.9803642396346275e-10
1.94365923,4.4906486276032304e-10
1.9446592200000001,6.983429848605172e-10
1.9449925499999998,7.462498552315644e-10
1.94632587,7.462498552315644e-10
1.9466592,7.21078448765421e-10
1.94699253,6.512480953432169e-10
1.9473258599999999,5.887255696047315e-10
1.94765919,5.132113502063014e-10
1.9479925200000001,4.27141379709166e-10
1.94899251,1.567517554115611e-10
1.94932584,9.179328711183623e-11
1.9496591699999999,6.09380146694669e-11
1.95032583,3.739056991081661e-11
1.95132582,2.683481881211132e-11
1.9536591300000001,1.8715010274645718e-11
1.95832575,1.465510600591292e-11
1.9776588899999998,1.140718259092669e-11
2.02265844,1.9526991128392297e-11
2.03299167,2.683481881211132e-11
2.03699163,3.657858905707006e-11
2.03865828,5.6878110400734106e-11
2.03899161,6.580989979194626e-11
2.03932494,7.880159345189122e-11
2.03965827,9.828913394180869e-11
2.0403249299999997,1.5350383199657488e-10
2.04065826,1.9004297041517008e-10
2.04099159,2.355138982249776e-10
2.04199158,4.1008978178048815e-10
2.04232491,4.76672211787706e-10
2.04299157,6.285126314383131e-10
2.0433249,6.942830805917844e-10
2.04465822,6.942830805917844e-10
2.0449915499999998,6.747955401018671e-10
2.04532488,6.138969760708748e-10
2.04565821,5.700500099685607e-10
2.04599154,5.123993693525549e-10
2.04632487,4.4338099678409717e-10
2.0466582,3.646188539706807e-10
2.04732486,1.859830661464373e-10
2.04765819,1.1046884674800709e-10
2.04799152,7.31177274756653e-11
2.04832485,5.2818206132001285e-11
2.0493248399999997,3.089472308084414e-11
2.0499915,2.439887625087164e-11
2.05265814,1.709104856715261e-11
2.07265794,1.303114429841979e-11
2.10632427,1.790302942089917e-11
2.11899081,2.358689539712511e-11
2.12765739,3.333066564208385e-11
2.12932404,4.957028271701503e-11
2.1299907,6.174999552321345e-11
2.13065736,8.935734455059655e-11
2.13099069,1.08844885040514e-10
2.13132402,1.3482827236040388e-10
2.1316573500000002,1.68119487364013e-10
2.13199068,2.0953051090508758e-10
2.13232401,2.5743738127613465e-10
2.1326573399999997,3.1346406018464746e-10
2.13299067,3.784225284843723e-10
2.133324,4.4906486276032304e-10
2.13365733,5.335108715499653e-10
2.13399066,6.065891483871558e-10
2.13432399,6.520600761969635e-10
2.13465732,6.796674252243465e-10
2.13599064,6.796674252243465e-10
2.13632397,6.69111674125641e-10
2.1366573,6.179568803396078e-10
2.13732396,4.839800394714253e-10
2.13799062,3.34575562382058e-10
2.13865728,1.632476022415336e-10
2.13899061,9.666517223431559e-11
2.1393239399999997,6.256197637696003e-11
2.13965727,4.7134340155775365e-11
2.1399906,3.820255076456319e-11
2.14099059,2.9270761373351026e-11
2.14265724,1.9526991128392297e-11
2.14699053,1.465510600591292e-11
2.16832365,1.3843125152166349e-11
2.20265664,2.1150952835885428e-11
2.21398986,3.4954627349576946e-11
2.2159898399999998,5.2006225278254706e-11
2.2166565,6.174999552321345e-11
2.21698983,7.230574662191879e-11
2.21765649,1.0478498077178119e-10
2.21832315,1.518798702890817e-10
2.21865648,1.88419008707677e-10
2.21898981,2.3145399395624468e-10
2.21932314,2.8666869201101086e-10
2.2199898,4.2308147544043315e-10
2.22098979,6.431282868057511e-10
2.22132312,6.959070422992775e-10
2.2216564500000002,6.999669465680103e-10
2.22298977,6.999669465680103e-10
2.2233231,6.618038464419221e-10
2.22365643,6.15520937778368e-10
2.2239897600000003,5.627421822848417e-10
2.22432309,4.912878671551443e-10
2.2246564199999996,4.1090176263423476e-10
2.22565641,1.4538402345910928e-10
2.22598974,8.854536369684997e-11
2.22632307,6.012603381572037e-11
2.2266564,4.388641674078913e-11
2.22732306,3.1706703934590716e-11
2.22865638,2.033897198213885e-11
2.2339896599999998,1.465510600591292e-11
2.2516561499999996,1.303114429841979e-11
2.28298917,1.790302942089917e-11
2.29832235,2.845878051960445e-11
2.3026556400000002,3.739056991081661e-11
2.30465562,5.606612954698755e-11
2.3049889500000003,6.418593808445313e-11
2.30532228,7.392970832941187e-11
2.3059889399999998,1.055969616255278e-10
2.3066556,1.49443927727842e-10
2.30698893,1.8273514273145109e-10
2.30732226,2.2333418541877918e-10
2.30765559,2.6799313237484004e-10
2.3079889199999997,3.215838687221131e-10
2.30832225,3.8491837531434476e-10
2.30865558,4.5637269044404217e-10
2.30898891,5.367587949649518e-10
2.30965557,6.731715783943741e-10
2.3099889,6.845393103468258e-10
2.31132222,6.845393103468258e-10
2.31198888,6.065891483871558e-10
2.31232221,5.538103928936294e-10
2.31298887,4.173976094642072e-10
2.31365553,2.550014387148949e-10
2.3139888600000003,1.6162364053404048e-10
2.31432219,9.422922967307592e-11
2.3146555199999996,5.850207210822724e-11
2.31532218,3.739056991081661e-11
2.31632217,2.5210857104618188e-11
2.31832215,1.790302942089917e-11
2.32198878,1.465510600591292e-11
2.34432189,1.3843125152166349e-11
2.3689883099999998,1.8715010274645718e-11
2.38432149,3.089472308084414e-11
2.3859881400000003,3.4954627349576946e-11
2.38798812,5.2818206132001285e-11
2.3889881099999997,8.042555515938437e-11
2.38965477,1.1858865528547278e-10
2.3899881,1.4619600431285578e-10
2.39065476,2.2089824285753937e-10
2.39098809,2.7205303664357276e-10
2.3913214199999997,3.3132763896707167e-10
2.39165475,4.052178966580088e-10
2.39198808,4.880399437401581e-10
2.3926547400000002,6.666757315644013e-10
2.39298807,7.381300466940988e-10
2.39432139,7.381300466940988e-10
2.39465472,7.088987359592226e-10
2.3949880500000003,6.609918655881755e-10
2.3956547099999996,5.302629481349791e-10
2.3959880399999998,4.5556070959029557e-10
2.39632137,3.7192668165439976e-10
2.39698803,1.924789129764098e-10
2.39732136,1.161527127242331e-10
2.39765469,7.31177274756653e-11
2.3979880199999997,5.363018698574784e-11
2.39832135,4.1450474179549425e-11
2.39932134,2.683481881211132e-11
2.40132132,1.8715010274645718e-11
2.4046546199999996,1.465510600591292e-11
2.44598754,1.8715010274645718e-11
2.46032073,2.7646799665857898e-11
2.46598734,3.576660820332353e-11
2.46832065,4.469839759453569e-11
2.46965397,6.174999552321345e-11
2.47065396,8.692140198935684e-11
2.47132062,1.169646935779796e-10
2.47165395,1.372642149216436e-10
2.47198728,1.648715639490267e-10
2.4723206099999997,1.981627789526357e-10
2.47298727,2.915405771334903e-10
2.4733206,3.4350735177327016e-10
2.47398726,4.799201352026925e-10
2.47432059,5.578702971623622e-10
2.4746539199999997,6.277006505845666e-10
2.47498725,6.885992146155586e-10
2.47632057,6.885992146155586e-10
2.4766538999999996,6.60179884734429e-10
2.4769872299999998,6.171448994858611e-10
2.47765389,4.985956948388633e-10
2.4783205500000003,3.4594329433450987e-10
2.4789872099999997,1.770512767552251e-10
2.47932054,1.0478498077178119e-10
2.47965387,6.580989979194626e-11
2.4799872,4.957028271701503e-11
2.48065386,3.251868478833727e-11
2.48165385,2.1962933689631977e-11
2.4859871399999998,1.465510600591292e-11
2.52798672,2.033897198213885e-11
2.54231991,3.1706703934590716e-11
2.54565321,3.901453161830974e-11
2.54765319,5.2006225278254706e-11
2.5486531799999996,6.662188064569284e-11
2.54965317,9.341724881932935e-11
2.55065316,1.4132411919037649e-10
2.5509864899999997,1.6730750651026638e-10
2.55131982,1.9653881724514258e-10
2.55165315,2.34701917371231e-10
2.55198648,2.7692492176605207e-10
2.55231981,3.28891696405832e-10
2.55265314,3.7355064336189287e-10
2.55298647,4.0927780092674155e-10
2.5533197999999997,4.5556070959029557e-10
2.55365313,5.21331158743767e-10
2.55431979,6.212048037545941e-10
2.55465312,6.301365931458062e-10
2.55598644,6.301365931458062e-10
2.5566531,5.416306800874311e-10
2.55731976,4.312012839778988e-10
2.5576530899999996,3.7111470080065326e-10
2.55865308,1.3482827236040388e-10
2.55898641,8.20495168668775e-11
2.5593197400000003,5.606612954698755e-11
2.55965307,4.3074435887042556e-11
2.56031973,3.251868478833727e-11
2.56265304,1.8715010274645718e-11
2.5659863400000003,1.465510600591292e-11
2.5839861600000003,1.465510600591292e-11
2.60031933,1.8715010274645718e-11
2.6139858599999997,2.7646799665857898e-11
2.61931914,3.251868478833727e-11
2.6223191100000003,4.0638493325802866e-11
2.62398576,5.038226357076161e-11
2.62465242,5.769009125448066e-11
2.62565241,7.636565089065155e-11
2.6266524,1.096568658942605e-10
2.62731906,1.445720426053627e-10
2.6276523899999997,1.6893146821775959e-10
2.62798572,1.981627789526357e-10
2.62831905,2.3388993651748437e-10
2.62865238,2.7448897920481236e-10
2.6289857100000003,3.223958495758596e-10
2.6299856999999998,5.253910630124997e-10
2.63065236,6.512480953432169e-10
2.6319856799999997,6.512480953432169e-10
2.63231901,6.390683825370183e-10
2.63265234,5.935974547272111e-10
2.63298567,5.416306800874311e-10
2.633319,4.856040011789184e-10
2.63365233,4.2226949458668644e-10
2.6343189899999997,2.6312124725236057e-10
2.63465232,1.7380335334023888e-10
2.63498565,1.0397299991803469e-10
2.63531898,6.662188064569284e-11
2.63565231,4.794632100952195e-11
2.6366522999999997,2.9270761373351026e-11
2.6409855899999997,1.546708685965948e-11
2.64631887,1.465510600591292e-11
2.6749852499999998,2.033897198213885e-11
2.69231841,3.333066564208385e-11
2.69598504,4.7134340155775365e-11
2.6973183599999997,6.012603381572037e-11
2.69831835,8.042555515938437e-11
2.69931834,1.2021261699296588e-10
2.699985,1.6568354480277327e-10
2.70065166,2.2333418541877918e-10
2.7016516499999996,3.3944744750453725e-10
2.7019849799999998,3.9466214555930345e-10
2.70265164,5.253910630124997e-10
2.70298497,5.797937802135193e-10
2.7033183000000003,6.277006505845666e-10
2.70365163,6.60179884734429e-10
2.70498495,6.60179884734429e-10
2.70531828,6.187688611933544e-10
2.70565161,5.611182205773487e-10
2.70598494,4.904758863013978e-10
2.7066516,3.34575562382058e-10
2.70731826,1.6568354480277327e-10
2.70765159,9.828913394180869e-11
2.70798492,6.337395723070658e-11
2.70831825,4.632235930202882e-11
2.7086515799999997,3.820255076456319e-11
2.71031823,2.277491454337856e-11
2.7153181799999997,1.465510600591292e-11
2.74098459,1.9526991128392297e-11
2.7646510199999996,3.576660820332353e-11
2.76898431,5.4442167839494416e-11
2.77031763,7.068178491442566e-11
2.77131762,9.260526796558277e-11
2.77198428,1.169646935779796e-10
2.77265094,1.5431581285032148e-10
2.7729842700000003,1.8273514273145109e-10
2.7736509299999996,2.5824936212988126e-10
2.7739842599999998,3.0372028993968857e-10
2.7753175800000003,5.351348332574587e-10
2.77565091,5.846656653359987e-10
2.7759842399999997,6.033412249721696e-10
2.77631757,6.130849952171283e-10
2.77765089,6.130849952171283e-10
2.77798422,5.960333972884508e-10
2.7783175499999997,5.513744503323898e-10
2.77865088,4.961597522776236e-10
2.77898421,4.2876534141665907e-10
2.77965087,2.801728451810383e-10
2.78031753,1.226485595542055e-10
2.7806508599999997,7.5553670036905e-11
2.78098419,5.2818206132001285e-11
2.78131752,4.1450474179549425e-11
2.78231751,2.683481881211132e-11
2.78598414,1.6279067713406028e-11
2.7916507499999996,1.465510600591292e-11
2.83431699,3.089472308084414e-11
2.83798362,3.982651247205632e-11
2.83965027,4.957028271701503e-11
2.8413169199999997,7.474168918315842e-11
2.84231691,1.1452875101673989e-10
2.84298357,1.6162364053404048e-10
2.8433169,1.9572683639139608e-10
2.84431689,3.28891696405832e-10
2.84531688,5.059035225225825e-10
2.8456502099999996,5.716739716760538e-10
2.84631687,6.829153486393327e-10
2.84765019,6.829153486393327e-10
2.8479835199999997,6.58555923026936e-10
2.84831685,5.968453781421973e-10
2.84865018,5.164592736212877e-10
2.84965017,2.931645388409834e-10
2.8503168299999997,1.283324255304315e-10
2.85065016,7.636565089065155e-11
2.85098349,5.2818206132001285e-11
2.85165015,3.4954627349576946e-11
2.8533168,2.1962933689631977e-11
2.86031673,1.3843125152166349e-11
2.8839831599999997,2.033897198213885e-11
2.90631627,3.576660820332353e-11
2.9103162300000003,5.363018698574784e-11
2.91164955,7.392970832941187e-11
2.91231621,9.179328711183623e-11
2.91298287,1.21836578700459e-10
2.9133161999999997,1.429480808978696e-10
2.91364953,1.705554299252527e-10
2.91431619,2.403857833474569e-10
2.91464952,2.834207685960246e-10
2.91531618,3.8167045189935845e-10
2.9156495099999997,4.3607316910037815e-10
2.91598284,4.969717331313702e-10
2.9169828300000002,6.293246122920597e-10
2.91831615,6.293246122920597e-10
2.91864948,6.090250909483955e-10
2.91898281,5.643661439923348e-10
2.9193161400000003,5.115873884988084e-10
2.91964947,4.40133073369111e-10
2.9199827999999997,3.613709305556945e-10
2.92064946,1.8923098956142348e-10
2.92098279,1.161527127242331e-10
2.92131612,7.230574662191879e-11
2.92164945,5.038226357076161e-11
2.92264944,3.008274222709758e-11
2.92398276,2.1150952835885428e-11
2.92564941,1.709104856715261e-11
2.93198268,1.465510600591292e-11
2.96564901,2.9270761373351026e-11
2.97531558,4.0638493325802866e-11
2.97764889,5.2818206132001285e-11
2.97931554,7.149376576817221e-11
2.98064886,9.828913394180869e-11
2.98164885,1.4132411919037649e-10
2.98264884,2.1765031944255318e-10
2.9829821699999997,2.525654961536553e-10
2.9833155,2.9397651969473004e-10
2.98364883,3.370115049432976e-10
2.98464882,5.059035225225825e-10
2.98498215,5.700500099685607e-10
2.9853154799999997,6.203928229008475e-10
2.98564881,6.504361144894704e-10
2.98698213,6.504361144894704e-10
2.98731546,6.382564016832718e-10
2.9876487899999997,6.017172632646765e-10
2.98798212,5.538103928936294e-10
2.98831545,4.985956948388633e-10
2.98864878,4.2470543714792626e-10
2.98931544,2.6230926639861407e-10
2.98964877,1.7623929590147859e-10
2.9899820999999998,1.055969616255278e-10
2.99031543,6.662188064569284e-11
2.99064876,4.8758301863268476e-11
2.99164875,3.008274222709758e-11
2.99364873,1.9526991128392297e-11
3.0009819899999997,1.465510600591292e-11
3.0366483,2.9270761373351026e-11
3.04264824,3.820255076456319e-11
3.04431489,4.632235930202882e-11
3.0453148800000003,5.6878110400734106e-11
3.0459815399999997,6.905782320693253e-11
3.04698153,1.0153705735679489e-10
3.04764819,1.3482827236040388e-10
3.04798152,1.583757171190542e-10
3.0483148499999997,1.8760702785393038e-10
3.04864818,2.265821088337653e-10
3.04931484,3.1752396445338027e-10
3.04964817,3.7273866250814637e-10
3.0506481599999997,5.67614067407321e-10
3.05098149,6.277006505845666e-10
3.05131482,6.747955401018671e-10
3.05164815,6.788554443705999e-10
3.0529814699999998,6.788554443705999e-10
3.0533148,6.406923442445114e-10
3.05364813,5.871016078972384e-10
3.05398146,5.132113502063014e-10
3.05464812,3.5812300714070816e-10
3.0549814499999997,2.777369026197987e-10
3.05531478,1.8679504700018387e-10
3.05564811,1.1128082760175369e-10
3.05598144,7.068178491442566e-11
3.05631477,5.038226357076161e-11
3.0573147599999997,2.9270761373351026e-11
3.06131472,1.6279067713406028e-11
3.0663146699999997,1.465510600591292e-11
3.08364783,2.5210857104618188e-11
3.10498095,3.089472308084414e-11
3.1113142199999997,3.982651247205632e-11
3.11298087,4.632235930202882e-11
3.11464752,6.012603381572037e-11
3.11564751,7.798961259814468e-11
3.11631417,9.991309564930184e-11
3.11698083,1.315803489454177e-10
3.1173141600000003,1.5269185114282828e-10
3.11764749,1.8192316187770448e-10
3.11831415,2.5662540042238815e-10
3.11898081,3.5649904543321506e-10
3.11931414,4.1496166690296757e-10
3.11964747,4.856040011789184e-10
3.1203141299999997,6.496241336357238e-10
3.12064746,7.048388316904898e-10
3.12198078,7.048388316904898e-10
3.12231411,6.723595975406273e-10
3.1226474399999997,6.309485739995527e-10
3.12298077,5.724859525298004e-10
3.12364743,4.3932109251536436e-10
3.12464742,1.7623929590147859e-10
3.1249807499999998,1.055969616255278e-10
3.12531408,6.743386149943938e-11
3.12564741,4.957028271701503e-11
3.12598074,3.982651247205632e-11
3.1266474,2.9270761373351026e-11
3.12764739,2.277491454337856e-11
3.13231401,1.465510600591292e-11
3.13631397,1.465510600591292e-11
3.1509804900000002,2.602283795836477e-11
3.17064696,3.1706703934590716e-11
3.17831355,4.0638493325802866e-11
3.1809801899999997,5.931405296197379e-11
3.18164685,6.986980406067908e-11
3.18264684,9.991309564930184e-11
3.1833134999999997,1.3401629150665738e-10
3.18364683,1.567517554115611e-10
3.18431349,2.2739408968751187e-10
3.18498015,3.1265207933090085e-10
3.18531348,3.6786677738566705e-10
3.1856468099999997,4.3688514995412465e-10
3.18598014,4.985956948388633e-10
3.18631347,5.521864311861363e-10
3.1866468,6.130849952171283e-10
3.1869801300000002,6.634278081494152e-10
3.18831345,6.634278081494152e-10
3.18864678,6.496241336357238e-10
3.18898011,6.017172632646765e-10
3.1893134400000003,5.465025652099105e-10
3.18964677,4.782961734951994e-10
3.1899800999999997,4.0602987751175534e-10
3.19098009,1.5999967882654727e-10
3.19131342,9.504121052682248e-11
3.19164675,6.256197637696003e-11
3.19198008,4.794632100952195e-11
3.1933134,2.683481881211132e-11
3.19631337,1.546708685965948e-11
3.2009799899999996,1.3843125152166349e-11
3.21364653,2.439887625087164e-11
3.2389796100000003,3.1706703934590716e-11
3.24231291,4.2262455033296004e-11
3.24431289,6.580989979194626e-11
3.24531288,9.504121052682248e-11
3.2463128699999997,1.5269185114282828e-10
3.2466462,1.843591044389442e-10
3.24731286,2.5987332383737436e-10
3.24764619,3.0372028993968857e-10
3.2479795200000003,3.54875083725722e-10
3.2483128499999996,4.1577364775671407e-10
3.24897951,5.984693398496903e-10
3.24931284,6.812913869318396e-10
3.24964617,7.356941041328592e-10
3.2509794899999997,7.356941041328592e-10
3.25131282,7.162065636429416e-10
3.25164615,6.577439421731893e-10
3.25197948,5.911615121659714e-10
3.2523128100000003,5.164592736212877e-10
3.25364613,1.4538402345910928e-10
3.25397946,8.610942113561029e-11
3.25431279,5.769009125448066e-11
3.2546461200000003,4.388641674078913e-11
3.2553127799999997,3.1706703934590716e-11
3.2566461,2.1962933689631977e-11
3.26064606,1.546708685965948e-11
3.2659793400000003,1.546708685965948e-11
3.27431259,2.358689539712511e-11
3.28731246,2.602283795836477e-11
3.29697903,3.333066564208385e-11
3.3003123299999997,4.0638493325802866e-11
3.3026456399999997,5.931405296197379e-11
3.3033123,6.986980406067908e-11
3.3049789499999997,1.1128082760175369e-10
3.30564561,1.4051213833662988e-10
3.30597894,1.5999967882654727e-10
3.3063122700000003,1.916669321226632e-10
3.3066455999999995,2.2983003224875158e-10
3.30731226,3.215838687221131e-10
3.30797892,4.3932109251536436e-10
3.3089789099999996,6.009052824109301e-10
3.3093122399999997,6.496241336357238e-10
3.30964557,6.569319613194427e-10
3.3109788900000003,6.569319613194427e-10
3.3113122199999996,6.122730143633817e-10
3.31197888,5.059035225225825e-10
3.31231221,4.3363722653913844e-10
3.3133122000000004,1.859830661464373e-10
3.3136455299999996,1.1452875101673989e-10
3.3139788599999997,7.31177274756653e-11
3.31431219,5.2818206132001285e-11
3.31497885,3.41426464958304e-11
3.31731216,2.033897198213885e-11
3.3219787800000002,1.465510600591292e-11
3.35464512,3.1706703934590716e-11
3.35497845,3.576660820332353e-11
3.3579784200000002,3.657858905707006e-11
3.3599784,4.2262455033296004e-11
3.36164505,5.2818206132001285e-11
3.36364503,8.286149772062408e-11
3.36464502,1.2102459784671239e-10
3.3653116799999996,1.632476022415336e-10
3.3656450099999997,1.916669321226632e-10
3.36631167,2.5824936212988126e-10
3.366645,3.0290830908594207e-10
3.3669783300000002,3.5325112201822885e-10
3.3673116600000004,4.1090176263423476e-10
3.36831165,6.033412249721696e-10
3.36864498,6.496241336357238e-10
3.36897831,7.032148699829967e-10
3.37031163,7.032148699829967e-10
3.37064496,6.496241336357238e-10
3.3716449500000003,4.328252456853919e-10
3.3719782799999996,3.5731102628696166e-10
3.37264494,1.8354712358519759e-10
3.37297827,1.1046884674800709e-10
3.3733116,6.905782320693253e-11
3.37364493,4.957028271701503e-11
3.3743115899999996,3.333066564208385e-11
3.3766448999999996,1.8715010274645718e-11
3.3806448600000003,1.465510600591292e-11
3.399978,2.7646799665857898e-11
3.4146445199999995,3.1706703934590716e-11
3.4196444699999997,3.820255076456319e-11
3.42231111,5.6878110400734106e-11
3.4236444299999995,8.286149772062408e-11
3.42431109,1.0722092333302089e-10
3.42464442,1.2670846382293838e-10
3.42497775,1.5269185114282828e-10
3.42531108,1.8679504700018387e-10
3.4256444100000003,2.29018051395005e-10
3.4259777399999995,2.793608643272918e-10
3.4263110699999997,3.4188339006577706e-10
3.42697773,5.205191778900205e-10
3.42764439,6.837273294930792e-10
3.4279777200000003,7.519337212077903e-10
3.42931104,7.519337212077903e-10
3.42964437,7.348821232791127e-10
3.4299777000000002,6.910351571767981e-10
3.4303110300000004,6.277006505845666e-10
3.4306443599999996,5.554343546011226e-10
3.4309776899999997,4.799201352026925e-10
3.43197768,2.257701279800188e-10
3.4323110100000003,1.356402532141505e-10
3.4326443399999995,7.96135743056378e-11
3.4329776699999996,5.5254148693240975e-11
3.433311,4.2262455033296004e-11
3.43364433,3.576660820332353e-11
3.4353109799999997,2.277491454337856e-11
3.4393109400000004,1.465510600591292e-11
3.45364413,2.5210857104618188e-11
3.4729772700000003,3.089472308084414e-11
3.4796438700000003,4.2262455033296004e-11
3.48131052,5.2006225278254706e-11
3.4819771800000003,5.931405296197379e-11
3.48297717,7.96135743056378e-11
3.48364383,1.023490382105415e-10
3.4839771600000002,1.1858865528547278e-10
3.4843104900000004,1.3888817662913678e-10
3.4846438199999996,1.6730750651026638e-10
3.4849771499999997,2.062825874901013e-10
3.48564381,3.0453227079343517e-10
3.48597714,3.7923450933811884e-10
3.4863104700000003,4.6449249898150765e-10
3.4866437999999995,5.594942588698554e-10
3.4869771299999996,6.455642293669911e-10
3.48731046,7.21078448765421e-10
3.48764379,7.827889936501596e-10
3.4889771099999995,7.827889936501596e-10
3.4893104399999997,7.600535297452561e-10
3.49031043,5.765458567985331e-10
3.49064376,5.018436182538494e-10
3.49197708,1.3401629150665738e-10
3.49231041,8.042555515938437e-11
3.49264374,5.363018698574784e-11
3.4933104000000004,3.41426464958304e-11
3.4939770599999997,2.683481881211132e-11
3.4966437,1.709104856715261e-11
3.5043102900000003,1.546708685965948e-11
3.5139768599999996,2.5210857104618188e-11
3.53231001,3.089472308084414e-11
3.53964327,3.982651247205632e-11
3.5413099199999998,5.119424442450816e-11
3.54230991,7.474168918315842e-11
3.5429765699999995,1.0153705735679489e-10
3.54364323,1.4619600431285578e-10
3.54397656,1.843591044389442e-10
3.54464322,2.834207685960246e-10
3.5449765500000003,3.4594329433450987e-10
3.5453098799999996,4.2226949458668644e-10
3.5456432099999997,5.075274842300756e-10
3.54630987,7.040268508367433e-10
3.5466432,7.836009745039064e-10
3.5479765199999997,7.836009745039064e-10
3.54830985,7.722332425514543e-10
3.5493098400000003,5.562463354548691e-10
3.5499764999999996,3.784225284843723e-10
3.55064316,1.859830661464373e-10
3.55097649,1.0803290418676749e-10
3.55130982,6.662188064569284e-11
3.5516431500000003,4.957028271701503e-11
3.5519764799999995,3.982651247205632e-11
3.55264314,2.9270761373351026e-11
3.5546431199999997,1.9526991128392297e-11
3.5599764,1.465510600591292e-11
3.5679763199999996,2.358689539712511e-11
3.59097609,3.251868478833727e-11
3.59397606,4.1450474179549425e-11
3.5953093799999998,5.606612954698755e-11
3.59564271,6.174999552321345e-11
3.59630937,8.448545942811718e-11
3.5966427000000003,1.0397299991803469e-10
3.5969760299999995,1.283324255304315e-10
3.5973093599999997,1.5918769797280077e-10
3.59764269,1.973507980988892e-10
3.59797602,2.428217259086966e-10
3.59830935,2.923525579872368e-10
3.59864268,3.5812300714070816e-10
3.5993093399999996,5.042795608150891e-10
3.599976,6.609918655881755e-10
3.60030933,7.47061836085311e-10
3.6016426499999996,7.47061836085311e-10
3.6019759799999997,7.365060849866058e-10
3.60264264,6.333845165607924e-10
3.60297597,5.60306239723602e-10
3.6036426299999995,4.0927780092674155e-10
3.6043092899999998,2.2252220456503258e-10
3.60464262,1.3482827236040388e-10
3.60497595,8.123753601313093e-11
3.60530928,5.5254148693240975e-11
3.6059759399999995,3.576660820332353e-11
3.60697593,2.602283795836477e-11
3.6086425799999997,1.9526991128392297e-11
3.6146425200000003,1.546708685965948e-11
3.6263090699999996,2.683481881211132e-11
3.6419755799999995,3.089472308084414e-11
3.6466421999999996,3.982651247205632e-11
3.6483088500000003,5.363018698574784e-11
3.64964217,8.123753601313093e-11
3.65030883,1.0316101906428809e-10
3.6506421600000003,1.1940063613921928e-10
3.6509754899999995,1.4213610004412301e-10
3.6513088199999997,1.721793916327458e-10
3.65164215,2.08718530051341e-10
3.65197548,2.541894578611484e-10
3.65230881,3.061562325009283e-10
3.65264214,3.7030271994690666e-10
3.65430879,7.706092808439612e-10
3.6556421099999996,7.706092808439612e-10
3.6559754399999997,7.251383530341538e-10
3.6566421,5.935974547272111e-10
3.65697543,5.197071970362739e-10
3.6573087600000003,4.5231278617530936e-10
3.6576420899999995,3.6949073909316006e-10
3.6583087499999998,1.8760702785393038e-10
3.65864208,1.08844885040514e-10
3.65897541,6.743386149943938e-11
3.65930874,4.8758301863268476e-11
3.6596420700000003,3.901453161830974e-11
3.66064206,2.602283795836477e-11
3.6633087,1.790302942089917e-11
3.6673086599999998,1.546708685965948e-11
3.6779752199999995,2.683481881211132e-11
3.69497505,3.251868478833727e-11
3.6986416799999997,4.2262455033296004e-11
3.7003083300000004,5.850207210822724e-11
3.70164165,9.260526796558277e-11
3.7023083100000003,1.299563872379246e-10
3.7026416399999995,1.55127793704068e-10
3.7033082999999998,2.3145399395624468e-10
3.70364163,2.8585671115726436e-10
3.70397496,3.516271603107358e-10
3.7046416200000003,5.229551204512601e-10
3.7049749499999995,6.147089569246214e-10
3.7053082799999997,6.845393103468258e-10
3.70564161,7.308222190103799e-10
3.7069749300000003,7.308222190103799e-10
3.7076415899999997,6.553079996119497e-10
3.70797492,5.976573589959439e-10
3.70864158,4.718003266652267e-10
3.7089749100000002,4.0034601153552947e-10
3.7099748999999997,1.4863194687409549e-10
3.71030823,8.935734455059655e-11
3.71064156,5.850207210822724e-11
3.71097489,4.632235930202882e-11
3.7116415499999995,3.1706703934590716e-11
3.7143081899999997,1.8715010274645718e-11
3.7199748,1.546708685965948e-11
3.72897471,2.5210857104618188e-11
3.7459745399999997,3.1706703934590716e-11
3.74930784,3.901453161830974e-11
3.75130782,5.6878110400734106e-11
3.7523078099999996,8.448545942811718e-11
3.7526411399999997,9.910111479555526e-11
3.75297447,1.169646935779796e-10
3.75364113,1.6568354480277327e-10
3.7539744600000002,1.973507980988892e-10
3.7543077900000004,2.371378599324707e-10
3.7546411199999996,2.8504473030351775e-10
3.7549744499999997,3.4269537091952366e-10
3.75564111,4.726123075189732e-10
3.75597444,5.456905843561639e-10
3.7563077700000003,6.000933015571834e-10
3.7566411000000004,6.480001719282307e-10
3.7569744299999996,6.520600761969635e-10
3.75830775,6.520600761969635e-10
3.7586410800000003,6.074011292409024e-10
3.7589744099999995,5.481265269174035e-10
3.75964107,4.190215711717003e-10
3.76030773,2.6799313237484004e-10
3.76064106,1.8760702785393038e-10
3.7609743900000003,1.161527127242331e-10
3.7613077199999996,7.230574662191879e-11
3.7616410499999997,5.119424442450816e-11
3.76230771,3.41426464958304e-11
3.7629743700000002,2.683481881211132e-11
3.76497435,1.8715010274645718e-11
3.76897431,1.546708685965948e-11
3.7773075599999997,2.5210857104618188e-11
3.7926407400000004,3.1706703934590716e-11
3.79430739,3.41426464958304e-11
3.7966407,4.632235930202882e-11
3.7976406899999997,6.012603381572037e-11
3.79830735,8.20495168668775e-11
3.79864068,9.910111479555526e-11
3.7993073400000004,1.4538402345910928e-10
3.7996406699999996,1.7948721931646477e-10
3.7999739999999997,2.2089824285753937e-10
3.80030733,2.7367699835106586e-10
3.80064066,3.34575562382058e-10
3.80097399,4.052178966580088e-10
3.8013073200000003,4.888519245939046e-10
3.8016406500000004,5.903495313122248e-10
3.8019739799999996,6.682996932718945e-10
3.8023073099999998,7.381300466940988e-10
3.8036406300000003,7.381300466940988e-10
3.8039739599999995,6.788554443705999e-10
3.8043072899999997,6.406923442445114e-10
3.80464062,5.944094355809576e-10
3.80497395,5.367587949649518e-10
3.80564061,4.044059158042623e-10
3.8059739400000003,3.2645575384459235e-10
3.8066405999999997,1.55127793704068e-10
3.80697393,9.341724881932935e-11
3.80730726,6.012603381572037e-11
3.80764059,4.551037844828224e-11
3.8079739200000002,3.739056991081661e-11
3.8086405799999996,2.845878051960445e-11
3.8103072300000003,2.033897198213885e-11
3.81597384,1.546708685965948e-11
3.82730706,2.683481881211132e-11
3.8426402399999997,3.333066564208385e-11
3.84530688,4.632235930202882e-11
3.8463068700000003,5.931405296197379e-11
3.8469735299999996,7.880159345189122e-11
3.84764019,1.1371677016299339e-10
3.84797352,1.372642149216436e-10
3.8486401800000003,2.0222268322136848e-10
3.8493068399999997,2.8910463457225057e-10
3.84964017,3.500031986032426e-10
3.85030683,4.86415982032665e-10
3.85064016,5.594942588698554e-10
3.8509734900000003,6.41504325098258e-10
3.8513068199999996,7.040268508367433e-10
3.8516401499999997,7.15394582789195e-10
3.8529734700000002,7.15394582789195e-10
3.8536401299999996,5.903495313122248e-10
3.8539734599999997,5.132113502063014e-10
3.85430679,4.458169393453369e-10
3.8556401100000004,1.226485595542055e-10
3.8559734399999996,7.474168918315842e-11
3.8563067699999998,5.2006225278254706e-11
3.85697343,3.41426464958304e-11
3.85864008,2.1150952835885428e-11
3.86397336,1.465510600591292e-11
3.8766399,2.9270761373351026e-11
3.88597314,3.1706703934590716e-11
3.8899730999999997,3.739056991081661e-11
3.8919730799999996,4.957028271701503e-11
3.89297307,6.256197637696003e-11
3.8936397300000003,8.286149772062408e-11
3.8943063899999997,1.169646935779796e-10
3.89463972,1.437600617516162e-10
3.89497305,1.778632576089717e-10
3.89530638,2.1602635773506008e-10
3.8959730400000003,3.14276041038394e-10
3.8963063699999996,3.784225284843723e-10
3.8966396999999997,4.4987684361406965e-10
3.89697303,5.294509672812325e-10
3.89763969,6.439402676594977e-10
3.8983063500000004,7.348821232791127e-10
3.89963967,7.348821232791127e-10
3.899973,6.86163272054319e-10
3.9003063300000003,6.293246122920597e-10
3.9006396600000004,5.61930201431095e-10
3.9009729899999996,4.823560777639322e-10
3.9013063199999998,4.0927780092674155e-10
3.90230631,1.567517554115611e-10
3.9026396400000003,9.341724881932935e-11
3.9029729699999995,6.174999552321345e-11
3.9033062999999997,4.632235930202882e-11
3.90363963,3.657858905707006e-11
3.90463962,2.602283795836477e-11
3.90630627,1.9526991128392297e-11
3.9123062099999997,1.546708685965948e-11
3.9183061500000003,2.602283795836477e-11
3.93530598,3.41426464958304e-11
3.9393059399999997,4.3074435887042556e-11
3.9416392499999997,6.337395723070658e-11
3.94230591,7.717763174439813e-11
3.9433059000000004,1.129047893092468e-10
3.9436392299999996,1.3401629150665738e-10
3.94430589,1.9491485553764948e-10
3.9453058800000003,3.28891696405832e-10
3.9456392100000004,3.8735431787558447e-10
3.9459725399999996,4.4906486276032304e-10
3.9463058699999998,5.180832353287808e-10
3.9466392,5.976573589959439e-10
3.94697253,6.682996932718945e-10
3.94730586,6.780434635168534e-10
3.94863918,6.780434635168534e-10
3.94963917,5.635541631385882e-10
3.9499725000000003,5.188952161825273e-10
3.9503058299999996,4.6368051812776114e-10
3.95163915,1.5918769797280077e-10
3.9519724800000002,9.828913394180869e-11
3.9523058100000004,6.418593808445313e-11
3.9526391399999996,4.8758301863268476e-11
3.9529724699999997,3.820255076456319e-11
3.95363913,2.9270761373351026e-11
3.9566391000000003,1.790302942089917e-11
3.9609723900000002,1.6279067713406028e-11
3.9686389799999997,2.683481881211132e-11
3.98297217,3.41426464958304e-11
3.98697213,4.388641674078913e-11
3.98930544,6.256197637696003e-11
3.9903054300000003,8.20495168668775e-11
3.9906387600000004,9.422922967307592e-11
3.9913054199999998,1.299563872379246e-10
3.99230541,2.0222268322136848e-10
3.9929720699999995,2.75300960058559e-10
3.9933053999999997,3.069682133546749e-10
3.99363873,3.500031986032426e-10
3.99430539,4.6449249898150765e-10
3.9949720500000003,6.033412249721696e-10
3.9953053799999996,6.609918655881755e-10
3.9956387099999997,6.764195018093603e-10
3.9969720300000002,6.764195018093603e-10
3.9973053600000004,6.374444208295252e-10
3.9976386899999996,5.927854738734645e-10
3.9979720199999997,5.326988906962188e-10
3.99897201,3.14276041038394e-10
3.9996386700000004,1.5999967882654727e-10
3.9999719999999996,9.910111479555526e-11


==> Figures/Plot_data/sigmoid_sim_dataV2.csv <==
x1,y1,x2,y2,x3,y3
0,3.14083113742552e-12,0,3.14037314975499e-12,0,3.13898471213378e-12
7e-11,3.1862937051267e-12,9.89999999999999e-11,3.16486159497761e-12,2.65999999999999e-10,3.17848973433323e-12
8.5e-11,3.220772067793e-12,1.55e-10,3.19663917881955e-12,3.28999999999999e-10,3.20485631781599e-12
9.2e-11,3.27287454775741e-12,1.8e-10,3.24039292916067e-12,3.63999999999999e-10,3.24237757312855e-12
9.4e-11,3.31520923664742e-12,1.87e-10,3.27701960288268e-12,3.79999999999999e-10,3.29427402406971e-12
9.5e-11,3.355636163156e-12,1.91e-10,3.32651646624584e-12,3.84999999999999e-10,3.33453412483776e-12
9.6e-11,3.43182584913421e-12,1.93e-10,3.38018759802298e-12,3.87999999999999e-10,3.37893911097977e-12
9.69999999999999e-11,3.59422650232638e-12,1.94e-10,3.42708174538399e-12,3.89999999999999e-10,3.42911539692103e-12
9.79999999999999e-11,3.92738460084997e-12,1.95e-10,3.50321488582499e-12,3.91999999999999e-10,3.51737854759343e-12
9.89999999999999e-11,4.46065094039559e-12,1.96e-10,3.63683109136886e-12,3.92999999999999e-10,3.5904412227666e-12
9.99999999999999e-11,5.13766667260224e-12,1.97e-10,3.87628005232702e-12,3.93999999999999e-10,3.69947405523591e-12
1.01e-10,5.90653902828705e-12,1.98e-10,4.26585265412352e-12,3.94999999999999e-10,3.8673195560226e-12
1.02e-10,6.73343540165707e-12,1.99e-10,4.80539060474871e-12,3.95999999999999e-10,4.12670199913149e-12
1.03e-10,7.59897680276147e-12,2e-10,5.46354339061927e-12,3.96999999999999e-10,4.51442460493808e-12
1.04e-10,8.49157396376122e-12,2.01e-10,6.20652606284063e-12,3.97999999999999e-10,5.06133492108276e-12
1.06e-10,1.03310224614226e-11,2.02e-10,7.0092857513635e-12,3.98999999999999e-10,5.78973232273942e-12
1.08e-10,1.22171993429428e-11,2.03e-10,7.85526776945752e-12,3.99999999999999e-10,6.72015570741516e-12
1.1e-10,1.41326965239695e-11,2.05e-10,9.63694724841832e-12,4.00999999999999e-10,7.88035006780968e-12
1.14e-10,1.80160712583709e-11,2.07e-10,1.14998260335869e-11,4.01999999999999e-10,9.31336093142036e-12
1.19e-10,2.2922726062352e-11,2.09e-10,1.34179085576704e-11,4.02999999999999e-10,1.10868774686926e-11
1.4e-10,4.36654456622463e-11,2.11e-10,1.53766963757502e-11,4.03999999999999e-10,1.33087321155197e-11
1.51e-10,5.4491317383684e-11,2.13999999999999e-10,1.8372895486472e-11,4.04999999999999e-10,1.61575605139568e-11
1.62e-10,6.52562717534214e-11,2.17e-10,2.1423824979232e-11,4.05999999999999e-10,1.99497141153813e-11
1.72e-10,7.49818239470151e-11,2.19999999999999e-10,2.45193336581746e-11,4.06999999999999e-10,2.53003369617643e-11
1.84e-10,8.65705482565238e-11,2.22999999999999e-10,2.76531691983966e-11,4.07999999999999e-10,3.35808178809089e-11
1.96e-10,9.80661648253896e-11,2.26e-10,3.08212554511256e-11,4.08999999999999e-10,4.80079599670826e-11
2.08e-10,1.09466029246148e-10,2.28999999999999e-10,3.40208212096245e-11,4.09999999999999e-10,7.50311408428173e-11
2.19e-10,1.1983004304146e-10,2.33e-10,3.83326014504394e-11,4.10999999999999e-10,1.1410133154866e-10
2.29999999999999e-10,1.3011045782165e-10,2.38999999999999e-10,4.48922318837851e-11,4.11999999999999e-10,1.39643484945522e-10
2.40999999999999e-10,1.40305818598037e-10,2.41999999999999e-10,4.82116643005733e-11,4.12999999999999e-10,1.47144958230223e-10
2.51999999999999e-10,1.50414535189855e-10,2.46e-10,5.26774885754307e-11,4.13999999999999e-10,1.49361177924926e-10
2.62999999999999e-10,1.60434806815473e-10,2.51999999999999e-10,5.94602781478981e-11,4.14999999999999e-10,1.50304095045444e-10
2.73999999999999e-10,1.70364563528903e-10,2.54999999999999e-10,6.28891025119223e-11,4.15999999999999e-10,1.5084331435049e-10
2.83999999999999e-10,1.79311066443758e-10,2.58999999999999e-10,6.74994987844278e-11,4.16999999999999e-10,1.51222000798841e-10
2.94999999999999e-10,1.89061088062908e-10,2.62999999999999e-10,7.2154030268175e-11,4.17999999999999e-10,1.5152552316734e-10
3.04999999999999e-10,1.97839361751682e-10,2.65999999999999e-10,7.56739551332542e-11,4.18999999999999e-10,1.51789347413002e-10
3.15999999999999e-10,2.07398282350062e-10,2.71999999999999e-10,8.27888540130982e-11,4.20999999999999e-10,1.52255999759235e-10
3.21999999999999e-10,2.12567977171381e-10,2.75999999999999e-10,8.75881548138851e-11,4.23999999999999e-10,1.52878269048203e-10
3.26999999999999e-10,2.16851543202764e-10,2.78999999999999e-10,9.12173420708719e-11,4.25999999999999e-10,1.53251082124803e-10
3.32999999999999e-10,2.21961763671567e-10,2.84999999999999e-10,9.85530402930601e-11,4.27999999999999e-10,1.5357164811973e-10
3.37999999999999e-10,2.26194699942264e-10,2.88999999999999e-10,1.03501569316498e-10,4.28999999999999e-10,1.5370246663009e-10
3.47999999999999e-10,2.34588787840949e-10,2.91999999999999e-10,1.07243911724105e-10,4.29999999999999e-10,1.53809613757403e-10
3.53999999999999e-10,2.39577931498268e-10,2.97999999999999e-10,1.14809507485168e-10,4.30999999999999e-10,1.53893706539739e-10
3.58999999999999e-10,2.43707624576965e-10,3.03999999999999e-10,1.22485268787795e-10,4.32999999999999e-10,1.54007769889626e-10
3.63999999999999e-10,2.47811335027972e-10,3.09999999999999e-10,1.30274247578226e-10,4.35999999999999e-10,1.54101666402012e-10
3.68999999999999e-10,2.51888488686932e-10,3.15999999999999e-10,1.38179868399466e-10,4.40999999999999e-10,1.54177950526108e-10
3.73999999999999e-10,2.55938498395607e-10,3.21999999999999e-10,1.46205955762004e-10,4.46999999999999e-10,1.54224245628467e-10
3.78999999999999e-10,2.59960767544656e-10,3.27999999999999e-10,1.54356770116265e-10,4.56999999999999e-10,1.54265510085279e-10
3.83999999999999e-10,2.63954694660322e-10,3.32999999999999e-10,1.61247797901928e-10,4.70999999999999e-10,1.5429683291978e-10
3.88999999999999e-10,2.67919679276681e-10,3.38999999999999e-10,1.69639976894127e-10,5.17999999999999e-10,1.54343223115758e-10
3.93999999999999e-10,2.71855129391778e-10,3.43999999999999e-10,1.76739832306754e-10,6e-10,1.54375018940126e-10
3.98999999999999e-10,2.7576047087814e-10,3.46999999999999e-10,1.81047792928864e-10,,
4.07999999999999e-10,2.82712501969107e-10,3.49999999999999e-10,1.85392827116692e-10,,
4.12999999999999e-10,2.86530796777179e-10,3.54999999999999e-10,1.9271942124582e-10,,
4.17999999999999e-10,2.90317213104089e-10,3.59999999999999e-10,2.00156062967501e-10,,
4.22999999999999e-10,2.94071489911924e-10,3.64999999999999e-10,2.07707733729752e-10,,
4.26999999999999e-10,2.97051686141673e-10,3.69999999999999e-10,2.15379926059804e-10,,
4.30999999999999e-10,3.00011258202595e-10,3.74999999999999e-10,2.23178708934615e-10,,
4.35999999999999e-10,3.03681910533189e-10,3.79999999999999e-10,2.3111080363688e-10,,
4.40999999999999e-10,3.07321019564237e-10,3.84999999999999e-10,2.39183671944537e-10,,
4.45999999999999e-10,3.10929436614639e-10,3.89999999999999e-10,2.47405618838051e-10,,
4.50999999999999e-10,3.14508476221523e-10,3.93999999999999e-10,2.54096705195905e-10,,
4.55999999999999e-10,3.18060045110276e-10,3.97999999999999e-10,2.60894358356493e-10,,
4.65999999999999e-10,3.25092376523265e-10,4.01999999999999e-10,2.678043281545e-10,,
4.94999999999999e-10,3.45291516803238e-10,4.05999999999999e-10,2.74832927570506e-10,,
4.97999999999999e-10,3.47323685678572e-10,4.09999999999999e-10,2.81987099827678e-10,,
4.99999999999999e-10,3.48600037617666e-10,4.13999999999999e-10,2.8927449387703e-10,,
5.00999999999999e-10,3.49194984734257e-10,4.16999999999999e-10,2.94832510587734e-10,,
5.01999999999999e-10,3.49751609755239e-10,4.20999999999999e-10,3.02373877383244e-10,,
5.02999999999999e-10,3.50266047996158e-10,4.24999999999999e-10,3.10073861806781e-10,,
5.03999999999999e-10,3.50739048362696e-10,4.28999999999999e-10,3.17943584797582e-10,,
5.04999999999999e-10,3.51175231589943e-10,4.31999999999999e-10,3.23964620819164e-10,,
5.05999999999999e-10,3.51580723297622e-10,4.33999999999999e-10,3.2803829633257e-10,,
5.06999999999999e-10,3.51960959013577e-10,4.35999999999999e-10,3.32161761666239e-10,,
5.07999999999999e-10,3.52319511827147e-10,4.38999999999999e-10,3.38444436118615e-10,,
5.08999999999999e-10,3.52657683919892e-10,4.41999999999999e-10,3.44850074912682e-10,,
5.09999999999999e-10,3.52974373221078e-10,4.44999999999999e-10,3.51385846627768e-10,,
5.10999999999999e-10,3.53266031720081e-10,4.47999999999999e-10,3.58059375738675e-10,,
5.11999999999999e-10,3.53527045159109e-10,4.50999999999999e-10,3.64878706382961e-10,,
5.12999999999999e-10,3.53751325128178e-10,4.53999999999999e-10,3.71852224421247e-10,,
5.13999999999999e-10,3.53935311792606e-10,4.55999999999999e-10,3.76591134007332e-10,,
5.14999999999999e-10,3.54080427535827e-10,4.58999999999999e-10,3.83840703643926e-10,,
5.15999999999999e-10,3.54192528309405e-10,4.61999999999999e-10,3.91267080986483e-10,,
5.17999999999999e-10,3.54346735196417e-10,4.64999999999999e-10,3.9887777162634e-10,,
5.19999999999999e-10,3.54444418127712e-10,4.66999999999999e-10,4.0405696345342e-10,,
5.21999999999999e-10,3.54511176823065e-10,4.68999999999999e-10,4.09321833645174e-10,,
5.24999999999998e-10,3.54579613965401e-10,4.70999999999999e-10,4.14672680254918e-10,,
5.27999999999998e-10,3.54626775091535e-10,4.72999999999999e-10,4.2010869802262e-10,,
5.36999999999998e-10,3.54710925516479e-10,4.74999999999999e-10,4.25627572962201e-10,,
5.50999999999998e-10,3.54777037801966e-10,4.76999999999999e-10,4.31224951670465e-10,,
5.70999999999998e-10,3.54827352619372e-10,4.79999999999999e-10,4.39751757589647e-10,,
6e-10,3.54868528007106e-10,4.86999999999999e-10,4.5998845665208e-10,,
,,4.89999999999999e-10,4.68574147764957e-10,,
,,4.91999999999999e-10,4.74146499550582e-10,,
,,4.92999999999999e-10,4.76859395478617e-10,,
,,4.93999999999999e-10,4.79507941733163e-10,,
,,4.94999999999999e-10,4.82078470464949e-10,,
,,4.95999999999999e-10,4.84555384503243e-10,,
,,4.96999999999999e-10,4.86920871137893e-10,,
,,4.97999999999999e-10,4.89154634702386e-10,,
,,4.98999999999999e-10,4.91233831241009e-10,,
,,4.99999999999999e-10,4.93133683710155e-10,,
,,5.00999999999999e-10,4.94829760327345e-10,,
,,5.01999999999999e-10,4.96303229209754e-10,,
,,5.02999999999999e-10,4.97549071239908e-10,,
,,5.03999999999999e-10,4.98582875005004e-10,,
,,5.04999999999999e-10,4.99438968381898e-10,,
,,5.05999999999999e-10,5.00159372569363e-10,,
,,5.06999999999999e-10,5.00782239118455e-10,,
,,5.07999999999999e-10,5.01336340329274e-10,,
,,5.08999999999999e-10,5.01840881236668e-10,,
,,5.09999999999999e-10,5.02307381151985e-10,,
,,5.10999999999999e-10,5.02741560900178e-10,,
,,5.11999999999999e-10,5.03144595160511e-10,,
,,5.12999999999999e-10,5.03513863667388e-10,,
,,5.13999999999999e-10,5.03843835358825e-10,,
,,5.14999999999999e-10,5.04128076347288e-10,,
,,5.15999999999999e-10,5.04362691354253e-10,,
,,5.16999999999999e-10,5.04549240398473e-10,,
,,5.17999999999999e-10,5.04694444660928e-10,,
,,5.18999999999999e-10,5.04807167883337e-10,,
,,5.19999999999999e-10,5.04895610232228e-10,,
,,5.21999999999999e-10,5.05023579004479e-10,,
,,5.23999999999999e-10,5.05111095666856e-10,,
,,5.25999999999998e-10,5.0517484761328e-10,,
,,5.30999999999998e-10,5.05279049502419e-10,,
,,5.37999999999998e-10,5.05363290994185e-10,,
,,5.47999999999998e-10,5.05433709838921e-10,,
,,5.60999999999998e-10,5.05489127517749e-10,,
,,6e-10,5.05573997492005e-10,,


==> Figures/Plot_data/spiking_45c.csv <==
Time (s),Channel 1 (A)
0,3.3166663275954806e-11
0.01070216,4.615835693589976e-11
0.0118357199999999,6.158599315708447e-11
0.01203576,7.214174425578973e-11
0.01226914,9.568918901444e-11
0.01243584,1.3547625084802148e-10
0.01250252,1.6876746585163047e-10
0.01260254,2.5158951293377967e-10
0.0126358799999999,3.0518024928105277e-10
0.01266922,3.88002296363202e-10
0.01270256,5.406546968675555e-10
0.0127359,7.874968764065101e-10
0.01280258,1.443577406233732e-09
0.01283592,1.679051853820234e-09
0.0128692599999999,1.8382001011545602e-09
0.0129025999999999,1.929141956774175e-09
0.01293594,1.964057133485277e-09
0.0130693,1.964057133485277e-09
0.01310264,1.929141956774175e-09
0.0131359799999999,1.883671028964368e-09
0.01330268,1.532083319292107e-09
0.01333602,1.476056640383594e-09
0.0134026999999999,1.348575646345384e-09
0.01353606,1.143956471201251e-09
0.0135694,1.102545447660176e-09
0.0136694199999999,1.006731706918082e-09
0.0139027999999999,8.443355361687695e-10
0.01400282,7.623254699403667e-10
0.0140695,6.859992696881901e-10
0.01413618,5.87749586384856e-10
0.01426954,3.490272153833671e-10
0.01433622,2.727010151311903e-10
0.0144029,2.2479414476014318e-10
0.01446958,1.9312689146402729e-10
0.0145696,1.541518104841924e-10
0.0146696199999999,1.2816842316430248e-10
0.014903,9.244126559945379e-11
0.0150697,7.944957193950879e-11
0.01576984,5.18422229121257e-11
0.0170034199999999,3.8038548398434187e-11
0.02110424,2.829477815347543e-11
0.04067482,4.047449095967389e-11
0.0485764,3.8038548398434187e-11
0.05327734,4.778231864339289e-11
0.05377744,5.427816547336539e-11
0.05417752,6.889382084080354e-11
0.0544108999999999,8.513343791573471e-11
0.0545776,1.176126720655972e-10
0.0546776199999999,1.5658775304543208e-10
0.0547443,2.0205868085523947e-10
0.05477764,2.394098001275813e-10
0.05481098,2.8894063220612156e-10
0.05484432,3.668907941657914e-10
0.0548776599999999,5.041155584489602e-10
0.0549109999999999,7.347181209129837e-10
0.05497768,1.407850248668883e-09
0.05501102,1.666872141014036e-09
0.05504436,1.841448024569547e-09
0.0550777,1.931577899335415e-09
0.05511104,1.93969770787288e-09
0.0552444,1.93969770787288e-09
0.05527774,1.875551220426902e-09
0.05534442,1.769993709439849e-09
0.0554110999999999,1.653068466500344e-09
0.0555778,1.329088105855466e-09
0.05564448,1.217034748038441e-09
0.0556778199999999,1.175623724497366e-09
0.0557445,1.100921485952683e-09
0.0559111999999999,9.48269085448329e-10
0.05601122,8.833106171486041e-10
0.05614458,8.240360148251053e-10
0.05627794,7.241623698142782e-10
0.05634462,6.429642844396221e-10
0.0564113,5.374067734525693e-10
0.05651132,3.6120692818956537e-10
0.05654466,3.1735996208725116e-10
0.05661134,2.572733789100056e-10
0.05667802,2.14238393661438e-10
0.0567447,1.8500708292656179e-10
0.05687806,1.4116011682424748e-10
0.0569780799999999,1.2086059548058338e-10
0.0572447999999999,8.838136133072099e-11
0.05761154,6.483391657207073e-11
0.05814498,5.021826120463257e-11
0.05934522,3.722656754468764e-11
0.06514638,2.748279729972888e-11
0.0720811,3.560260583719451e-11
0.09068482,3.8038548398434187e-11
0.09428554,4.209845266716702e-11
0.0958858599999999,5.5090146327111967e-11
0.0963859599999999,7.863759108576223e-11
0.09655266,1.046209784056522e-10
0.0966526799999999,1.3060436572554209e-10
0.09671936,1.655195424366443e-10
0.09678604,2.2479414476014318e-10
0.09681938,2.702650725699506e-10
0.09685272,3.4334334940714116e-10
0.09688606,4.667644391766184e-10
0.0969193999999999,6.78691442004471e-10
0.0969527399999999,1.005919726064335e-09
0.09698608,1.355071493175356e-09
0.09701942,1.6384528111329061e-09
0.09705276,1.816276618103403e-09
0.0970861,1.926706014212936e-09
0.09711944,1.953501382386572e-09
0.0972528,1.953501382386572e-09
0.09728614,1.914526301406737e-09
0.09731948,1.86905537359693e-09
0.0974194999999999,1.687983643211446e-09
0.0974528399999999,1.614905366374256e-09
0.09761954,1.3022927376818301e-09
0.0976862199999999,1.203231073524749e-09
0.09778624,1.072502156071553e-09
0.09785292,9.977999175268692e-10
0.0979196,9.442091811795962e-10
0.0979862799999999,8.94678349101056e-10
0.09815298,8.013005509202015e-10
0.0982196599999999,7.355301017667303e-10
0.09828634,6.535200355383275e-10
0.09831968,6.00741280044801e-10
0.0984530399999999,3.6039494733581886e-10
0.0984863799999999,3.1492401952601145e-10
0.09851972,2.808208236686559e-10
0.0985864,2.2966602988262257e-10
0.09868642,1.8175915951157547e-10
0.0987530999999999,1.590236956066718e-10
0.0989198,1.176126720655972e-10
0.09901982,1.0299701669815909e-10
0.0994199,6.97058016945501e-11
0.0999866799999999,5.18422229121257e-11
0.10172036,3.560260583719451e-11
0.10682138,2.748279729972888e-11
0.1324265,3.8038548398434187e-11
0.13682738,4.615835693589976e-11
0.13762754,5.5090146327111967e-11
0.13806096,7.05177825482966e-11
0.13829434,9.487720816069343e-11
0.1384277,1.2735644231055588e-10
0.13852772,1.7688727438909608e-10
0.1385944,2.402217809813279e-10
0.13862774,2.9218855562110787e-10
0.13866108,3.774465452644967e-10
0.13869442,5.227911180851312e-10
0.13872776,7.74505182746565e-10
0.13879444,1.441141463672492e-09
0.13882778,1.696915432602659e-09
0.13886112,1.865807450181944e-09
0.13889446,1.955937324947812e-09
0.13902782,1.955937324947812e-09
0.13906116,1.94456959299536e-09
0.1390945,1.8926028183555803e-09
0.13916118,1.778925498831061e-09
0.13919452,1.706659202847617e-09
0.1392612,1.588921979054366e-09
0.13939456,1.329088105855466e-09
0.13946124,1.221094652307174e-09
0.13952792,1.130152796687559e-09
0.13956126,1.087929792292738e-09
0.13966128,9.896801089894038e-10
0.13979464,8.849345788560973e-10
0.139928,8.297198808013312e-10
0.13999468,7.834369721377772e-10
0.14002802,7.525816996954078e-10
0.14006136,7.160425612768126e-10
0.14012804,6.242887248034514e-10
0.14019472,5.097994244251862e-10
0.1402614,3.80694468679483e-10
0.14032808,2.9381251732860103e-10
0.14036142,2.6539318744747127e-10
0.1404281,2.1992225963766378e-10
0.14049478,1.8500708292656179e-10
0.14066148,1.34664269994275e-10
0.14086152,9.974909328317279e-11
0.14132828,6.726985913331041e-11
0.14202842,4.778231864339289e-11
0.14282858,3.966251010592732e-11
0.1487631,2.6670816445982307e-11
0.15179704,3.3166663275954806e-11
0.17706876,3.966251010592732e-11
0.17896914,4.778231864339289e-11
0.17963594,5.833806974209819e-11
0.17990266,7.05177825482966e-11
0.1801027,9.081730389196067e-11
0.1802694,1.314163465792887e-10
0.18033608,1.663315232903908e-10
0.18040276,2.2641810646763638e-10
0.1804361,2.7432497683868335e-10
0.18046944,3.514631579446068e-10
0.18050278,4.838160371052963e-10
0.18053612,7.168545421305592e-10
0.18056946,1.050578673020396e-09
0.1806028,1.398106478423924e-09
0.18063614,1.662000255891556e-09
0.18066948,1.8544397182294921e-09
0.18070282,1.958373267509051e-09
0.18073616,1.967305056900263e-09
0.18086952,1.967305056900263e-09
0.1809362,1.8625595267669571e-09
0.18096954,1.8016609627359651e-09
0.18103622,1.662812236745303e-09
0.18120292,1.338831876100425e-09
0.18123626,1.278745292923179e-09
0.18130294,1.183743533034832e-09
0.18136962,1.103357428513922e-09
0.18146964,1.003483783503095e-09
0.181603,9.011741959310288e-10
0.1817697,7.907447998214963e-10
0.18183638,7.314701974979975e-10
0.18186972,6.965550207868951e-10
0.1819364,6.112970311435062e-10
0.18200308,5.033035775952136e-10
0.18206976,3.7501060270325707e-10
0.1821031,3.2953967489344955e-10
0.18213644,2.8894063220612156e-10
0.18223646,2.1667433622267768e-10
0.18230314,1.8419510207281518e-10
0.18240316,1.5009190621545958e-10
0.18256986,1.1355276779686439e-10
0.18270322,9.650116986818655e-11
0.1829366,7.620164852452254e-11
0.18323666,6.158599315708447e-11
0.18367008,5.1030242058379145e-11
0.18663734,3.235468242220826e-11
0.19123826,2.748279729972888e-11
0.20167368,3.8038548398434187e-11
0.21687672,3.966251010592732e-11
0.219944,4.534637608215327e-11
0.22071082,5.265420376587226e-11
0.22121092,6.645787827956386e-11
0.2214443,8.432145706198817e-11
0.22164434,1.257324806030628e-10
0.22174436,1.7120340841287018e-10
0.22181104,2.3291395329760886e-10
0.22184438,2.800088428149094e-10
0.22187772,3.5714702392083265e-10
0.22191106,4.830040562515498e-10
0.2219444,7.15230580423066e-10
0.22197774,1.049766692166649e-09
0.22201108,1.395670535862684e-09
0.22204442,1.665248179306543e-09
0.22207776,1.849567833107012e-09
0.2221111,1.952689401532825e-09
0.2222778,1.955937324947812e-09
0.22231114,1.903158569454285e-09
0.22237782,1.779737479684808e-09
0.22247784,1.569434438564448e-09
0.2226112,1.319344335610508e-09
0.22271122,1.16993985852114e-09
0.2227779,1.087929792292738e-09
0.22284458,1.01891141972428e-09
0.22291126,9.645087025232603e-10
0.22301128,8.987382533697889e-10
0.2231113,8.54079306413728e-10
0.22317798,8.159162062876398e-10
0.22324466,7.688213167703391e-10
0.223278,7.371540634742234e-10
0.22331134,7.02238886763121e-10
0.22337802,6.112970311435062e-10
0.22341136,5.593302565037263e-10
0.22351138,3.7582258355700357e-10
0.22354472,3.262917514784634e-10
0.2236114,2.5970932147124535e-10
0.22374476,1.8419510207281518e-10
0.22381144,1.598356764604184e-10
0.22397814,1.184246529193438e-10
0.22424486,8.675739962322786e-11
0.22457826,6.564589742581728e-11
0.22587852,4.1286471813420455e-11
0.22991266,2.829477815347691e-11
0.25785158,3.8038548398437146e-11
0.26208576,4.859429949714166e-11
0.2627859,6.239797401083102e-11
0.26298594,7.376570596328212e-11
0.2631193,9.000532303821412e-11
0.26325266,1.1598871035811369e-10
0.26335268,1.5577577219168548e-10
0.26341936,2.0287066170898607e-10
0.2634527,2.4022178098129387e-10
0.26348604,2.881286513523315e-10
0.26351938,3.66078813311974e-10
0.26355272,5.041155584489602e-10
0.26358606,7.363420826204768e-10
0.26365274,1.4119101529376161e-09
0.26368608,1.6733679878441702e-09
0.26371942,1.851191794814604e-09
0.26375276,1.959997229216603e-09
0.2637861,1.980296750560208e-09
0.26391946,1.980296750560208e-09
0.2639528,1.934825822750443e-09
0.26401948,1.814652656395968e-09
0.2641195,1.592169902469352e-09
0.26425286,1.333148010124148e-09
0.26431954,1.225154556575907e-09
0.26438622,1.1325887392487991e-09
0.26448624,1.014851515455585e-09
0.26458626,9.198497555671995e-10
0.26468628,8.581392106824608e-10
0.2647863,8.086083786038947e-10
0.26488632,7.160425612768126e-10
0.264953,6.26724667364691e-10
0.26501968,5.15483290401463e-10
0.26508636,3.880022963632589e-10
0.2651197,3.392834451384083e-10
0.26515304,2.978724215973337e-10
0.26525306,2.1911027878390467e-10
0.26531974,1.8744302548779188e-10
0.26548644,1.330403082867818e-10
0.26565314,1.046209784056522e-10
0.26588652,8.188551450074849e-11
0.26631994,6.077401230333939e-11
0.26768688,3.966251010592954e-11
0.27335468,2.748279729972888e-11
0.29942656,3.885052925218076e-11
0.30316064,4.615835693589976e-11
0.30419418,6.564589742581728e-11
0.30442756,8.269749535449504e-11
0.30452758,9.812513157567967e-11
0.30466094,1.3628823170176808e-10
0.30476096,1.8987896804904108e-10
0.3047943,2.1748631707642418e-10
0.30486098,3.1735996208725116e-10
0.30489432,4.204815305130644e-10
0.30492766,5.942454332148287e-10
0.304961,8.768147703186317e-10
0.30499434,1.236522288528358e-09
0.30502768,1.541827089537065e-09
0.30506102,1.761873900902383e-09
0.30509436,1.902346588600539e-09
0.3051277,1.958373267509051e-09
0.30526106,1.958373267509051e-09
0.30532774,1.865807450181944e-09
0.30539442,1.7505061689499311e-09
0.3054611,1.617341308935496e-09
0.30556112,1.433833635988773e-09
0.30566114,1.27630935036194e-09
0.30576116,1.130964777541305e-09
0.30582784,1.052202634727889e-09
0.30592786,9.636967216695139e-10
0.30602788,8.87370521417337e-10
0.30616124,8.134802637264e-10
0.30622792,7.639494316478598e-10
0.30626126,7.290342549367576e-10
0.30632794,6.454002270008618e-10
0.30639462,5.382187543063159e-10
0.30649464,3.5389910050584644e-10
0.30652798,3.076161918422925e-10
0.30659466,2.4915357037254e-10
0.30666134,2.0936650853895857e-10
0.30676136,1.663315232903908e-10
0.30686138,1.387241742630078e-10
0.30702808,1.0705692096689189e-10
0.30742816,7.05177825482966e-11
0.30789492,5.427816547336539e-11
0.31009536,3.3166663275954806e-11
0.31569648,2.829477815347543e-11
0.34300194,3.966251010592732e-11
0.34586918,4.778231864339289e-11
0.34656932,6.32099548645776e-11
0.34683604,8.513343791573471e-11
0.34703608,1.2735644231055588e-10
0.34710276,1.541518104841924e-10
0.34716944,2.0287066170898607e-10
0.34720278,2.385978192738348e-10
0.34723612,2.9056459391361477e-10
0.34726946,3.7257466014201736e-10
0.3473028,5.211671563776381e-10
0.34733614,7.704452784778322e-10
0.34740282,1.464688908431142e-09
0.34743616,1.714779011385083e-09
0.3474695,1.865807450181944e-09
0.34750284,1.957561286655305e-09
0.3476362,1.957561286655305e-09
0.34766954,1.947005535556599e-09
0.34773622,1.850379813960759e-09
0.34783624,1.631144983449187e-09
0.34793626,1.441953444526238e-09
0.34803628,1.277121331215686e-09
0.3481363,1.1342127009562921e-09
0.34823632,1.029467170822985e-09
0.34836968,9.125419278834803e-10
0.3484697,8.500194021449952e-10
0.34853638,8.175401679951329e-10
0.3486364,7.28222274083011e-10
0.34866974,6.908711548106691e-10
0.34873642,5.926214715073355e-10
0.34883644,4.0180597087689357e-10
0.34886978,3.490272153833671e-10
0.34893646,2.7351299598493685e-10
0.34900314,2.2398216390639657e-10
0.34910316,1.7688727438909608e-10
0.34920318,1.452200210929802e-10
0.34940322,1.08680882674385e-10
0.3498033,7.376570596328286e-11
0.35053678,4.940628035088602e-11
0.35140362,3.966251010592732e-11
0.35543776,2.829477815347543e-11
0.3838101,3.885052925218076e-11
0.38644396,4.291043352091357e-11
0.3876442,5.265420376587226e-11
0.38801094,6.32099548645776e-11
0.38834434,8.838136133072099e-11
0.38851104,1.2979238487179559e-10
0.38857772,1.5658775304543208e-10
0.38861106,1.793232169503358e-10
0.38867774,2.426577235425676e-10
0.38871108,2.962484598898407e-10
0.38874442,3.7501060270325707e-10
0.38877776,5.219791372313846e-10
0.3888111,7.793770678690444e-10
0.38887778,1.459005042454916e-09
0.38891112,1.7082831645551102e-09
0.38894446,1.870679335304422e-09
0.3889778,1.968929018607757e-09
0.38911116,1.968929018607757e-09
0.3891445,1.951065439825332e-09
0.38921118,1.845507928838279e-09
0.38927786,1.712343068823843e-09
0.38934454,1.566186515149462e-09
0.38944456,1.3753710145190202e-09
0.38954458,1.208102958647229e-09
0.38961126,1.11797308388136e-09
0.38971128,1.010791611186814e-09
0.38984464,9.019861767847752e-10
0.39001134,8.142922445801466e-10
0.39011136,7.347181209129837e-10
0.39021138,6.088610885822665e-10
0.39027806,4.959957499114946e-10
0.39034474,3.7013871758077765e-10
0.39037808,3.246677897709703e-10
0.39044476,2.5970932147124535e-10
0.39051144,2.14238393661438e-10
0.39061146,1.7039142755912358e-10
0.39071148,1.379121934092612e-10
0.39104488,8.594541876948129e-11
0.39154498,5.915005059584478e-11
0.39227846,4.45343952284067e-11
0.39437888,3.235468242220826e-11
0.39844636,2.748279729972888e-11
0.42161766,3.641458669094107e-11
0.42791892,4.291043352091357e-11
0.4291525,5.1030242058379145e-11
0.42971928,6.808183998705695e-11
0.42995266,9.244126559945379e-11
0.43005268,1.1355276779686439e-10
0.43011936,1.379121934092612e-10
0.43021938,1.9962273829399979e-10
0.43025272,2.3616187671259507e-10
0.43028606,2.865046896448818e-10
0.4303194,3.644548516045517e-10
0.43035274,5.097994244251862e-10
0.43038608,7.477098145729286e-10
0.43045276,1.4143460954988551e-09
0.4304861,1.660376294184063e-09
0.43051944,1.841448024569547e-09
0.43055278,1.955125344094065e-09
0.43071948,1.952689401532825e-09
0.43078616,1.839824062862053e-09
0.43085284,1.716402973092576e-09
0.43091952,1.575930285394421e-09
0.43105288,1.320968297318001e-09
0.43108622,1.264941618409488e-09
0.43118624,1.127716854126319e-09
0.43125292,1.048954711312903e-09
0.43128626,1.017287458016787e-09
0.43135294,9.653206833770067e-10
0.43158632,8.183521488488795e-10
0.431653,7.631374507941133e-10
0.43171968,6.900591739569227e-10
0.43178636,5.942454332147253e-10
0.43191972,3.5877098562832576e-10
0.4319864,2.82444785376149e-10
0.43205308,2.3128999159011567e-10
0.43221978,1.5821171475292519e-10
0.43245316,1.0949286352813159e-10
0.4328199,7.295372510953628e-11
0.43325332,5.590212718085852e-11
0.43408682,4.291043352091357e-11
0.4358205,3.3166663275954806e-11
0.44222178,2.748279729972888e-11
0.44918984,3.641458669094107e-11
0.46839368,4.047449095967389e-11
0.47052744,4.8594299497139436e-11
0.47122758,6.645787827956386e-11
0.4714943,9.000532303821412e-11
0.471661,1.3060436572554209e-10
0.47172768,1.5821171475292519e-10
0.47179436,2.0936650853895857e-10
0.4718277,2.434697043963142e-10
0.47186104,2.994963833048268e-10
0.47189438,3.8313041124072265e-10
0.47192772,5.252270606463708e-10
0.47196106,7.704452784778322e-10
0.47202774,1.450073253063704e-09
0.47206108,1.6896076049189401e-09
0.47209442,1.847943871399519e-09
0.47212776,1.943757612141613e-09
0.4721611,1.955125344094065e-09
0.47229446,1.955125344094065e-09
0.4723278,1.9137143205529903e-09
0.47236114,1.851191794814505e-09
0.4724945,1.571870381125688e-09
0.47256118,1.446825329648718e-09
0.47262786,1.347763665491637e-09
0.47269454,1.229214460844639e-09
0.47276122,1.139896566932518e-09
0.4728279,1.06844225180282e-09
0.4729946,9.255336215434256e-10
0.47306128,8.81686655441111e-10
0.4731613,8.345917659238106e-10
0.47326132,7.631374507941133e-10
0.47329466,7.306582166442509e-10
0.47339468,5.999292991910544e-10
0.4734947,4.196695496593179e-10
0.47356138,3.133000578185183e-10
0.47362806,2.54837436348766e-10
0.47372808,1.947508531715204e-10
0.47389478,1.379121934092612e-10
0.47412816,9.812513157567967e-11
0.47446156,7.132976340204315e-11
0.47492832,5.5090146327111967e-11
0.47569514,4.291043352091357e-11
0.47986264,2.829477815347543e-11
0.50820164,3.8038548398438626e-11
0.51253584,4.615835693590862e-11
0.51340268,5.915005059584478e-11
0.51363606,7.376570596328286e-11
0.51380276,9.650116986818655e-11
0.51393612,1.2979238487179559e-10
0.51396946,1.41972097677994e-10
0.51403614,1.8257114036532208e-10
0.51406948,2.109904702464e-10
0.51410282,2.491535703724706e-10
0.51413616,3.084281726959312e-10
0.5141695,4.018059708767237e-10
0.51420284,5.698860076029339e-10
0.51423618,8.459594978768902e-10
0.51426952,1.191051360719136e-09
0.51430286,1.512595778802189e-09
0.5143362,1.740762398704973e-09
0.51436954,1.8885429140868472e-09
0.51440288,1.971364961168996e-09
0.51453624,1.971364961168996e-09
0.51456958,1.947817516410346e-09
0.51460292,1.899098665185641e-09
0.51463626,1.839824062862161e-09
0.51486964,1.387550727325219e-09
0.51496966,1.217034748038441e-09
0.515003,1.16993985852114e-09
0.51513636,1.016475477163107e-09
0.51520304,9.51517008863376e-10
0.51530306,8.824986362948265e-10
0.51543642,8.175401679951329e-10
0.5155031,7.525816996954078e-10
0.51560312,6.194168396809721e-10
0.51570314,4.4240501356433085e-10
0.51573648,3.7663456441066446e-10
0.51580316,2.8894063220607276e-10
0.51590318,2.1586235536893107e-10
0.51596986,1.8338312121906858e-10
0.51613656,1.3222832743305448e-10
0.51640328,9.000532303821412e-11
0.51670334,7.051778254830398e-11
0.51723678,5.184222291213752e-11
0.51843702,3.722656754468764e-11
0.52337134,2.6670816445988217e-11
0.5528439,3.966251010592732e-11
0.55431086,4.697033778964634e-11
0.55507768,6.158599315708447e-11
0.55544442,9.000532303821412e-11
0.55561112,1.28980404018049e-10
0.5556778,1.6145963816791148e-10
0.55571114,1.8175915951157547e-10
0.55577782,2.5077753208003317e-10
0.55581116,3.133000578185183e-10
0.5558445,4.13985683683092e-10
0.55587784,5.934334523610821e-10
0.55591118,8.922424065398163e-10
0.5559445199999999,1.2462660587733171e-09
0.55597786,1.567810476856955e-09
0.5560112,1.78866926907602e-09
0.55604454,1.927517995066682e-09
0.55607788,1.996536367635139e-09
0.55621124,1.996536367635139e-09
0.55627792,1.903970550308031e-09
0.5563446,1.7837973839535402e-09
0.55641128,1.645760638816625e-09
0.55657798,1.336395933539185e-09
0.556678,1.177247686204859e-09
0.55674468,1.0846818688777511e-09
0.55681136,1.009979630333068e-09
0.55691138,9.198497555671995e-10
0.55697806,8.751908086111387e-10
0.55707808,8.207880914101191e-10
0.55714476,7.720692401853253e-10
0.55721144,7.014269059093744e-10
0.55727812,6.129209928509993e-10
0.55731146,5.601422373574728e-10
0.55741148,3.7419862184951047e-10
0.55744482,3.246677897709703e-10
0.5575115,2.5970932147124535e-10
0.55754484,2.3697385756634167e-10
0.5576782,1.6876746585163047e-10
0.55777822,1.387241742630078e-10
0.55794492,1.0786890182063839e-10
0.5581783,8.188551450074849e-11
0.55841168,6.726985913331041e-11
0.55907848,4.778231864339289e-11
0.56097886,3.397864412970138e-11
0.56688004,2.6670816445982307e-11
0.59395212,3.885052925218076e-11
0.59611922,4.372241437466014e-11
0.59721944,5.833806974209819e-11
0.59761952,7.376570596328286e-11
0.59778622,9.162928474570724e-11
0.59795292,1.34664269994275e-10
0.5980196,1.720153892666168e-10
0.59808628,2.3128999159011567e-10
0.59811962,2.7757290025366967e-10
0.59815296,3.506511770908602e-10
0.5981863000000001,4.830040562515498e-10
0.5982196399999999,7.160425612768126e-10
0.59825298,1.056262538996622e-09
0.59828632,1.407850248668883e-09
0.59831966,1.672556006990262e-09
0.598353,1.851191794814505e-09
0.59838634,1.952689401532825e-09
0.59841968,1.959185248362798e-09
0.59855304,1.959185248362798e-09
0.59858638,1.922646109944203e-09
0.59861972,1.871491316158169e-09
0.5986864,1.7496941880961851e-09
0.59878642,1.541015108683319e-09
0.59895312,1.249513982188304e-09
0.5990198,1.154512222299956e-09
0.59905314,1.112289217905135e-09
0.59915316,1.009167649479321e-09
0.59925318,9.239096598359323e-10
0.59945322,8.110443211651602e-10
0.5995199,7.54205661402901e-10
0.59958658,6.827513462732038e-10
0.59965326,5.869376055311094e-10
0.5996866,5.333468691838364e-10
0.5997866199999999,3.522751387983533e-10
0.59981996,3.0842817269603903e-10
0.59988664,2.4834158951879346e-10
0.59995332,2.0936650853895857e-10
0.60005334,1.663315232903908e-10
0.6002533800000001,1.1598871035810409e-10
0.60058678,7.863759108576223e-11
0.6008535,6.402193571832415e-11
0.60208708,4.047449095967389e-11
0.60708808,2.6670816445982307e-11
0.63496032,3.8038548398434187e-11
0.63849436,4.291043352091357e-11
0.63972794,5.5090146327111967e-11
0.640028,6.564589742581728e-11
0.64032806,9.325324645320038e-11
0.6404947599999999,1.4116011682424748e-10
0.64059478,2.077425468314654e-10
0.64062812,2.4996555122628657e-10
0.64066146,3.0599223013479927e-10
0.6406948,3.9855804746190736e-10
0.64072814,5.54458371381247e-10
0.64076148,8.175401679951329e-10
0.64079482,1.163444011691168e-09
0.64082816,1.495544180873511e-09
0.6408615,1.725334762483788e-09
0.64089484,1.872303297011916e-09
0.64092818,1.966493076046517e-09
0.64109488,1.960809210070291e-09
0.64112822,1.908030454576764e-09
0.64126158,1.63276894515668e-09
0.64142828,1.309600565365549e-09
0.64149496,1.208102958647229e-09
0.64159498,1.083869888024005e-09
0.64176168,9.263456023971722e-10
0.6418617,8.500194021449952e-10
0.64192838,8.110443211651602e-10
0.64199506,7.574535848178872e-10
0.64209508,6.348444759021565e-10
0.64216176,5.26851022353864e-10
0.6421951,4.610805732003925e-10
0.64226178,3.4496731111463436e-10
0.64229512,3.0518024928105277e-10
0.6423618,2.4671762781130036e-10
0.64246182,1.9150292975653428e-10
0.6425285000000001,1.655195424366443e-10
0.6426952,1.232965380418231e-10
0.6428619,9.812513157567967e-11
0.64309528,7.70136293782691e-11
0.64339534,6.158599315708447e-11
0.64379542,5.18422229121257e-11
0.6456957999999999,3.479062498344794e-11
0.65123024,2.6670816445982307e-11
0.6787023999999999,4.047449095967389e-11
0.68093618,5.833806974209819e-11
0.6813696,8.675739962322786e-11
0.6815363,1.1436474865061101e-10
0.68160298,1.387241742630078e-10
0.68166966,1.736393509741099e-10
0.68173634,2.34537915005102e-10
0.6817696799999999,2.82444785376149e-10
0.68180302,3.6039494733581886e-10
0.68183636,4.86251979666536e-10
0.6818697,7.127946378618264e-10
0.68190304,1.040022921921691e-09
0.68193638,1.379430918787753e-09
0.68196972,1.651444504792851e-09
0.68200306,1.829268311763348e-09
0.6820364,1.935637803604147e-09
0.68206974,1.963245152631531e-09
0.6822031,1.963245152631531e-09
0.6822697799999999,1.849567833107012e-09
0.68233646,1.711531087970097e-09
0.6823698,1.654692428207837e-09
0.68240314,1.5856740556393801e-09
0.68246982,1.480116544652327e-09
0.6825365,1.3558834740291031e-09
0.68260318,1.247078039627064e-09
0.68266986,1.154512222299956e-09
0.6827698799999999,1.0424588644829302e-09
0.68290324,9.239096598359323e-10
0.68306994,8.216000722638656e-10
0.68313662,7.696332976240857e-10
0.6832033,6.941190782256554e-10
0.6832366400000001,6.462122078546084e-10
0.68330332,5.39842716013809e-10
0.68337,4.0992577941435904e-10
0.68340334,3.530871196520999e-10
0.68343668,3.076161918422925e-10
0.68350336,2.47529608665047e-10
0.68360338,1.9150292975653428e-10
0.6837034,1.541518104841924e-10
0.68393678,1.054329592593987e-10
0.68423684,7.620164852452254e-11
0.68477028,5.427816547336539e-11
0.68593718,3.885052925218076e-11
0.6873708000000001,3.235468242220826e-11
0.69317196,2.5858835592235748e-11
0.69593918,3.3166663275954806e-11
0.71911048,3.8038548398434187e-11
0.72194438,4.372241437466014e-11
0.72257784,4.8594299497139436e-11
0.72317796,6.483391657207073e-11
0.72351136,9.650116986818655e-11
0.72361138,1.257324806030628e-10
0.72367806,1.533398296304458e-10
0.72374474,2.0205868085523947e-10
0.72377808,2.402217809813279e-10
0.72381142,2.946244981823476e-10
0.72384476,3.8313041124072265e-10
0.7238781,5.455265819900349e-10
0.72391144,8.110443211651602e-10
0.72394478,1.168315896813647e-09
0.72397812,1.497980123434751e-09
0.72401146,1.731018628460014e-09
0.7240447999999999,1.877987162988142e-09
0.72407814,1.94456959299536e-09
0.7242115,1.94456959299536e-09
0.72424484,1.925082052505442e-09
0.72427818,1.877987162988142e-09
0.72434486,1.756190034926157e-09
0.7243782,1.679863834673981e-09
0.72447822,1.489860314897285e-09
0.72457824,1.321780278171747e-09
0.72461158,1.270625484385714e-09
0.72474494,1.097673562537696e-09
0.72494498,9.352773917883842e-10
0.72507834,8.435235553150229e-10
0.72511168,8.272839382400915e-10
0.7252117,7.493337762804216e-10
0.72527838,6.762554994432313e-10
0.72531172,6.291606099259307e-10
0.72534506,5.763818544324042e-10
0.72544508,3.8637833465570886e-10
0.72547842,3.376594834309152e-10
0.7255450999999999,2.662051683012178e-10
0.7256117799999999,2.1992225963766378e-10
0.7257118,1.744513318278564e-10
0.72584516,1.3547625084802148e-10
0.7260118600000001,1.0380899755190559e-10
0.72647862,6.645787827956386e-11
0.7271120799999999,4.8594299497139436e-11
0.7281789599999999,3.8038548398434187e-11
0.7328132199999999,2.6670816445982307e-11
0.75908514,3.722656754469355e-11
0.76448622,4.697033778964634e-11
0.76511968,5.752608888836642e-11
0.76548642,7.944957193950879e-11
0.7656531200000001,1.0705692096693618e-10
0.7657198000000001,1.2735644231055588e-10
0.76578648,1.606476573141649e-10
0.76585316,2.134264128076914e-10
0.7658864999999999,2.556494172023589e-10
0.76591984,3.1898392379474427e-10
0.76595318,4.2372945392805064e-10
0.76598652,6.13732973704746e-10
0.76601986,9.052341001997615e-10
0.7660532,1.256821809872022e-09
0.76608654,1.549946898074531e-09
0.76611988,1.756190034926157e-09
0.76615322,1.898286684331806e-09
0.76618656,1.980296750560208e-09
0.7663199199999999,1.980296750560208e-09
0.76635326,1.947817516410346e-09
0.7663865999999999,1.89909866518573e-09
0.76641994,1.821148503225882e-09
0.76648662,1.702599298578884e-09
0.76658664,1.497980123434751e-09
0.76675334,1.208914939500975e-09
0.76678668,1.163444011691168e-09
0.76692004,1.011603592040561e-09
0.76702006,9.271575832509186e-10
0.76708674,8.80062693733618e-10
0.76715342,8.557032681212211e-10
0.7672201000000001,8.151042254338014e-10
0.7673201199999999,7.28222274083011e-10
0.76735346,6.884352122494296e-10
0.76742014,5.909975097998422e-10
0.76752016,4.050538942918799e-10
0.7675535,3.506511770908602e-10
0.76762018,2.7594893854617656e-10
0.76768686,2.2479414476014318e-10
0.76775354,1.9312689146402729e-10
0.7678868999999999,1.460320019467268e-10
0.76812028,1.0056107413691939e-10
0.76842034,7.295372510953628e-11
0.76902046,5.18422229121257e-11
0.7715209599999999,3.235468242220826e-11
0.7755884399999999,2.6670816445982307e-11
0.7947589399999999,3.966251010592732e-11
0.7998266199999999,3.641458669094107e-11
0.80562778,4.291043352091357e-11
0.8065613,5.021826120463257e-11
0.8072281,6.889382084080354e-11
0.8073948,8.513343791573471e-11
0.8075615,1.2086059548058338e-10
0.80762818,1.4846794450796648e-10
0.80769486,1.9069094890278768e-10
0.80776154,2.6376922573997817e-10
0.80779488,3.2953967489344955e-10
0.80782822,4.3753312844174224e-10
0.80786156,6.26724667364691e-10
0.8078949,9.328414492271446e-10
0.8079282400000001,1.283617178045659e-09
0.80796158,1.5799901896631541e-09
0.8079949200000001,1.774865594562328e-09
0.8080282599999999,1.889354894940593e-09
0.8080616,1.962433171777784e-09
0.80819496,1.962433171777784e-09
0.8082283,1.928329975920428e-09
0.80826164,1.875551220426902e-09
0.80836166,1.679863834673981e-09
0.80846168,1.499604085142244e-09
0.80852836,1.359943378297836e-09
0.8085617,1.3022927376818301e-09
0.8086617199999999,1.162632030837421e-09
0.8087284,1.0846818688777511e-09
0.80886176,9.62884740815767e-10
0.8089951200000001,8.662590192199264e-10
0.8090951399999999,8.029245126276946e-10
0.80919516,7.079227527393471e-10
0.80926184,6.129209928509993e-10
0.8093952,3.677027750195379e-10
0.80946188,2.848807279373887e-10
0.8094952200000001,2.572733789100056e-10
0.8095952399999999,1.9799877658650668e-10
0.80976194,1.41972097677994e-10
0.80992864,1.1030484438187809e-10
0.8100620000000001,9.406522730694692e-11
0.8103954,7.05177825482966e-11
0.8111622199999999,4.697033778964634e-11
0.81236246,3.560260583719451e-11
0.81746348,2.5858835592235748e-11
0.8474028,4.45343952284067e-11
0.8482362999999999,5.5090146327111967e-11
0.8487030600000001,7.457768681702941e-11
0.8488697599999999,9.893711242942624e-11
0.84896978,1.249204997493162e-10
0.84903646,1.525278487766993e-10
0.84910314,1.9881075744025328e-10
0.84913648,2.3372593415135546e-10
0.84916982,2.865046896448818e-10
0.8492031600000001,3.6283088989705857e-10
0.8492365,5.02491596741467e-10
0.84926984,7.436499103041958e-10
0.84933652,1.4297737317200402e-09
0.8493698599999999,1.696103451748912e-09
0.8494032,1.881235086403128e-09
0.84943654,1.981108731413955e-09
0.8495699,1.981108731413955e-09
0.84960324,1.954313363240318e-09
0.84966992,1.834952177739574e-09
0.8497032600000001,1.757002015779904e-09
0.8497366,1.6904195857726861e-09
0.8499033,1.386738746471472e-09
0.84996998,1.277933312069433e-09
0.85010334,1.103357428513922e-09
0.85017002,1.034339055945465e-09
0.8502367,9.815603004519382e-10
0.85050342,8.183521488488795e-10
0.8505701,7.582655656716337e-10
0.85063678,6.819393654194572e-10
0.85067012,6.32408533340917e-10
0.85070346,5.788177969936438e-10
0.85080348,3.920622006319348e-10
0.85083682,3.376594834309152e-10
0.8509035,2.6539318744747127e-10
0.8509368399999999,2.426577235425676e-10
0.85100352,2.0205868085523947e-10
0.85113688,1.509038870692062e-10
0.8512369,1.257324806030628e-10
0.8514036,9.974909328317279e-11
0.851737,7.132976340204315e-11
0.8525038199999999,4.778231864339289e-11
0.8554044000000001,2.991873986096856e-11
0.85937186,2.6670816445982307e-11
0.87497498,3.8038548398434187e-11
0.88244314,3.560260583719451e-11
0.8889111000000001,4.372241437466014e-11
0.88994464,5.5090146327111967e-11
0.89027804,6.889382084080354e-11
0.89054476,9.893711242942624e-11
0.89071146,1.533398296304458e-10
0.8907448,1.75263312681603e-10
0.89081148,2.402217809813279e-10
0.89084482,2.954364790360941e-10
0.89087816,3.8394239209446915e-10
0.8909115,5.382187543063159e-10
0.89094484,8.037364934814412e-10
0.8909781800000001,1.149640337177476e-09
0.89101152,1.478492582944834e-09
0.89104486,1.718838915653816e-09
0.8910781999999999,1.881235086403128e-09
0.89111154,1.9681170377540103e-09
0.8912449,1.9681170377540103e-09
0.89127824,1.954313363240318e-09
0.89134492,1.8641834884744503e-09
0.89137826,1.8049088861509511e-09
0.89144494,1.660376294184063e-09
0.89154496,1.462252965869902e-09
0.8915782999999999,1.4110981720838691e-09
0.89167832,1.229214460844639e-09
0.89171166,1.178059667058606e-09
0.89177834,1.091177715707724e-09
0.89181168,1.050578673020396e-09
0.8919117,9.588248365470343e-10
0.8920783999999999,8.532673255599814e-10
0.89217842,7.980526275052152e-10
0.8922451,7.379660443279699e-10
0.89227844,7.014269059093744e-10
0.89237846,5.528344096737538e-10
0.8924784800000001,3.6283088989705857e-10
0.89251182,3.1735996208725116e-10
0.8925784999999999,2.540254554950194e-10
0.8926451799999999,2.1017848939270518e-10
0.89281188,1.452200210929802e-10
0.89297858,1.111168252356247e-10
0.89317862,8.675739962322786e-11
0.89361204,6.158599315708447e-11
0.89427884,4.615835693589976e-11
0.8962125599999999,3.3166663275954806e-11
0.90221376,2.5858835592235748e-11
0.9072481,3.397864412970138e-11
0.92945254,3.966251010592732e-11
0.93121956,4.8594299497139436e-11
0.93185302,5.996203144959132e-11
0.93205306,7.376570596328286e-11
0.93228644,1.0624494011314529e-10
0.9324198,1.5739973389917869e-10
0.93248648,2.1261443195394489e-10
0.93251982,2.5077753208003317e-10
0.93255316,3.124880769647717e-10
0.9325865,4.0911379856061264e-10
0.93261984,5.853136438236163e-10
0.93265318,8.719428851961526e-10
0.93268652,1.221094652307174e-09
0.93271986,1.5312713384383601e-09
0.9327532,1.7480702263886921e-09
0.93278654,1.877175182134395e-09
0.93281988,1.956749305801558e-09
0.93295324,1.956749305801558e-09
0.93298658,1.930765918481668e-09
0.93301992,1.876363201280649e-09
0.93305326,1.819524541518389e-09
0.93318662,1.562126610880729e-09
0.9332533,1.454133157332437e-09
0.93335332,1.269001522678221e-09
0.93345334,1.1325887392487991e-09
0.93352002,1.050578673020396e-09
0.9335867,9.823722813056848e-10
0.93368672,9.109179661759871e-10
0.93385342,8.126682828726533e-10
0.93395344,7.274102932292645e-10
0.93405346,5.901855289460957e-10
0.93415348,4.058658751456264e-10
0.93418682,3.522751387983533e-10
0.9342535,2.7351299598493685e-10
0.93432018,2.2723008732138289e-10
0.9344202,1.7769925524284268e-10
0.93448688,1.533398296304458e-10
0.93465358,1.151767295043575e-10
0.93505366,7.214174425578973e-11
0.93545374,5.590212718085852e-11
0.93645394,4.047449095967389e-11
0.9390878,2.991873986096856e-11
0.94455556,2.5858835592235748e-11
0.95412414,3.641458669094107e-11
0.97212774,4.1286471813420455e-11
0.97349468,4.8594299497139436e-11
0.97402812,6.239797401083102e-11
0.9742615,7.70136293782691e-11
0.9744282,1.0380899755190559e-10
0.97449488,1.241085188955696e-10
0.97456156,1.525278487766993e-10
0.97462824,1.9799877658650668e-10
0.97466158,2.3047801073636917e-10
0.97469492,2.832567662298956e-10
0.97472826,3.5633504306708605e-10
0.9747616,4.943717882040015e-10
0.97479494,7.298462357905041e-10
0.97486162,1.402166382692657e-09
0.97489496,1.665248179306543e-09
0.9749283,1.836576139447067e-09
0.97496164,1.9185862056754704e-09
0.97499498,1.942945631287867e-09
0.97512834,1.942945631287867e-09
0.97516168,1.89016687579434e-09
0.97519502,1.848755852253266e-09
0.9752617,1.726146743337535e-09
0.97529504,1.675803930405248e-09
0.97546174,1.374559033665274e-09
0.97549508,1.307976603658056e-09
0.9755951,1.160196088276182e-09
0.97569512,1.034339055945465e-09
0.97572846,1.009167649479321e-09
0.9757618,9.72628511060726e-10
0.97582848,9.190377747134527e-10
0.9759285,8.532673255599814e-10
0.97606186,7.818130104302841e-10
0.9760952,7.477098145729286e-10
0.97612854,7.111706761543333e-10
0.97619522,6.177928779734787e-10
0.9762619,5.065515010101998e-10
0.97632858,3.8150644953322944e-10
0.97639526,2.9300053647485437e-10
0.97649528,2.1748631707642418e-10
0.9765953,1.728273701203633e-10
0.97669532,1.41972097677994e-10
0.97686202,1.0786890182063839e-10
0.97716208,7.782561023201566e-11
0.97762884,5.67141080346051e-11
0.9785957,4.1286471813420455e-11
0.98156296,2.991873986096856e-11
1.00006666,3.397864412970138e-11


==> Figures/Plot_data/spiking_5c.csv <==
Time (s),Channel 1 (A)
-9.9999999999989e-05,3.0749466497673396e-11
0.06121226,3.156144735141996e-11
0.07101422,4.049323674263214e-11
0.07204776,5.2672949548830556e-11
0.0724144999999999,6.404068150128239e-11
0.07264788,7.946831772246706e-11
0.0729146,1.249392455322745e-10
0.0730813,1.7447007761081467e-10
0.07328134,2.4511241188676556e-10
0.07351472,3.100708801864904e-10
0.07378144,3.636616165337635e-10
0.07394814,3.888330229999069e-10
0.07464828,4.5135554873839205e-10
0.07561514,4.724670509358027e-10
0.0762486,4.602873381296042e-10
0.07678204,4.36739893370954e-10
0.0788491199999999,3.092588993327439e-10
0.07918252,2.946432439653057e-10
0.07961594,2.6135202896169676e-10
0.08081618,2.0126544578445127e-10
0.0817163599999999,1.6797423078084218e-10
0.08338336,1.2656320723976758e-10
0.08395014,9.32719922361586e-11
0.0845502599999999,7.297247089249456e-11
0.0872508,4.6989083572604617e-11
0.0954191,3.318540905891308e-11
0.6276922,3.480937076640621e-11
0.63079282,4.049323674263214e-11
0.63162632,4.861304528009775e-11
0.63212642,6.241671979378927e-11
0.63242648,8.434020284494643e-11
0.63255984,1.070756667498501e-10
0.6326932,1.3955490089971257e-10
0.63295992,2.2806081395808767e-10
0.6332599800000001,3.1413078445522315e-10
0.63349336,3.6122567397252377e-10
0.6336934,3.904569847074e-10
0.6342601800000001,4.5379149129963176e-10
0.63496032,4.789628977657752e-10
0.63532706,4.797748786195217e-10
0.63616056,4.57039414714618e-10
0.6363605999999999,4.3917583593219366e-10
0.63706074,4.058846209285846e-10
0.63772754,3.628496356800169e-10
0.63862772,2.970791865265454e-10
0.63989464,2.2968477566558088e-10
0.64116156,1.7690602017205438e-10
0.6431953,1.225033029710348e-10
0.64409548,7.784435601497393e-11
0.6451956999999999,6.079275808629617e-11
0.6468627,4.861304528009775e-11
0.6517970200000001,3.724531332764588e-11
0.71350936,2.993748564392683e-11
0.7243782,3.5621351620152776e-11
0.76015202,2.993748564392683e-11
0.9845969,3.5621351620152776e-11
1.00006666,2.993748564392683e-11

